Physics-Informed Diffusion Models

Generative models such as denoising diffusion models are quickly advancing their ability to approximate highly complex data distributions. They are also increasingly leveraged in scientific machine learning, where samples from the implied data distribution are expected to adhere to specific governing equations. We present a framework that unifies generative modeling and partial differential equation fulfillment by introducing a first-principle-based loss term that enforces generated samples to fulfill the underlying physical constraints. Our approach reduces the residual error by up to two orders of magnitude compared to previous work in a fluid flow case study and outperforms task-specific frameworks in relevant metrics for structural topology optimization. We also present numerical evidence that our extended training objective acts as a natural regularization mechanism against overfitting. Our framework is simple to implement and versatile in its applicability for imposing equality and inequality constraints as well as auxiliary optimization objectives.

==> figures/darcy/data/samples.csv <==
Step,darcy_unet_PI_new_2-residual_abs_sample_3,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_3,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_3,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_3,darcy_unet_plain-residual_abs_sample_3,darcy_unet_plain_residual_guidance-residual_abs_sample_3,darcy_unet_PI_new_2-residual_abs_sample_14,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_14,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_14,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_14,darcy_unet_plain-residual_abs_sample_14,darcy_unet_plain_residual_guidance-residual_abs_sample_14,darcy_unet_PI_new_2-residual_abs_sample_10,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_10,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_10,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_10,darcy_unet_plain-residual_abs_sample_10,darcy_unet_plain_residual_guidance-residual_abs_sample_10,darcy_unet_PI_new_2-residual_abs_sample_13,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_13,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_13,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_13,darcy_unet_plain-residual_abs_sample_13,darcy_unet_plain_residual_guidance-residual_abs_sample_13,darcy_unet_PI_new_2-residual_abs_sample_8,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_8,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_8,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_8,darcy_unet_plain-residual_abs_sample_8,darcy_unet_plain_residual_guidance-residual_abs_sample_8,darcy_unet_PI_new_2-residual_abs_sample_0,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_0,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_0,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_0,darcy_unet_plain-residual_abs_sample_0,darcy_unet_plain_residual_guidance-residual_abs_sample_0,darcy_unet_PI_new_2-residual_abs_sample_11,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_11,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_11,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_11,darcy_unet_plain-residual_abs_sample_11,darcy_unet_plain_residual_guidance-residual_abs_sample_11,darcy_unet_PI_new_2-residual_abs_sample_7,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_7,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_7,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_7,darcy_unet_plain-residual_abs_sample_7,darcy_unet_plain_residual_guidance-residual_abs_sample_7,darcy_unet_PI_new_2-residual_abs_sample_12,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_12,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_12,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_12,darcy_unet_plain-residual_abs_sample_12,darcy_unet_plain_residual_guidance-residual_abs_sample_12,darcy_unet_PI_new_2-residual_abs_sample_15,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_15,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_15,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_15,darcy_unet_plain-residual_abs_sample_15,darcy_unet_plain_residual_guidance-residual_abs_sample_15,darcy_unet_PI_new_2-residual_abs_sample_5,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_5,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_5,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_5,darcy_unet_plain-residual_abs_sample_5,darcy_unet_plain_residual_guidance-residual_abs_sample_5,darcy_unet_PI_new_2-residual_abs_sample_2,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_2,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_2,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_2,darcy_unet_plain-residual_abs_sample_2,darcy_unet_plain_residual_guidance-residual_abs_sample_2,darcy_unet_PI_new_2-residual_abs_sample_9,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_9,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_9,darcy_unet_plain-residual_abs_sample_9,darcy_unet_plain_residual_guidance-residual_abs_sample_9,darcy_unet_PI_new_2-residual_abs_sample_1,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_1,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_1,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_1,darcy_unet_plain-residual_abs_sample_1,darcy_unet_plain_residual_guidance-residual_abs_sample_1,darcy_unet_PI_new_2-residual_abs_sample_4,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_4,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_4,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_4,darcy_unet_plain-residual_abs_sample_4,darcy_unet_plain_residual_guidance-residual_abs_sample_4,darcy_unet_PI_new_2-residual_abs_sample_6,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_6,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_6,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_6,darcy_unet_plain-residual_abs_sample_6,darcy_unet_plain_residual_guidance-residual_abs_sample_6,flowing-sweep-2-residual_mean_abs_sample_4,laced-sweep-1-residual_mean_abs_sample_4,flowing-sweep-2-residual_mean_abs_sample_11,laced-sweep-1-residual_mean_abs_sample_11,flowing-sweep-2-residual_mean_abs_sample_10,laced-sweep-1-residual_mean_abs_sample_10,flowing-sweep-2-residual_mean_abs_sample_15,laced-sweep-1-residual_mean_abs_sample_15,flowing-sweep-2-residual_mean_abs_sample_13,laced-sweep-1-residual_mean_abs_sample_13,flowing-sweep-2-residual_mean_abs_sample_8,laced-sweep-1-residual_mean_abs_sample_8,flowing-sweep-2-residual_mean_abs_sample_6,laced-sweep-1-residual_mean_abs_sample_6,flowing-sweep-2-residual_mean_abs_sample_14,laced-sweep-1-residual_mean_abs_sample_14,flowing-sweep-2-residual_mean_abs_sample_0,laced-sweep-1-residual_mean_abs_sample_0,flowing-sweep-2-residual_mean_abs_sample_2,laced-sweep-1-residual_mean_abs_sample_2,flowing-sweep-2-residual_mean_abs_sample_12,laced-sweep-1-residual_mean_abs_sample_12,flowing-sweep-2-residual_mean_abs_sample_1,laced-sweep-1-residual_mean_abs_sample_1,flowing-sweep-2-residual_mean_abs_sample_9,laced-sweep-1-residual_mean_abs_sample_9,flowing-sweep-2-residual_mean_abs_sample_5,laced-sweep-1-residual_mean_abs_sample_5,flowing-sweep-2-residual_mean_abs_sample_3,laced-sweep-1-residual_mean_abs_sample_3,flowing-sweep-2-residual_mean_abs_sample_7,laced-sweep-1-residual_mean_abs_sample_7,darcy_unet_PI_new_2-residual_abs_mean,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_mean,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_mean,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_mean,darcy_unet_plain-residual_abs_mean,darcy_unet_plain_residual_guidance-residual_abs_mean,flowing-sweep-2-residual_mean_abs_mean,laced-sweep-1-residual_mean_abs_mean
0,406.6312255859375,77.9494400024414,172.84829711914062,3358.096435546875,1594.2991943359375,393.16259765625,405.0494079589844,62.07150268554688,,20401.2109375,1285.3525390625,412.3063354492188,381.7646484375,61.85958099365234,131.44076538085938,552.3233642578125,1410.257568359375,402.3384704589844,387.19476318359375,62.12865829467773,110.68331146240234,7872.72265625,1426.159423828125,470.5411987304688,409.8645935058594,72.91816711425781,146.70274353027344,152.24337768554688,1329.115478515625,393.1849060058594,439.2500915527344,72.84112548828125,136.44219970703125,482.834716796875,1203.1851806640625,425.373046875,400.79443359375,67.11494445800781,164.80401611328125,1917.4241943359373,1330.234619140625,417.674072265625,416.55072021484375,77.96286010742188,,3928.916748046875,1426.025146484375,441.8201599121094,441.746337890625,61.44775390625,106.2622299194336,395.67913818359375,1446.8133544921875,415.5754089355469,359.02606201171875,79.67121887207031,178.61773681640625,115.49275970458984,1133.4166259765625,396.566162109375,361.3798522949219,75.00867462158203,143.96473693847656,3260.4609375,1244.973388671875,489.8868103027344,411.59173583984375,86.46958923339844,121.1825180053711,3460.34521484375,1073.568603515625,396.7218627929688,424.9444274902344,67.54066467285156,2069.0,1334.449462890625,440.6783447265625,375.8411560058594,61.582855224609375,122.6447982788086,918.8343505859376,1374.6634521484375,381.58636474609375,384.0728149414063,71.66948699951172,122.36055755615234,76.68211364746094,1268.16455078125,432.2985534667969,444.955322265625,82.34358215332031,112.4493637084961,215.22006225585935,1252.42138671875,444.346435546875,516.3126831054688,494.6505737304688,514.2196655273438,480.4013366699219,487.3323669433594,534.5028076171875,467.8861083984375,451.3106384277344,400.2051696777344,510.47314453125,481.4699096679688,395.6487731933594,499.68798828125,449.36041259765625,556.529052734375,480.1480712890625,488.5015869140625,509.71875,511.4704284667969,486.5509948730469,452.287109375,421.6394958496094,524.7619018554688,557.43798828125,452.2923278808594,443.8544921875,546.8984375,500.11370849609375,484.3521423339844,434.4632263183594,477.5061950683594,449.4691162109375,403.16609954833984,71.28625655174255,136.18486727201022,3073.5929379463196,1320.818748474121,422.1287956237793,491.3570671081543,474.98397064208984
10000,0.0868004485964775,2.3314626216888428,,,4.385223865509033,11.375399589538574,0.0758789032697677,2.6918387413024902,,,8.481634140014648,15.696311950683594,0.0665906816720962,2.4549622535705566,,,7.111035346984863,11.067907333374023,0.0701441168785095,2.725287914276123,,1870.4886474609373,7.290096282958984,12.83186149597168,0.0810770243406295,2.949714183807373,,,5.305118560791016,13.675086975097656,0.0684045851230621,3.044079542160034,,,5.548663139343262,14.386423110961914,0.0597871355712413,2.7833914756774902,,,5.661006927490234,26.02549743652344,0.0680110156536102,4.518624305725098,,,6.051627159118652,18.109838485717773,0.0581180565059185,3.2247207164764404,,,8.849461555480957,8.02997875213623,0.0703963562846183,2.9612691402435303,,,4.2223405838012695,11.665046691894531,0.0734654292464256,2.6642093658447266,,,7.056313514709473,13.508784294128418,0.0634410381317138,2.7207694053649902,,,8.12210750579834,11.37837028503418,0.0768028050661087,2.473972797393799,,7.613744735717773,13.80808925628662,0.0696969926357269,3.2894906997680664,,,6.303225517272949,13.944280624389648,0.0902779698371887,3.259557247161865,,,6.33011531829834,14.205920219421388,0.0629979968070983,2.8656375408172607,,,5.677392482757568,8.672751426696777,0.0558967813849449,0.0519321784377098,0.0620380714535713,0.0557971820235252,0.0603336356580257,0.0517018362879753,0.0579172894358634,0.0556817352771759,0.0569831132888793,0.0579488575458526,0.0543528124690055,0.0583880953490734,0.0568085759878158,0.0543125681579113,0.068221777677536,0.0539141371846199,0.0652337223291397,0.0518660955131053,0.0589221343398094,0.0546520948410034,0.0779276192188263,0.0549863092601299,0.0607159808278083,0.0571320913732051,0.0628255531191825,0.055813293904066,0.0514885708689689,0.0532616227865219,0.0580724328756332,0.0539731532335281,0.0734896212816238,0.0546711049973964,0.07136815972626205,2.934936746954918,,1870.4886474609373,6.50056916475296,13.648846745491028,0.06132673076353962,0.05475202226079997
20000,0.1154919490218162,2.1302685737609863,,,3.505779266357422,22.403705596923828,0.0971591621637344,2.245170831680298,,,3.2430262565612797,8.639747619628906,0.0640018805861473,1.3456799983978271,,,3.722819805145264,9.490082740783691,0.1027265489101409,2.6252458095550537,,,3.9218592643737793,5.960877418518066,0.0713392198085784,1.9047048091888428,,,4.246604919433594,19.10602378845215,0.0742120295763015,1.7921117544174194,,,3.458670139312744,7.468644618988037,0.0605270490050315,1.7449798583984375,,,3.516714811325073,8.332795143127441,0.1073493584990501,1.942409873008728,,,3.225181102752685,11.004558563232422,0.0676466077566146,16.7779541015625,,,3.904904127120972,33.68727111816406,0.0634263679385185,2.268906593322754,,,3.7225208282470703,13.538710594177246,0.1133306846022605,2.319185733795166,,,3.638672590255737,5.577667236328125,0.0770803093910217,1.7903704643249512,,,3.830476760864258,12.090579986572266,0.1129623875021934,2.03999137878418,,3.2795121669769287,10.247726440429688,0.0608587488532066,2.5355000495910645,,,4.243865013122559,10.086220741271973,0.067342922091484,1.5957062244415283,,,3.878452301025391,11.52479362487793,0.0944071635603904,2.623513698577881,,,3.061100721359253,7.401721954345703,0.0350492596626281,0.0217826124280691,0.0329539962112903,0.0227430462837219,0.0374263375997543,0.0213949084281921,0.0287289228290319,0.0217943545430898,0.031119680032134,0.0241151452064514,0.0361407473683357,0.021527275443077,0.0401884727180004,0.0211088266223669,0.0326492451131343,0.0241423659026622,0.0310481823980808,0.0262295510619878,0.0318345353007316,0.0250920355319976,0.0376717485487461,0.0215541161596775,0.0423367694020271,0.02172177657485,0.031856145709753,0.0266566611826419,0.0402115397155284,0.0254669543355703,0.034113273024559,0.024066312238574,0.0391709581017494,0.0243877582252025,0.08436639932915563,2.980106234550476,,,3.6500100046396255,12.285070449113846,0.035156238358467776,0.02336148126050825
30000,0.0441304892301559,1.5496046543121338,,,2.826253890991211,6.935645580291748,0.0338168628513813,1.6872166395187378,,,2.503557682037353,6.932004451751709,0.0512212924659252,1.7991693019866943,,,4.303956031799316,6.2016143798828125,0.0318009331822395,1.5301406383514404,,,4.68243408203125,4.260453224182129,0.0336017608642578,1.294269561767578,,,4.204880714416504,6.39169454574585,0.0516576766967773,1.2904291152954102,,,2.3950815200805664,5.182235240936279,0.0560458600521087,1.9160593748092647,,0.6381034851074219,2.947140693664551,6.135603904724121,0.0345451906323432,1.794843673706055,,,4.116442680358887,5.458186149597168,0.0339351221919059,1.2459053993225098,,21834.39453125,2.853198528289795,5.682660102844238,0.0301978811621665,1.6125109195709229,,2.013835906982422,5.806588172912598,3.969605922698975,0.0369265228509902,1.3165559768676758,,,3.245338201522827,10.132448196411133,0.0478309914469718,1.1791064739227295,,,4.331720352172852,7.904221534729004,0.0300750993192195,1.2396984100341797,48915.63671875,2.5472629070281982,4.953058242797852,0.0392919331789016,1.517028570175171,,,3.933515548706055,7.742505073547363,0.0372529216110706,1.244847059249878,,,3.719466209411621,7.3299970626831055,0.0338400825858116,1.8215482234954836,,,3.3859822750091557,7.503827095031738,0.0256924331188201,0.0128715485334396,0.0318975187838077,0.0165065713226795,0.0311539974063634,0.0138730695471167,0.0215670745819807,0.0152219142764806,0.0276800598949193,0.0133835803717374,0.023470714688301,0.0139632355421781,0.0306822061538696,0.015230949036777,0.0309774708002805,0.0151337590068578,0.0266470964998006,0.013742889277637,0.0226682629436254,0.0148785188794136,0.0283385589718818,0.0138101726770401,0.0277131125330925,0.0179043989628553,0.0260835997760295,0.0154292602092027,0.030748289078474,0.0137061718851327,0.0237510558217763,0.0149898882955312,0.0318217426538467,0.0147041482850909,0.03913566377013916,1.5024333745241165,,17688.170797348022,3.612676218152046,6.4197350442409515,0.027555824606679317,0.014709379756823137
40000,0.0293740443885326,1.4323480129241943,,80133.0546875,2.637892723083496,3.680566787719727,0.030883003026247,1.3551154136657717,,270078.1875,1.695085883140564,2.234776973724365,0.0243864562362432,2.42007064819336,,,1.8347820043563845,4.405002117156982,0.0400731675326824,0.8510211706161499,,,2.692071914672852,2.455371856689453,0.0241228993982076,1.0599853992462158,,,2.669873714447021,3.4902420043945312,0.022139873355627,1.0025910139083862,,,3.2390756607055664,5.800694942474365,0.0244383811950683,1.1028236150741575,,72791344.0,1.928292989730835,3.436500310897827,0.0303304456174373,1.0904057025909424,,,2.144553899765014,4.924501419067383,0.0217949375510215,2.108278274536133,,8.510152816772461,3.1837782859802246,2.871931791305542,0.0245514065027236,1.2556687593460083,,,3.75922155380249,3.2154011726379395,0.0402392372488975,1.2148106098175049,,,3.3672358989715576,2.7578160762786865,0.0226495917886495,1.3710511922836304,,,5.1282806396484375,2.2510643005371094,0.0239901505410671,1.0999886989593506,,1.965951919555664,7.184194087982178,0.0247045066207647,1.101987600326538,,5.706608598483251e+27,2.203818321228028,6.469847679138184,0.0218422170728445,1.1782631874084473,,,3.199769973754883,3.013575553894043,0.0323717407882213,2.0447897911071777,,,1.87324321269989,3.639536857604981,0.0345099940896034,0.0117691000923514,0.0364733524620533,0.0114338435232639,0.0304767619818449,0.0117080565541982,0.0373112335801124,0.0112248137593269,0.0298797562718391,0.0119080636650323,0.0305385421961545,0.0135377161204814,0.0309728644788265,0.0114097502082586,0.0336169116199016,0.0123435705900192,0.0316309034824371,0.0118755083531141,0.0312334597110748,0.0136081827804446,0.0403535291552543,0.0127680171281099,0.0286619178950786,0.0106533970683813,0.0366698093712329,0.0117657557129859,0.0284763928502798,0.0120944418013095,0.0309122651815414,0.0119867166504263,0.0313195846974849,0.0129999425262212,0.027368253679014694,1.355574943125248,,1.1413217196966501e+27,2.7201830372214317,3.864438995718956,0.03268982993904497,0.012067929783370294
50000,0.0187886618077754,1.4032201766967771,,,5.594640731811523,2.4893126487731934,0.0206550937145948,1.0152252912521362,,843.6796875,2.9135560989379883,2.491027593612671,0.0224140398204326,1.040682315826416,,,8.312841415405273,4.138158798217773,0.0191764812916517,1.213282823562622,,,4.130393505096436,4.173093795776367,0.0227099414914846,0.9695597887039183,,,2.0553932189941406,3.692602157592773,0.0209029614925384,1.0387694835662842,,,2.375985145568848,3.408609390258789,0.023840807378292,1.3591245412826538,,,4.002956390380859,3.2879152297973637,0.0219775438308715,1.0084452629089355,,3434.298828125,6.132035732269287,3.610416173934937,0.0203059054911136,1.0768170356750488,,,1.5145238637924194,2.780393123626709,0.0209852345287799,0.9311625361442566,,,2.0215749740600586,4.219089031219482,0.0218743588775396,1.119745135307312,,14808095.0,3.171353340148926,2.455537796020508,0.0200959350913763,0.9103032946586608,,6.4624762535095215,4.527676582336426,3.3280951976776123,0.0200244095176458,0.9455469846725464,,1.9453742504119875,4.970515251159668,0.020308019593358,1.324211359024048,,,2.1564481258392334,3.071004867553711,0.0227599274367094,1.0367096662521362,,,3.653053045272827,1.9699163436889648,0.0207770243287086,1.1693909168243408,,,6.499865531921387,2.289865016937256,0.0312212444841861,0.0099544711410999,0.0281656589359045,0.0095305033028125,0.0317990370094776,0.0096666431054472,0.0315173342823982,0.0140141583979129,0.0302442517131567,0.0096620954573154,0.0324891358613967,0.0092458333820104,0.0318070165812969,0.0113358106464147,0.0331163853406906,0.0111135616898536,0.0383523032069206,0.0102413650602102,0.0380897410213947,0.012091196142137,0.0257366895675659,0.0108769759535789,0.0285288095474243,0.0102371694520115,0.0299574136734008,0.0081926081329584,0.0291480310261249,0.0120915602892637,0.0294321756809949,0.0114544657990336,0.0302882697433233,0.0094818752259016,0.021099771605804514,1.0976372882723808,,3703094.8602479696,3.8129794970154762,3.273472025990486,0.031243343604728545,0.010574393323622595
60000,0.0194193720817565,1.088076949119568,,,3.983386754989624,5.021581649780273,0.0336712151765823,1.107748031616211,,102005.4375,1.7751188278198242,3.3505730628967285,0.0264323316514492,0.8700079917907715,,,2.4820497035980225,5.087498664855957,0.0284508429467678,1.0017468929290771,,,1.5524933338165283,3.212862014770508,0.0196642912924289,0.8764576315879822,,4635.7861328125,1.624632716178894,3.722952365875244,0.0288807805627584,0.947699785232544,,,2.037703037261963,2.84045672416687,0.0202781893312931,0.9989358186721802,,,2.1045985221862797,2.6238579750061035,0.0253982506692409,1.3549888134002686,,,1.4919650554656982,2.4921417236328125,0.0228311829268932,1.4724525213241575,,,1.6516544818878174,3.396145820617676,0.0244521833956241,0.9587372541427612,,,2.339825391769409,2.154294013977051,0.0253952201455831,0.9006571769714355,,,1.8117631673812864,3.075286865234375,0.0255370587110519,0.8750303983688354,,,2.3523404598236084,6.142179012298584,0.0227100625634193,1.0961722135543823,,3.255914688110352,4.017422676086426,0.0287557952105999,1.2083747386932373,,,2.2098422050476074,3.449936628341675,0.0307182595133781,1.0153456926345823,,,2.720481634140014,3.202400922775269,0.0234434809535741,1.1911320686340332,,,2.09082579612732,2.728334426879883,0.0409204140305519,0.0129890069365501,0.0427679680287838,0.0142307430505752,0.037986259907484,0.0111329481005668,0.0334206037223339,0.0131754903122782,0.036291915923357,0.0157664250582456,0.0369702279567718,0.012489459477365,0.0329552330076694,0.0128344884142279,0.0370598882436752,0.0129653168842196,0.0321052335202693,0.0121921878308057,0.0361119508743286,0.010110193863511,0.0392187871038913,0.0145812323316931,0.0307820327579975,0.0101905232295393,0.0324946120381355,0.0122831650078296,0.0376948378980159,0.0120162144303321,0.0405156575143337,0.0127643123269081,0.0394262447953224,0.0113329347223043,0.02537740732077505,1.0602227486670017,,53320.61181640625,2.2177872359752655,3.5323702841997147,0.03667011670768257,0.012565915123559476
70000,0.0234495401382446,0.9570461511611938,,,3.190401554107666,1.6964585781097412,0.0293385982513427,0.8413285613059998,,,1.609958529472351,2.2500782012939453,0.0338981263339519,1.289376974105835,,,1.5646966695785522,1.8079055547714236,0.020998416468501,0.8288494944572449,,,3.1436192989349365,2.580580711364746,0.0272819027304649,0.8487800359725952,,,2.0543084144592285,3.00122332572937,0.0250052791088819,1.047216773033142,,,1.3400354385375977,2.68475341796875,0.028783805668354,1.0557996034622192,,,2.497880697250366,1.774254322052002,0.0278628058731555,0.8764995336532593,,,1.7852919101715088,2.11885404586792,0.0249981433153152,0.7493836283683777,,,1.6559776067733765,1.7580050230026243,0.0282804276794195,0.7545196413993835,,,1.908323049545288,3.0144824981689453,0.0294231679290533,1.2588423490524292,,,1.7737958431243896,2.9096274375915527,0.0309435930103063,0.9627730846405028,,38.65449905395508,1.7044179439544678,3.441488742828369,0.0397910214960575,1.1835083961486816,,2.7760634422302246,2.402261257171631,0.0284561663866043,1.2939685583114624,,,1.785879135131836,2.2489984035491943,0.0269265323877334,0.8455790877342224,,245104.03125,1.3883559703826904,2.0667128562927246,0.0411467440426349,0.771725058555603,,,1.5169556140899658,1.9997529983520508,0.0336297564208507,0.0102021228522062,0.0435670278966426,0.0109324930235743,0.0405580177903175,0.0127979964017868,0.046088945120573,0.0102816773578524,0.0347924493253231,0.0116647286340594,0.0372806750237941,0.0095209283754229,0.0408597700297832,0.009976552799344,0.0376722477376461,0.009659519419074,0.0376312546432018,0.0118327736854553,0.0382250100374221,0.0089995339512825,0.0437296628952026,0.0110979881137609,0.0411558412015438,0.0135182943195104,0.042810034006834,0.0117762666195631,0.0406846702098846,0.0096388645470142,0.0445665717124938,0.013784309849143,0.0440332815051078,0.008190294727683,0.029161516926251303,0.9728248082101345,,122571.34287452698,1.9809975698590279,2.359714835882187,0.040455325972288805,0.010867146542295775
80000,0.0484750792384147,1.075901746749878,,41497.65234375,1.414807677268982,2.396681070327759,0.0521948188543319,0.8279033899307251,,,1.3817294836044312,1.371127963066101,0.0463254377245903,0.911047637462616,,,1.499985933303833,3.0382230281829834,0.0484484136104583,1.17443585395813,,,1.5872809886932373,1.393092155456543,0.049504779279232,0.8663083910942078,,,2.926121473312378,1.7544052600860596,0.0580288022756576,1.312333106994629,,15917744390144.0,2.4701075553894043,1.7384141683578491,0.0439555272459983,1.1158487796783447,,,1.301626205444336,2.5362417697906494,0.0394848734140396,0.9626249074935912,,,3.162707090377808,2.785775661468506,0.0499994456768035,0.7397176027297974,,,1.2341004610061646,2.435516834259033,0.0543968975543975,1.0191848278045654,,,1.6594375371932983,1.3417596817016602,0.0373701006174087,1.017025351524353,,0.3979745805263519,2.25101089477539,2.9123167991638184,0.0485653281211853,0.9161564707756042,,,1.3315327167510986,1.455331563949585,0.0580960512161254,0.8951119780540466,0.4633117318153381,1.2597441673278809,1.5002639293670654,0.0471469312906265,1.7364168167114258,,,2.3434314727783203,2.2100391387939453,0.0582560151815414,0.9350460767745972,,,2.150036573410034,2.034083843231201,0.0522984713315963,1.9922895431518557,,1317.4510498046875,1.3146744966506958,1.9112918376922607,0.0409891605377197,0.0128683559596538,0.0393450371921062,0.0117795020341873,0.0327891409397125,0.0132662001997232,0.0358798131346702,0.0115475300699472,0.0372157841920852,0.0120585542172193,0.0351232327520847,0.0114229153841733,0.0337062887847423,0.0116683356463909,0.0296010933816432,0.0119855813682079,0.034165371209383,0.0131515134125947,0.0364624261856079,0.0132502038031816,0.0310686882585287,0.0122757507488131,0.035757441073656,0.0109137669205665,0.0327326618134975,0.0125247566029429,0.0298545807600021,0.0132556837052106,0.0388967953622341,0.0118797272443771,0.0462684407830238,0.0121653601527214,0.04953418578952545,1.093584530055523,,3183548886591.993,1.8305209204554558,2.0509102940559387,0.03561599727254357,0.012250858591869425
90000,0.0242401324212551,1.0875916481018066,,,1.6452977657318115,3.2721107006073,0.040384192019701,0.9998016357421876,,0.3681460320949554,1.1375794410705566,3.824147701263428,0.0358045548200607,0.9078070521354676,,0.6608737707138062,1.357792615890503,1.370336890220642,0.0187381114810705,0.9104136824607848,,,1.507837176322937,1.3528773784637451,0.0277235265821218,0.6476555466651917,,0.4083888232707977,1.8117965459823608,2.240767478942871,0.0237125158309936,0.8464767336845398,,,1.7904582023620603,2.1855344772338867,0.0218790508806705,1.1458534002304075,,,1.538233757019043,2.1529383659362797,0.0264098793268203,1.0019803047180176,,,1.516805648803711,1.940009951591492,0.0179058816283941,0.9093217253684998,,,1.208468317985535,1.9538520574569704,0.0201487336307764,1.024141788482666,,,3.0119547843933105,1.2688493728637695,0.0304214507341384,0.7564994692802429,,,1.3850533962249756,2.865618705749512,0.022630751132965,1.449573278427124,,,3.0948119163513184,1.9802577495574951,0.0168069023638963,0.7542543411254883,,4.234702110290527,1.6498398780822754,0.0209486447274684,1.004739761352539,,,1.532328963279724,1.5574579238891602,0.0294295512139797,0.829629123210907,,,3.855183362960816,1.4542810916900637,0.0242344047874212,1.089834690093994,,,1.9814804792404173,1.5613157749176023,0.0377139076590538,0.0103745404630899,0.0415482781827449,0.0103797195479273,0.0379558615386486,0.0115667162463068,0.0334575958549976,0.0111585985869169,0.0364585742354393,0.011215241625905,0.0344598591327667,0.0124034639447927,0.0483119413256645,0.0106042204424738,0.0412299633026123,0.0092669054865837,0.0499217770993709,0.0117524117231369,0.0353141687810421,0.0105999764055013,0.038243468850851,0.0096489293500781,0.0427453741431236,0.0101361479610204,0.0443207919597625,0.0106738656759262,0.049851968884468,0.0115452855825424,0.0369448624551296,0.012680884450674,0.0322421938180923,0.0106050502508878,0.025088642723858315,0.9603483863174915,,0.47913620869318646,2.0381115302443504,2.0393872186541557,0.04004503670148549,0.0109132473589852
100000,0.0304289441555738,1.353139877319336,,,1.2706429958343506,1.4844038486480713,0.0363571271300315,0.9589492678642272,,,0.9820877313613892,2.6693990230560303,0.0350277982652187,1.3808774948120115,,,1.4112365245819092,1.5913132429122925,0.0380246974527835,0.7057573199272156,,61.0004997253418,1.8184001445770264,1.371120810508728,0.0184848830103874,0.7074693441390991,,,1.324074625968933,1.6489356756210327,0.0248497948050498,1.1961275339126587,,,1.310948610305786,2.088564872741699,0.0191062223166227,1.1621264219284058,,,1.916774034500122,2.2976202964782715,0.0321282818913459,0.7522343397140503,,,1.5099551677703855,1.5836358070373535,0.0304096788167953,1.1925554275512695,,,1.909783124923706,3.0890021324157715,0.0295838005840778,0.9457454681396484,,,1.137605905532837,2.2386608123779297,0.029106181114912,0.9281624555587769,,,1.3678452968597412,2.09519362449646,0.0314783751964569,0.6415659189224243,,,1.142485499382019,1.945425033569336,0.031154466792941,0.7029702663421631,,1.0792526006698608,2.182391881942749,0.0374916046857833,0.9910339117050172,,,1.4118821620941162,2.025478839874268,0.0302493181079626,0.993196189403534,,,1.4617862701416016,2.612271308898926,0.0277858432382345,0.8297056555747986,,,1.8134377002716064,2.040756940841675,0.0354287251830101,0.0123156327754259,0.0314825475215911,0.0123220030218362,0.0305048413574695,0.0148979555815458,0.0293259173631668,0.0129921352490782,0.0321911498904228,0.0140658123418688,0.0329724624752998,0.0121104251593351,0.0355598777532577,0.0115950182080268,0.0383226089179515,0.009976165369153,0.0313061289489269,0.0110212564468383,0.0280616469681262,0.0126591650769114,0.0313331447541713,0.0121549069881439,0.0435863547027111,0.0118283135816454,0.0303944461047649,0.0135562513023614,0.0294213853776454,0.0137365255504846,0.0364179089665412,0.0133320800960063,0.0258550308644771,0.0116626825183629,0.030104188597761043,0.9651010558009148,,61.0004997253418,1.429262399673462,2.060260884463787,0.03263526107184584,0.012514145579189
110000,0.0266631357371807,1.3663272857666016,,,1.0119750499725342,3.848140239715576,0.0289027653634548,0.5602049827575684,,,1.1663963794708252,1.304701328277588,0.0229435078799724,0.8346600532531738,,,1.3597209453582764,1.622169852256775,0.0277868695557117,0.8097059726715088,,,1.7105854749679563,2.6042323112487797,0.0308371391147375,0.6620314121246338,,,1.362021803855896,1.3424590826034546,0.0226115696132183,0.8775304555892944,,,2.30698561668396,2.6831512451171875,0.0333213582634925,1.2680363655090332,,,1.8273789882659912,1.4105441570281982,0.0231583695858716,0.831420361995697,,,1.2519545555114746,1.8832709789276123,0.0201182961463928,0.811529278755188,17327378.0,,1.0475534200668335,2.9355711936950684,0.0245569460093975,0.8791086077690125,,,1.5885003805160522,1.1460716724395752,0.0253219939768314,0.730350136756897,,,2.026960849761963,1.641940951347351,0.0246585868299007,1.3968690633773804,,,1.5520299673080444,2.909602165222168,0.0267235152423381,0.6852561831474304,,1.3193278312683103,1.379238843917847,0.023081686347723,0.7521337866783142,,0.3671866655349731,1.0882306098937988,1.7846181392669678,0.0237176716327667,1.2407410144805908,,329.99237060546875,1.5517553091049194,1.4129996299743652,0.0203876346349716,0.935465693473816,,,1.3749631643295288,2.040433406829834,0.0436561405658721,0.0148610901087522,0.0426331982016563,0.0131721664220094,0.0446821749210357,0.014775245450437,0.037054069340229,0.0119533166289329,0.0359099023044109,0.0125508485361933,0.0442860126495361,0.0130106247961521,0.0373324789106845,0.0122592877596616,0.0406798124313354,0.0138505129143595,0.0457852110266685,0.013081356883049,0.0375823639333248,0.0133802099153399,0.0540611147880554,0.0136227831244468,0.041927695274353,0.0154819097369909,0.0386324971914291,0.0127608841285109,0.0359204709529876,0.0140592735260725,0.0413155741989612,0.0152430534362792,0.0432742051780223,0.0128184482455253,0.025299440370872582,0.9150856658816338,17327378.0,165.17977863550186,1.4716462716460228,1.9968215748667717,0.04154580761678512,0.013555063225794532
120000,0.0393879078328609,0.972404956817627,,,1.1683484315872192,1.920405626296997,0.0391147844493389,0.9195629954338074,,,1.3926076889038086,1.320220112800598,0.0408882834017276,1.087942123413086,,1960954.0,2.1588056087493896,2.434941053390503,0.0307406540960073,0.759814441204071,,,1.6763476133346558,1.5483829975128174,0.0326863527297973,0.7949270009994507,,,0.9803614616394044,5.259525775909424,0.037782784551382,0.7555567026138306,,1.1981170783139778e+29,1.5511863231658936,1.254096508026123,0.0455322936177253,1.140573024749756,,3803285.5,1.3105647563934326,1.4005005359649658,0.044070404022932,0.880897045135498,,,1.8380922079086304,2.52659010887146,0.035322718322277,0.8439470529556274,,,1.6871871948242188,1.4812698364257812,0.0329817607998847,0.670196533203125,,,3.5688371658325195,1.590314865112305,0.0409821271896362,0.8622562289237976,,,1.692206621170044,3.1695003509521484,0.0342529863119125,1.0896165370941162,,,1.0147242546081543,1.5026254653930664,0.0430173836648464,0.8101009130477905,,1.404740810394287,2.268369436264038,0.0332739800214767,0.9894294142723083,,,1.4456905126571655,2.1059577465057373,0.0432007163763046,0.9064067602157592,,0.3863314986228943,2.0660133361816406,2.8855741024017334,0.0528396181762218,0.8319126963615417,,,1.7008044719696045,1.606364607810974,0.0448162667453289,0.0119087602943182,0.0487066619098186,0.0140331983566284,0.0254143476486206,0.0119722485542297,0.0544030591845512,0.0118518769741058,0.0449587851762771,0.0142716225236654,0.0572922453284263,0.0115159433335065,0.0472842268645763,0.0137436157092452,0.0598550140857696,0.0158246252685785,0.0480261445045471,0.0150651149451732,0.0372293516993522,0.0121510475873947,0.0446219556033611,0.0131750088185071,0.0486969426274299,0.0150505565106868,0.0312360730022192,0.0120546631515026,0.0441364273428916,0.0136889545246958,0.0371350608766078,0.0118738999590277,0.0372990518808364,0.0130761442705988,0.039129672222770695,0.8947215266525745,,2.9952926957849445e+28,1.6660324037075043,2.142164945602417,0.04444447590503837,0.013203580048866525
130000,0.024931002408266,1.2470319271087646,,,1.1660592555999756,1.710548758506775,0.0210933834314346,0.8505458831787109,,,1.2612192630767822,1.6545331478118896,0.0242254137992858,0.7291948795318604,,,1.5733325481414795,2.3627991676330566,0.0194559097290039,0.7802432775497437,,,4.122812271118164,2.5168957710266118,0.0171371214091777,1.0106409788131714,,,1.3044365644454956,1.5589148998260498,0.0287525784224271,1.0317859649658203,,,1.458281397819519,1.1654452085494995,0.0234319269657135,0.96082204580307,,,1.304901957511902,3.432294607162476,0.0179024450480937,1.058596968650818,,,2.4730100631713867,1.479155421257019,0.0202904678881168,1.1814159154891968,,,1.5142877101898191,1.727989673614502,0.0186368413269519,0.8572067022323608,,,1.8233263492584229,2.321699619293213,0.0194987561553716,1.0365309715270996,,,2.1965341567993164,1.782090187072754,0.027852389961481,0.9328523874282836,,956.2713623046876,1.2462036609649658,4.321453094482422,0.0240965522825717,1.1432640552520752,,1.4412553310394287,1.7531862258911133,0.024692079052329,1.3154548406600952,,,1.27539324760437,2.1147849559783936,0.0218888856470584,0.9542282819747924,,25236506411008.0,1.656400203704834,2.100743293762207,0.019806645810604,1.6201393604278564,,,3.777815580368042,2.5668158531188965,0.0494275763630867,0.0129261258989572,0.0752332955598831,0.0096803680062294,0.0404857397079467,0.010802699252963,0.0684545487165451,0.0121821640059351,0.0591866075992584,0.0111801940947771,0.0980452597141265,0.0128544075414538,0.0823395326733589,0.0124833285808563,0.1163393706083297,0.0111692007631063,0.0791033580899238,0.0107067711651325,0.0758272409439086,0.0107772946357727,0.1011583805084228,0.0119089856743812,0.1217307597398758,0.0105335153639316,0.0928233489394187,0.0112107349559664,0.0935760587453842,0.0107460245490074,0.1343181431293487,0.0116719081997871,0.0738946944475174,0.0104855177924036,0.02210577495861792,1.0443721525371075,,12618253205982.135,1.849704347550869,2.16058436781168,0.08512149471789596,0.011332452530041294
140000,0.0486268401145935,0.9666444659233092,,,1.6555633544921875,1.7670453786849976,0.0371115207672119,0.9062262773513794,,,1.247525691986084,2.207341194152832,0.0388821810483932,0.900991141796112,,46.6572494506836,1.235316276550293,1.5187032222747805,0.052826177328825,0.9625319838523864,,,1.634244441986084,1.2026023864746094,0.0312769785523414,0.8007389903068542,,,1.2972087860107422,3.0901896953582764,0.0291371494531631,1.392076849937439,,,2.2675230503082275,2.037548542022705,0.0244796872138977,0.7029985189437866,,,1.851272821426392,1.5962812900543213,0.0380114577710628,0.9352445006370544,,107779.421875,1.029484748840332,1.5486491918563845,0.0413114838302135,1.0700106620788574,,,1.745081901550293,1.6085567474365234,0.0335383489727973,0.948716640472412,,,1.165340542793274,1.6711695194244385,0.0309362765401601,1.3360536098480225,,,1.5874184370040894,1.6726617813110352,0.0275499634444713,1.1515604257583618,,,1.249086856842041,1.2879371643066406,0.0346336513757705,1.2382845878601074,0.4130350053310394,1.7142810821533203,1.7767938375473022,0.0271415617316961,1.0099928379058838,,911666.0,1.4951608180999756,1.362931489944458,0.0354891642928123,1.2036781311035156,,,1.4983251094818115,1.7517786026000977,0.046484213322401,1.3071495294570925,,,1.7384140491485596,1.270050883293152,0.0680883154273033,0.0128801632672548,0.0655863508582115,0.0135615617036819,0.0679573118686676,0.0138911046087741,0.0654245242476463,0.0157673452049493,0.0635765418410301,0.0146403713151812,0.0859507322311401,0.012833934277296,0.0755338966846466,0.0129654658958315,0.0790291354060173,0.0129033345729112,0.0616067610681057,0.0105124209076166,0.0632311105728149,0.0105871185660362,0.0670901834964752,0.0129427714273333,0.0655522942543029,0.0134650599211454,0.0666366890072822,0.0123054515570402,0.0667280107736587,0.0121645759791135,0.0859936326742172,0.0116652492433786,0.0678472071886062,0.012919470667839,0.03608979098498817,1.052056197077036,,254873.123039864,1.5257029980421066,1.7106400579214096,0.06973954360000786,0.012875337444711426
150000,0.0355143696069717,0.7748209238052368,,,1.250752568244934,3.0349841117858887,0.0386371314525604,0.8514153361320496,,,1.6340149641036987,1.9438180923461916,0.0311026647686958,1.0737435817718506,,,1.1902086734771729,1.9768378734588623,0.0286152176558971,1.0780504941940308,,32.87470626831055,1.617569923400879,1.906221389770508,0.0368503555655479,0.8039469718933105,,,2.0380859375,2.1676464080810547,0.0277384128421545,0.857301652431488,,,1.3029918670654297,2.874431610107422,0.0374977104365825,0.6489219665527344,,,1.728032112121582,2.054616451263428,0.0267321523278951,0.7364691495895386,,,0.9867464900016784,1.6658786535263062,0.0313225165009498,0.8569793701171875,,7.767388820648193,1.309579849243164,1.8156771659851076,0.0368458442389965,0.9957773089408876,,122.53385925292967,1.5979268550872805,2.2774782180786133,0.0370092429220676,1.0429153442382812,,,1.34143328666687,1.344141721725464,0.0488755516707897,1.1163349151611328,,1.3493890762329102,1.1308634281158447,1.6812348365783691,0.0294668972492218,1.240570902824402,,1.708160161972046,2.301973819732666,0.0425324067473411,0.9044580459594728,,8.845755577087402,1.3389899730682373,3.6579864025115967,0.0386242978274822,0.9344192743301392,,,1.3073780536651611,2.584655284881592,0.0322387591004371,0.9367992281913756,,,1.075577974319458,2.6747617721557617,0.0374357290565967,0.0107551589608192,0.0718371272087097,0.0100241713225841,0.0404919981956481,0.0124297719448804,0.0303791314363479,0.0113667733967304,0.0551024451851844,0.012502335011959,0.02407250367105,0.0117250382900238,0.0463421270251274,0.0102562643587589,0.0386849902570247,0.0143269803375005,0.0711082965135574,0.0142721738666296,0.043602630496025,0.0116321770474314,0.0337266400456428,0.0119518265128135,0.0838890001177787,0.0115162283182144,0.0501182377338409,0.0097541939467191,0.0373797491192817,0.0120778549462556,0.04860145971179,0.0114535940811038,0.0350286737084388,0.0098749343305826,0.03497522068209943,0.9283077791333199,,34.67421979904175,1.4098945073783398,2.247646488249302,0.04673754621762777,0.011619967292062893
160000,0.0514925122261047,0.9286696314811708,,43.9227409362793,1.4585740566253662,1.7945871353149414,0.0544274374842643,0.8791836500167847,,,1.6232364177703855,1.5193521976470947,0.0443494133651256,0.8405705690383911,,1001655424.0,2.81854510307312,2.0152008533477783,0.0743340998888015,1.1251375675201416,,,2.7046077251434326,1.6847180128097534,0.0531369857490062,0.8624199628829956,,2.5098410193321984e+16,1.1314103603363037,1.3207411766052246,0.0354070924222469,0.9358247518539428,,0.7139295935630798,1.5597660541534424,2.206634521484375,0.0470552556216716,0.9797290563583374,,,1.4139442443847656,1.5770447254180908,0.0488756224513053,1.5245155096054075,,,1.5126007795333862,2.336317539215088,0.0386436767876148,1.138080596923828,,,2.0772833824157715,2.1923656463623047,0.0505768656730651,0.9064048528671264,,,1.880924224853516,2.0867395401000977,0.0448508486151695,1.22174334526062,,6.660706996917725,2.058048963546753,1.1016154289245603,0.0426437854766845,0.9212586879730223,,,2.0228075981140137,2.633545398712158,0.0843964666128158,0.9209693670272828,,2.008798599243164,2.4678122997283936,0.0345393270254135,1.1569278240203855,,,1.5971893072128296,1.5148601531982422,0.0477555021643638,0.9416507482528688,,,1.52521014213562,1.551967978477478,0.0338883846998214,0.7576968669891357,,,1.875254988670349,1.507399082183838,0.0802230089902877,0.0112828314304351,0.0927358567714691,0.0099576925858855,0.0568641871213912,0.0124246031045913,0.0746772289276123,0.013809822499752,0.0881674140691757,0.0121487453579902,0.0565666668117046,0.0108088385313749,0.0674593970179557,0.0102484691888093,0.0691918209195137,0.0109277348965406,0.0848877280950546,0.0114483516663312,0.0917950421571731,0.0115877240896224,0.1106134876608848,0.0121369091793894,0.083701953291893,0.0115682696923613,0.0545808933675289,0.0124909430742263,0.0526998415589332,0.0104643469676375,0.0689486488699913,0.0141991451382637,0.0620476119220256,0.0118340691551566,0.04914832976646716,1.002548936754465,,5019682238995492.0,1.8292626217007637,1.8444313555955887,0.07469754922203717,0.011708656034897957
170000,0.0308568142354488,1.2105937004089355,,,1.486325979232788,1.4949283599853516,0.0283994358032941,1.908491969108581,,,1.764844298362732,1.4539073705673218,0.0315371230244636,1.0452940464019775,,,1.6062190532684326,1.952694296836853,0.0360726453363895,0.9391366243362428,,19472240.0,1.5615103244781494,1.0412628650665283,0.0276289246976375,1.2993947267532349,,,1.4848439693450928,1.576287031173706,0.0269304998219013,1.2328613996505735,,,1.5339791774749756,1.2730239629745483,0.0546189844608306,0.8837385177612305,,,1.400536298751831,1.7483129501342771,0.0284406449645757,1.093793272972107,,,1.2908329963684082,1.2945833206176758,0.0358457006514072,0.8869730234146118,,,1.527998685836792,1.188426852226257,0.0233828984200954,0.8740894794464111,,52390.359375,3.238258123397827,1.713296890258789,0.0299402698874473,1.6194318532943726,,,2.2721080780029297,1.283978819847107,0.0281971357762813,0.8534879088401794,,,1.3934311866760254,1.7882064580917358,0.0326593331992626,1.0588310956954956,,1.5293554067611694,1.1953721046447754,0.0470225475728511,1.0760924816131592,,,1.8469055891036987,1.3619420528411863,0.0285219252109527,0.9135057330131532,,,1.7285302877426147,1.1630985736846924,0.0316008478403091,0.874755859375,,1217.3212890625,2.029136180877685,1.7035950422286987,0.0635798647999763,0.0130560435354709,0.1366843432188034,0.0124184172600507,0.0320329293608665,0.012480404227972,0.1867102086544037,0.0128256995230913,0.048320360481739,0.0111069362610578,0.0533426403999328,0.0111475205048918,0.1007738560438156,0.0131142726168036,0.0998210608959198,0.0103317564353346,0.0670421794056892,0.0104792071506381,0.0948202013969421,0.010652357712388,0.0817516595125198,0.009806040674448,0.0520496033132076,0.0098339915275573,0.1104621812701225,0.0112627260386943,0.0445884764194488,0.0105265006422996,0.067881740629673,0.0111297518014907,0.0621446743607521,0.0119315739721059,0.032603483181446735,1.1106544807553291,,6508615.8935546875,1.730925977230072,1.452057309448719,0.08137537376023826,0.011381449992768411
180000,0.0621168874204158,0.96596497297287,,16882008.0,1.6824781894683838,2.6219377517700195,0.0804067701101303,0.9380916953086852,,,1.557496428489685,1.266674280166626,0.0661159604787826,0.9647502899169922,,,1.8392283916473389,2.957603454589844,0.0704998448491096,0.9064714312553406,,,1.2180993556976318,1.3511741161346436,0.0864842385053634,0.9923890829086304,,,1.2917108535766602,1.9078481197357176,0.0880435854196548,1.0725876092910769,,,1.9864228963851929,1.5427567958831787,0.0854980498552322,0.8988455533981323,,,1.7153691053390503,6.680150985717773,0.0946518033742904,0.8879294395446777,,112933799460864.0,1.4803889989852903,2.117825984954834,0.0668730363249778,0.9615361094474792,,,2.8342671394348145,2.36820125579834,0.0632141679525375,0.8740814924240112,,271208.375,1.4189751148223877,1.9891176223754885,0.0745154172182083,0.8040472269058228,,,1.1284997463226318,1.8608750104904173,0.0731958299875259,0.8606877326965332,,0.6040780544281006,2.2933053970336914,1.4073141813278198,0.076229840517044,0.7799403071403503,0.997593641281128,1.2597017288208008,1.1749836206436155,0.0809858366847038,0.8340667486190796,,,1.5952489376068115,1.8332538604736328,0.0691024363040924,1.246861696243286,,,1.3655675649642944,1.234706997871399,0.0882218778133392,1.095106840133667,,,1.4879416227340698,3.848754644393921,0.0411888770759105,0.0110218413174152,0.0390485115349292,0.0126604763790965,0.0414172746241092,0.0116195036098361,0.0428093150258064,0.0113579966127872,0.0659145563840866,0.0114997737109661,0.0384525880217552,0.0113198449835181,0.083779826760292,0.0110210701823234,0.0364606119692325,0.0093475598841905,0.0559408068656921,0.0109878797084093,0.0424045734107494,0.0091898711398243,0.0398418828845024,0.0103063294664025,0.0500215590000152,0.0117779783904552,0.0494339875876903,0.0097203692421317,0.0406484976410865,0.0109911588951945,0.0464455410838127,0.009285788051784,0.0534891709685325,0.0097375754266977,0.07663472392596299,0.9427098892629147,,22586763322816.4,1.634668841958046,2.2601986676454544,0.04795609880238767,0.010740313562564519
190000,0.0301521625369787,1.0608136653900146,,3.015723705291748,1.1877743005752563,1.6898421049118042,0.0220583230257034,0.952462673187256,,,1.9014971256256104,1.4089877605438232,0.0324223414063453,0.7710021734237671,,,1.5754318237304688,1.5929269790649414,0.0300855245441198,0.8028439283370972,,,1.5494273900985718,1.810206413269043,0.0385599732398986,0.9570541381835938,,,1.2995500564575195,1.2594844102859497,0.0329325571656227,0.8266732096672058,,,1.555952072143555,1.4093377590179443,0.0237616971135139,0.8422112464904785,,,1.605754256248474,1.1099259853363037,0.0255740582942962,1.1689019203186035,,,2.2425906658172607,1.8086516857147217,0.0253952275961637,1.02150297164917,,,1.5329978466033936,1.5334595441818235,0.0357420220971107,0.9459306597709656,,,1.2301247119903564,1.123805284500122,0.03094526194036,1.287952542304993,,19.914669036865234,1.4249504804611206,1.5090532302856443,0.026570588350296,0.9986175298690796,,,1.381567358970642,1.7990646362304688,0.0273517370223999,0.7188205122947693,,1.6045398712158203,2.7121829986572266,0.0349471494555473,0.9364122152328492,,,1.1491262912750244,1.4190181493759155,0.0307248942553997,0.991726279258728,,1.0905601978302002,1.7450885772705078,2.219444274902344,0.0265058632940053,0.8155832290649414,,,1.1612123250961304,1.843692779541016,0.0600655078887939,0.0112306866794824,0.0532857552170753,0.0096639590337872,0.0465161614120006,0.0107285073027014,0.0616221241652965,0.0096310665830969,0.0678618103265762,0.0106953931972384,0.0706740021705627,0.0094422763213515,0.0597529858350753,0.0099478280171751,0.0449238121509552,0.0110200000926852,0.064847931265831,0.0119046699255704,0.0715849325060844,0.0091319838538765,0.0447687208652496,0.0110684363171458,0.0579122714698314,0.0099660269916057,0.0773772001266479,0.0104408841580152,0.0986987352371215,0.0101517345756292,0.0646091476082801,0.0094636604189872,0.0511352717876434,0.0113168582320213,0.029608086333610076,0.9436568059027195,,8.006984313329061,1.509224072098732,1.6405677497386932,0.06222727312706406,0.010362748231273087
200000,0.0615731999278068,1.1946390867233276,,0.4409994482994079,1.0692678689956665,1.2885363101959229,0.0462475717067718,1.3322043418884275,,,2.3279013633728027,1.882847547531128,0.0547595433890819,1.1071091890335083,,,2.3832545280456543,1.358972430229187,0.0456512793898582,1.0261560678482056,,,1.7699108123779297,1.8892693519592283,0.0495127066969871,0.8384391069412231,,,1.522131323814392,2.825144529342652,0.0406017303466796,0.9023999571800232,,,1.346111536026001,1.474118947982788,0.0441092178225517,0.7308701276779175,,,1.4780086278915403,1.2164297103881836,0.0479782335460186,0.8646396398544312,,0.4018767476081848,1.417853832244873,1.6141847372055054,0.0448531880974769,0.9442348480224608,,,1.7479718923568726,1.3077826499938965,0.0304401125758886,0.9023666381835938,,,1.29072904586792,1.1928791999816897,0.0272552669048309,0.8210974931716919,,12.28657054901123,1.7026723623275757,1.6685843467712402,0.0663605406880378,0.8532365560531616,,0.4812191426753998,1.446990728378296,2.468591690063477,0.0326524302363395,0.9716647863388062,32.49486541748047,1.8769935369491575,1.7376558780670166,0.0277031287550926,0.9394428730010986,,,1.5336259603500366,1.4584745168685913,0.0395242348313331,0.9819401502609252,,,1.564074993133545,1.142500400543213,0.0325556620955467,1.0084466934204102,,0.4393801689147949,2.003956794738769,1.76947021484375,0.1117479130625724,0.0132736638188362,0.0879676342010498,0.011265167966485,0.0935751497745513,0.0122879622504115,0.0995090305805206,0.0098189618438482,0.1053437143564224,0.0100068505853414,0.1039388477802276,0.0097784986719489,0.1061612963676452,0.0122588798403739,0.1097409352660179,0.0100856255739927,0.1086198985576629,0.0093462206423282,0.098627820611,0.0125467590987682,0.0822351798415184,0.0089329713955521,0.0983243212103843,0.0107334498316049,0.1084005460143089,0.0089542316272854,0.0950621888041496,0.0120006427168846,0.1091400012373924,0.0107932453975081,0.1042620688676834,0.0094156553968787,0.04323612793814387,0.9636804722249508,,7.757485245664914,1.6550909504294395,1.6434651538729668,0.1014160341583192,0.010718674166128001
210000,0.036723393946886,1.1120214462280271,,,2.374013900756836,1.6534926891326904,0.0403951369225978,1.0480141639709473,,,2.872997999191284,1.7800148725509644,0.0269835852086544,0.917160987854004,,,1.6751337051391602,1.73128080368042,0.0345702990889549,0.9546052813529968,,268251360.0,2.443575859069824,1.4111498594284058,0.0297478809952735,0.8378605246543884,,,1.182953119277954,1.6071293354034424,0.0389584153890609,0.9316235780715942,,,2.48107385635376,2.183666706085205,0.0591988638043403,1.027205467224121,,173.9946746826172,2.4134068489074707,2.3443493843078613,0.0310948975384235,1.5997207164764404,,0.6600446105003357,1.8762028217315676,1.687919020652771,0.0303438063710927,0.8702101707458496,,,2.359495162963867,1.5716018676757812,0.0393858775496482,1.012498378753662,,,1.399201273918152,1.6649354696273804,0.0210405122488737,0.8324354887008667,,,2.4405503273010254,1.211669683456421,0.0177595801651477,0.8077377080917358,,,1.3547511100769043,1.5181140899658203,0.0279718972742557,1.3453181982040403,,2.239935874938965,3.6001439094543457,0.0353311114013195,0.9032212495803832,,,1.9580286741256716,2.464507341384888,0.0369411818683147,0.87126624584198,,,1.8038100004196167,1.7419986724853516,0.0324891321361064,1.211301565170288,,,2.3020236492156982,2.474169969558716,0.0541027300059795,0.0135500729084014,0.0473754778504371,0.01109523139894,0.0482544116675853,0.0155979581177234,0.0452893674373626,0.0141335828229784,0.0433591119945049,0.0125460689887404,0.0757979303598404,0.0129741486161947,0.0525524728000164,0.0100152269005775,0.0542831532657146,0.0108186108991503,0.0432878248393535,0.0124072162434458,0.046456828713417,0.0134918196126818,0.0470171384513378,0.0124322548508644,0.0483967922627925,0.0120290657505393,0.0486696772277355,0.0110074821859598,0.0542514249682426,0.0138033982366323,0.0607545189559459,0.0121883116662502,0.0500721931457519,0.0125406682491302,0.03368347324430937,1.0176375731825829,,89417178.21823977,2.0735721364617348,1.915383979678154,0.0512450658716261,0.012539444840513118
220000,0.0352458171546459,0.7786787748336792,,,1.1324658393859863,1.788791537284851,0.065991073846817,0.9651665687561036,,0.453757494688034,1.5101326704025269,1.6692686080932615,0.0237483438104391,0.7929827570915222,,,1.6116905212402344,1.263320803642273,0.0323201119899749,1.087355136871338,,0.4388347566127777,2.1337037086486816,1.6081990003585815,0.04093823954463,1.0036003589630127,,,1.615068793296814,1.1787700653076172,0.0427956283092498,0.8794183731079102,,0.4671367108821869,1.5268428325653076,2.0443856716156006,0.0294722747057676,0.9035534858703612,,,1.6871564388275146,1.8567633628845213,0.0315011218190193,1.1910276412963867,,,1.3549522161483765,1.1303176879882812,0.0459007732570171,1.4106581211090088,,,2.2704226970672607,1.4743869304656982,0.0311090108007192,1.0094208717346191,,,1.8923810720443728,1.556861162185669,0.0371207259595394,0.931271195411682,,0.4495910108089447,1.645804762840271,1.948069453239441,0.0352599546313285,1.0013600587844849,,,1.7960374355316162,1.3143508434295654,0.0286946594715118,1.2010732889175415,,1.534773349761963,1.899519443511963,0.0395237021148204,1.2331712245941162,,,1.2868324518203735,2.371105670928955,0.0341779366135597,1.1803369522094729,,0.4516738355159759,1.3901760578155518,2.688551664352417,0.0287888422608375,1.0305137634277344,,1.074372375891521e+28,1.7997775077819824,3.897571325302124,0.0676417499780654,0.0137719810009002,0.0586335286498069,0.011332631111145,0.0546830222010612,0.0125032775104045,0.0633191838860511,0.0115499068051576,0.0591714046895504,0.0098009016364812,0.0589216016232967,0.0117084309458732,0.0678833499550819,0.0106469159945845,0.0571563094854354,0.0106368791311979,0.0635116547346115,0.0137547431513667,0.0690657794475555,0.0096949329599738,0.0589286386966705,0.0091539900749921,0.06193608045578,0.0100288894027471,0.0990881249308586,0.010699319653213,0.0609862059354782,0.0098699135705828,0.05978374928236,0.0120498556643724,0.0707013830542564,0.0101304817944765,0.03641176351811733,1.0374742858111858,,1.7906206264858683e+27,1.636763647198677,1.8556395769119263,0.06446323543786998,0.011083315650466781
230000,0.0171517468988895,1.3912220001220703,,,2.4234023094177246,1.7976173162460327,0.0280759688466787,1.2162576913833618,,29.99349021911621,1.4018399715423584,1.4275472164154053,0.0179417487233877,1.0274924039840698,,,1.3433749675750732,1.5595420598983765,0.0171664245426654,1.1712123155593872,,,1.7548556327819824,1.5287377834320068,0.0188749395310878,0.7814657092094421,,,1.6135032176971436,1.6578563451766968,0.0217296294867992,1.0664856433868408,,,1.7071058750152588,1.4345083236694336,0.0192292816936969,1.0534405708312988,,,2.011936664581299,1.5250279903411863,0.0271272733807563,1.131256103515625,,0.4502168595790863,2.019836664199829,1.1854033470153809,0.0215997546911239,0.8309642672538757,,,2.465733528137207,1.066537857055664,0.0217464324086904,1.1763039827346802,,,1.5426018238067627,1.701484441757202,0.0190040692687034,0.9570494890213012,,,2.3612430095672607,1.9351905584335327,0.0223180316388607,1.050161600112915,,,1.920050024986267,2.264033317565918,0.0267047341912984,0.9938281774520874,62.50554656982422,1.5441479682922363,1.642887830734253,0.014199947938323,0.97811096906662,,,1.3269875049591064,1.6806457042694092,0.0349261686205863,0.9403164386749268,,,2.0051848888397217,1.4639438390731812,0.0244655646383762,1.05794358253479,,,1.3415906429290771,1.6732821464538574,0.0867410153150558,0.0114214001223444,0.0778970345854759,0.0156705100089311,0.0894666761159896,0.0132995806634426,0.083048366010189,0.0121456012129783,0.0972962826490402,0.0140112619847059,0.0892885625362396,0.0104911914095282,0.0880034118890762,0.0122586619108915,0.109883964061737,0.0134065374732017,0.0910725593566894,0.013277081772685,0.0829329118132591,0.0151540990918874,0.0842218324542045,0.0123011711984872,0.0995847582817077,0.0139651950448751,0.0919528603553772,0.0145846437662839,0.0761087387800216,0.0128733273595571,0.0837216302752494,0.0114661818370223,0.104725956916809,0.0129297403618693,0.022016357281245236,1.0514694340527058,,30.983084549506504,1.7989621683955193,1.596515379846096,0.08974666008725757,0.013078511576168187
240000,0.0352541729807853,0.8818632960319519,,,1.130855679512024,1.8286499977111816,0.0379101112484931,1.054391860961914,2.6982951164245605,0.4445723295211792,1.406233787536621,2.64601469039917,0.0358500704169273,1.3267877101898191,,,1.4801907539367676,1.7059028148651123,0.0516323968768119,0.9057179689407348,,,1.4822086095809937,2.0293731689453125,0.0401129387319088,1.117991328239441,,1.3622491359710691,1.8957340717315676,1.8071773052215576,0.0495319068431854,0.9632836580276488,,0.3945044875144958,1.421428680419922,1.4789226055145264,0.029065940529108,0.9107728004455566,,12849754.0,2.1974551677703857,2.2749173641204834,0.0290854182094335,0.9549635648727416,,,1.6549428701400757,1.812738299369812,0.058898489922285,1.0483030080795288,,,1.4851293563842771,1.7624419927597046,0.0381160005927085,0.8908902406692505,,,1.541316270828247,1.6563670635223389,0.0276891887187957,0.946048378944397,,0.717380166053772,1.4079612493515017,1.7533636093139648,0.0303123444318771,0.8196638822555542,,,1.5473721027374268,1.3603399991989136,0.0352415554225444,0.7430742979049683,46247.51171875,1.3600748777389526,1.3903300762176514,0.032982014119625,1.1464523077011108,,,1.5116561651229858,2.4802465438842773,0.0418861024081707,1.0278805494308472,,,3.424527645111084,1.408572554588318,0.0577789358794689,0.9090536832809448,,,3.000553131103516,1.6262544393539429,0.0828156396746635,0.0099223861470818,0.0606535486876964,0.010268566198647,0.0941668078303337,0.0105282515287399,0.0623503141105175,0.0086327604949474,0.0856067761778831,0.0092772338539361,0.1210578978061676,0.0131101664155721,0.1218769699335098,0.0098979119211435,0.1145745068788528,0.0106995208188891,0.1004982441663742,0.0084424298256635,0.1534381359815597,0.0111475242301821,0.0995433256030082,0.0138250347226858,0.0934361517429351,0.0100410152226686,0.1002546995878219,0.0109109943732619,0.1116734966635704,0.010023945942521,0.0884088799357414,0.0089024771004915,0.1300545930862426,0.0105544459074735,0.03945922420825804,0.9779461584985256,2.6982951164245605,2149334.071737478,1.7467275261878967,1.8138507828116417,0.10127562424167988,0.01038654154399405
250000,0.0238813515752553,0.7750577926635742,,,1.063742995262146,1.552443265914917,0.0310657322406768,1.149828314781189,,28.19343376159668,1.347262263298035,1.830816626548767,0.0270928107202053,1.3349485397338867,,,1.2342582941055298,2.12598204612732,0.027763694524765,0.8982548713684082,,7.62896728515625,1.5017898082733154,2.0468459129333496,0.0324728935956954,0.9335745573043824,,,2.0185799598693848,1.767159342765808,0.0313522517681121,1.1340577602386477,,0.6134803891181946,1.1231406927108765,2.055788516998291,0.0286471657454967,1.0317198038101196,,223492352.0,1.480881929397583,1.2166850566864014,0.0514741353690624,1.298081636428833,,,1.491254806518555,1.923569917678833,0.0453990511596202,0.9669994115829468,,,1.6070897579193115,2.610501289367676,0.0402252711355686,0.9244011640548706,,,1.614732027053833,1.8415645360946653,0.0284310020506382,0.9171003103256226,,,1.82576322555542,1.4616854190826416,0.0294790230691432,0.8217355608940125,,,1.268416404724121,1.3262524604797363,0.0308397989720106,0.9844986796379088,,1.225111722946167,1.4731433391571045,0.0370117910206317,0.949119746685028,,,1.4738153219223022,1.311837077140808,0.0405357666313648,1.1223416328430176,,,1.1620845794677734,4.986886978149414,0.0499222576618194,1.0654743909835815,,,2.0806260108947754,2.2542998790740967,0.0649660378694534,0.0124723725020885,0.0634062513709068,0.0128600252792239,0.0547225885093212,0.0139750223606824,0.0728026330471038,0.0107964156195521,0.065131090581417,0.0101947812363505,0.0593744814395904,0.0085692387074232,0.0816958397626876,0.0110738966614007,0.0532908551394939,0.0102942399680614,0.0474971048533916,0.0107064424082636,0.0648195594549179,0.0122349523007869,0.0698424875736236,0.0112732425332069,0.0592886619269847,0.00997946690768,0.0634507462382316,0.0104483980685472,0.0596094354987144,0.010597039014101,0.1011226028203964,0.0111871315166354,0.0639214515686035,0.0105757620185613,0.0347246248275041,1.0191996358335018,,55873097.10897036,1.4699093624949455,1.9865913540124893,0.06530886422842735,0.011077401693910312
260000,0.023182138800621,1.184193134307861,,0.5401415824890137,1.5979422330856323,1.868773460388184,0.0256926920264959,0.8951982259750366,,,1.462296485900879,2.106761932373047,0.0368262492120265,1.2708072662353516,,4337.013671875,2.3715476989746094,1.6067132949829102,0.0418028682470321,0.8828229308128357,,39.81592178344727,2.150857448577881,1.2019158601760864,0.0222653299570083,0.8972413539886475,,,1.850269317626953,1.9971784353256223,0.0256429016590118,1.0019868612289429,,,1.328960657119751,1.4675086736679075,0.0256075076758861,1.0858858823776243,,,1.163027048110962,1.5184606313705444,0.0245991647243499,0.9189772605895996,,,1.333429217338562,1.558294653892517,0.0216244459152221,0.8941096663475037,,,1.9561398029327397,1.1410131454467771,0.0313329547643661,0.913787603378296,,0.9910151362419128,1.8273801803588867,1.3329167366027832,0.0180043317377567,0.7875088453292847,,,1.8133327960968015,1.5841381549835205,0.0252212639898061,1.065474510192871,,0.4620411992073059,1.6228106021881104,2.278977870941162,0.0201974920928478,1.0288822650909424,,1.3151029348373413,3.864957332611084,0.020697733387351,0.998037040233612,,1.0346015691757202,1.7183809280395508,1.4034852981567385,0.0193650461733341,1.3859728574752808,,,1.7885383367538452,1.5923564434051514,0.01729541644454,0.8913774490356445,,,2.65906286239624,1.5753620862960815,0.0797027647495269,0.011021832935512,0.0914614126086235,0.0129963234066963,0.0675111934542656,0.0108187869191169,0.0674340724945068,0.0097571071237325,0.0647278055548667,0.0136683713644742,0.0698770433664321,0.0098851760849356,0.0827202945947647,0.0109077300876379,0.0682771727442741,0.0123153869062662,0.0781845152378082,0.0115846684202551,0.086369976401329,0.0115989074110984,0.0662564486265182,0.0130735877901315,0.0564318262040615,0.0126916822046041,0.0726746916770935,0.0107392435893416,0.0681017264723777,0.0124315870925784,0.0706193149089813,0.0125608090311288,0.0589052438735961,0.0136990472674369,0.02495984605047847,1.0063914470374584,,729.9762321909269,1.7474424093961716,1.7561758756637573,0.07182846893556412,0.01185939047718415
270000,0.0464187115430831,0.946962833404541,,,1.7834672927856443,2.75706148147583,0.0348759144544601,1.4392757415771484,,,2.3456625938415527,1.7191646099090576,0.0379253253340721,1.1343629360198977,,,1.7286889553070068,1.9871766567230225,0.0435278713703155,1.0004475116729736,,1.1828334331512451,1.5221726894378662,1.8561580181121824,0.028823984786868,1.2445621490478516,,,2.233583927154541,1.604899764060974,0.0263575799763202,2.4446849822998047,,,1.5659130811691284,2.565774917602539,0.0361083522439003,1.0077074766159058,,2.30019760131836,2.037720203399658,1.8608802556991575,0.0298962350934743,0.8625614047050476,,,1.338422775268555,1.613795280456543,0.0256853159517049,1.1421756744384766,,21266.89453125,1.3959144353866575,1.4003775119781494,0.0339021831750869,1.3235204219818115,,,3.5065603256225586,2.257162094116211,0.0405344665050506,0.9413669109344482,,0.452739417552948,1.9363579750061035,1.81473708152771,0.023355808109045,0.871662974357605,,,1.1818972826004028,2.399291038513184,0.0325542613863945,0.9536837339401244,,1.5458247661590576,2.112916946411133,0.0293904915452003,0.9445981979370116,,,1.5440728664398191,1.549097776412964,0.0313049033284187,1.1354864835739136,,1377.933837890625,3.0290369987487797,1.640933871269226,0.0436040684580802,0.9977547526359558,,0.5342791080474854,1.5818438529968262,1.2856850624084473,0.0401440486311912,0.0131451934576034,0.0386894941329956,0.0110408952459692,0.0441442131996154,0.0095099592581391,0.0560660287737846,0.0093888137489557,0.0563611537218093,0.0100332908332347,0.0501215085387229,0.0107708750292658,0.0522042363882064,0.010192846879363,0.0499798059463501,0.0102151650935411,0.0685591846704483,0.010541814379394,0.0506178401410579,0.0126414261758327,0.0504085533320903,0.0096989432349801,0.0503684096038341,0.0111222062259912,0.0528241917490959,0.0135940015316009,0.0337236188352108,0.0119865294545888,0.0460520051419734,0.013111712411046,0.0493260100483894,0.0095235612243413,0.03401659207884217,1.1494258865714073,,3774.883069783449,1.8923212513327599,1.9015695229172707,0.049349393928423475,0.011032327136490439
280000,0.0469454638659954,1.3050625324249268,,,1.330564022064209,1.6694753170013428,0.0559557899832725,0.8510931730270386,,,3.141304016113281,2.04121470451355,0.04688011854887,0.9266537427902222,,,1.4794015884399414,2.145364761352539,0.0405769944190979,1.17601478099823,,0.4943467080593109,2.266652822494507,1.3747137784957886,0.0440295897424221,0.96554696559906,,,1.6972875595092771,1.6736295223236084,0.0390791445970535,1.011190414428711,,,2.88672423362732,1.8217463493347168,0.0366519503295421,1.412982702255249,,64953888.0,1.6848033666610718,2.346336841583252,0.0383419282734394,0.9026260375976562,,57060.0,1.7991340160369873,1.6414575576782229,0.0376852825284004,1.1593843698501587,,,1.935356855392456,2.0533387660980225,0.0412271171808242,0.970573365688324,,,1.633255958557129,1.5847820043563845,0.035553440451622,1.1737475395202637,,,1.5540263652801514,2.152474880218506,0.0376430004835128,0.862148642539978,,,1.7611098289489746,1.4139283895492554,0.0439493916928768,1.0851619243621826,,1.786939024925232,1.590734362602234,0.0519648417830467,0.9025892615318298,,16.282238006591797,1.7351233959197998,1.7012237310409546,0.0482672974467277,0.968663215637207,,0.4995232820510864,2.2598891258239746,1.7994179725646973,0.0430873744189739,1.3293402194976809,,,2.2434310913085938,2.0903444290161133,0.0420209243893623,0.0114061702042818,0.0325798876583576,0.0115405619144439,0.0902977287769317,0.0120207173749804,0.0148009844124317,0.0116158416494727,0.0161276869475841,0.0127197057008743,0.0160225890576839,0.0096961800009012,0.0698232799768447,0.0099674388766288,0.0979801639914512,0.0090732872486114,0.0203223973512649,0.0115513782948255,0.0177469234913587,0.0098502021282911,0.0160055737942457,0.0108897350728511,0.0181530844420194,0.0133753595873713,0.0188838262110948,0.0096715977415442,0.0156047847121953,0.0100041627883911,0.0151421949267387,0.0097740609198808,0.0378891788423061,0.0090370057150721,0.04298992035910484,1.062673680484295,,13002193.055221599,1.9496877044439316,1.8187614604830742,0.03371257556136693,0.010762087826151356
290000,0.013841706328094,0.8489359617233276,,,1.473568320274353,2.1033406257629395,0.0135333836078643,0.914567232131958,,53.310691833496094,1.4263439178466797,1.773264765739441,0.0359102599322795,0.8208786249160767,,,2.6847481727600098,1.8500585556030276,0.015828451141715,0.8647355437278748,,41.27470397949219,1.492786169052124,2.082236289978028,0.0155545156449079,1.085616111755371,,1610.552490234375,1.8403477668762207,1.884307861328125,0.0148222930729389,0.9388999938964844,,,1.3511502742767334,1.6384103298187256,0.0140710053965449,0.816042423248291,,,1.873493194580078,2.235078811645508,0.015104454010725,0.9420063495635986,,,2.866541624069214,3.2802071571350098,0.0160447768867015,1.0019357204437256,,346.853515625,6.74756383895874,2.060509204864502,0.018717935308814,1.1261658668518066,,0.6233422160148621,1.8044517040252688,1.9907052516937256,0.016172632575035,0.8984705805778503,,0.6045107245445251,1.8991754055023196,1.590180277824402,0.0164694730192422,1.0927090644836426,,382.23773193359375,2.448748111724853,3.7338788509368896,0.0303541924804449,1.0998995304107666,816805002084352.0,1.4707415103912354,2.549712657928467,0.0144167840480804,1.2211127281188965,,0.531428337097168,1.3035415410995483,4.751634120941162,0.0168158859014511,0.9688528776168824,,2.8858964443206787,1.6225481033325195,1.341313362121582,0.0144591759890317,1.0554959774017334,,,1.6058380603790283,2.4400177001953125,0.0141330910846591,0.0105904964730143,0.0287591814994812,0.0094016967341303,0.0167670454829931,0.0099703483283519,0.0146971046924591,0.0101628527045249,0.0375228226184845,0.0100894197821617,0.0247224941849708,0.0120055926963686,0.0158971063792705,0.0097072487697005,0.0968144759535789,0.009552888572216,0.0454183220863342,0.0089792283251881,0.0358164608478546,0.0100576076656579,0.0433519706130027,0.0097562475129961,0.0242224093526601,0.0121977552771568,0.0493209511041641,0.0142318187281489,0.0306128524243831,0.0109631223604083,0.0182583499699831,0.0091340420767664,0.0417642965912818,0.0091499220579862,0.017632307833991896,0.9810202866792679,,81680500208679.08,2.119474232196808,2.331553488969803,0.03362993343034756,0.010371893004048557
300000,0.0279157422482967,0.9187469482421876,,,2.2701117992401123,1.927839994430542,0.0243005268275737,0.9495143294334412,,,2.2984304428100586,2.844907760620117,0.0221134349703788,1.1423319578170776,,6198.1298828125,1.7513649463653564,1.859740257263184,0.0482368022203445,1.0428411960601809,,22390310.0,2.126138210296631,1.7537477016448977,0.0281132310628891,0.8819297552108765,,,2.1162829399108887,1.4028892517089844,0.0332546234130859,1.047937273979187,,,2.1033122539520264,1.419485569000244,0.0297709256410598,1.1729154586791992,,186213376.0,3.084913969039917,1.7400035858154297,0.0217254739254713,1.082696795463562,,71070.046875,1.348421931266785,1.806073546409607,0.0258555859327316,0.8514820337295532,,,2.9995908737182617,1.3924111127853394,0.0258139036595821,1.1660573482513428,,,1.850370407104492,1.5333871841430664,0.0285208076238632,0.9821730852127076,11292.296875,,1.74953293800354,1.2374171018600464,0.0214816164225339,1.007510542869568,,,1.6205546855926514,2.444324016571045,0.0265275351703166,0.8070387840270996,,1.341983675956726,2.249319553375244,0.0186841860413551,1.011824369430542,,,2.285027503967285,1.3300650119781494,0.0192762725055217,0.9515910148620604,,0.5375784635543823,1.6855370998382568,1.3718984127044678,0.0212610960006713,0.8903252482414246,,,1.8449400663375852,2.0930471420288086,0.0619297847151756,0.0125873703509569,0.0651810690760612,0.0100190816447138,0.045435756444931,0.0139188896864652,0.0705733224749565,0.0100186597555875,0.0204352363944053,0.0102267358452081,0.0688502788543701,0.0115776127204298,0.0605162940919399,0.0096150953322649,0.0596071183681488,0.0116554228588938,0.0747781470417976,0.0120664294809103,0.0665678679943084,0.0117152910679578,0.062360119074583,0.0105077279731631,0.0574480965733528,0.0109367463737726,0.0954066812992096,0.0091385263949632,0.0556786879897117,0.0131275570020079,0.0462731085717678,0.0130944699048995,0.0793191418051719,0.0096884481608867,0.026428235229104705,0.9941822588443756,11292.296875,41736190.94286726,2.029782108962536,1.7754098251461983,0.061897544423118206,0.011243379034567569
310000,0.0241756029427051,1.0538828372955322,,213.6259765625,1.9599584341049197,1.760117769241333,0.0234821140766143,0.9027987718582152,,,2.718863248825073,1.3632400035858154,0.0297837983816862,0.9257805347442628,,,1.6161775588989258,1.6763204336166382,0.0383057110011577,0.8896700739860535,,,2.338377952575684,2.6200110912323,0.0306244082748889,1.2723767757415771,,,2.248164176940918,3.0833163261413574,0.0355381444096565,1.937877058982849,,,1.797262191772461,1.9343684911727903,0.0220968332141637,0.9667636156082152,,,1.7009762525558472,2.5680043697357178,0.0336880385875701,1.051365852355957,,423.9742126464844,2.3260507583618164,2.3459792137146,0.0437520071864128,1.0585856437683103,,10208902.0,2.1208746433258057,2.273303270339966,0.0223496370017528,0.9169337153434752,,12511.0185546875,2.332510232925415,1.4800609350204468,0.0368926599621772,0.8953863978385925,,,1.550181865692139,2.729167461395264,0.0170744787901639,1.118983030319214,,62.74782943725586,2.0415329933166504,2.356829643249512,0.0822431594133377,0.8057247996330261,,1.6693284511566162,2.777996778488159,0.0474808178842067,1.025761365890503,,,1.624045729637146,1.8372844457626345,0.0464109294116497,0.9950771331787108,,,1.6157487630844116,2.0261101722717285,0.0232394486665725,1.0549548864364624,,16657.490234375,2.111016273498535,2.023411750793457,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03482111182529474,1.0544951558113098,,1706461.8094679515,1.9856918454170227,2.1784701347351074,,
320000,0.0160275883972644,1.089518904685974,,,3.161116361618042,2.171600341796875,0.0137383099645376,0.9916366338729858,,0.5686064958572388,2.6145360469818115,2.244333028793335,0.0171039383858442,0.8029744029045105,,4161622.75,1.8590320348739624,1.8598731756210327,0.0141716208308935,1.0509071350097656,,,4.247814655303955,1.811272501945496,0.016865249723196,0.9883525371551514,,0.5739216804504395,1.8952341079711916,1.7333929538726809,0.0192532520741224,0.9364500045776368,,,2.319342374801636,4.443445205688477,0.0168300326913595,0.8630590438842773,,,1.6950607299804688,1.930022954940796,0.0159590989351272,1.0637812614440918,,,1.7673392295837402,1.851417899131775,0.0151941580697894,1.2556524276733398,,,2.315023899078369,2.1585910320281982,0.0156823769211769,1.0750950574874878,,,1.5296316146850586,2.3058981895446777,0.0131127089262008,1.103135585784912,,,3.333414077758789,2.721886396408081,0.0168481729924678,1.1962743997573853,,,3.6612801551818848,2.148310422897339,0.0132831186056137,1.081679105758667,,1.659182906150818,1.3707044124603271,0.0177067127078771,0.890971839427948,,,1.5758037567138672,2.6845290660858154,0.0148049909621477,0.9044491648674012,,,2.200432538986206,2.359565496444702,0.0151001270860433,1.046758055686951,,,2.086575984954834,1.7335052490234375,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.015730091079603842,1.0212934724986553,,1387207.9641760588,2.3700512796640396,2.2205217704176903,,
330000,0.0185128897428512,1.311767339706421,,0.4471673965454101,2.3513195514678955,1.9403390884399412,0.0236276499927043,1.5736415386199951,,,2.217564105987549,2.9084393978118896,0.020785853266716,1.5415552854537964,,,1.475168228149414,2.152303457260132,0.0303805917501449,0.815996527671814,,0.5221898555755615,1.5891623497009275,2.5071840286254883,0.02811249345541,1.1529358625411987,,,1.7347506284713743,1.5216271877288818,0.0171904992312192,1.0254132747650146,,,1.4791381359100342,2.285972595214844,0.0316860824823379,0.9154154658317566,,,1.7329213619232178,2.107412099838257,0.0188255403190851,1.1953396797180176,,,1.899390459060669,1.983217477798462,0.0337739214301109,1.6911425590515137,,0.5800433158874512,1.5827360153198242,2.7273051738739014,0.024906575679779,1.0809099674224854,,,1.8836219310760496,1.9116785526275637,0.0140441264957189,0.9500932693481444,,231.4357147216797,2.360668182373047,2.2415575981140137,0.0176510401070117,1.219019889831543,,,1.3166184425354004,2.451112747192383,0.019338859245181,1.1622933149337769,,1.264509201049805,1.847734451293945,0.0229736790060997,1.2025383710861206,,0.5107179284095764,1.3515634536743164,2.7119908332824707,0.0201991945505142,0.93911874294281,,,2.18814468383789,2.101834297180176,0.0191071890294551,1.3051791191101074,,,1.319843888282776,2.9883840084075928,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.022569761611521195,1.1926475130021572,,46.699166643619535,1.734195038676262,2.2742558121681213,,
340000,0.0147689636796712,0.9026693105697632,,,1.6843345165252686,3.2535343170166016,0.019299104809761,1.2546734809875488,,,1.788633108139038,1.5875825881958008,0.0141030382364988,1.0140843391418457,,1566.5648193359375,2.1884658336639404,2.3498544692993164,0.0150267947465181,0.9414274096488952,,0.5375080108642578,1.8909194469451904,1.4128661155700684,0.013972170650959,1.102245569229126,,6.96417236328125,1.687973976135254,2.938317060470581,0.0175686944276094,0.9268929958343506,,0.7515375018119812,1.8554028272628784,2.6479477882385254,0.0146905807778239,0.7580509185791016,,,1.6018216609954834,3.1646323204040527,0.0134649230167269,1.4698541164398191,,0.5429779291152954,1.43672513961792,1.9557421207427976,0.0132490312680602,1.130943775177002,,,1.1867337226867676,1.6769660711288452,0.0138432513922452,0.8393372893333435,,0.5389925241470337,1.628074049949646,2.58852767944336,0.0193872693926095,1.1809895038604736,,431.8816833496094,1.5225852727890017,2.159048557281494,0.0154607351869344,1.2020090818405151,,0.8153685331344604,1.8377785682678225,2.6687324047088623,0.0171470623463392,0.8582157492637634,,1.4436185359954834,1.9460456371307373,0.0166383404284715,1.0396029949188232,,0.5979976654052734,2.959681510925293,3.2034778594970703,0.0177328065037727,0.8186725378036499,,1.1780378818511963,1.4774281978607178,1.702932357788086,0.0217468049377203,1.3483251333236694,,,2.3401899337768555,1.396085500717163,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01613122323760758,1.0492496378719807,,201.03730950951575,1.783147893846035,2.290768302977085,,
350000,0.0176492072641849,0.7581514716148376,,3225769.0,1.291492223739624,1.7886292934417725,0.0232073478400707,0.7656075954437256,,,1.8222668170928955,2.0423450469970703,0.0314330235123634,0.8212839365005493,,0.5393936038017273,1.4342368841171265,2.0138213634490967,0.0252587404102087,0.7828187942504883,,0.5379742383956909,1.3667631149291992,1.6608235836029053,0.0259586162865161,0.8802617788314819,,,1.902904033660889,3.005974531173706,0.0281581282615661,1.0104836225509644,,0.560274600982666,1.9873664379119875,2.3351943492889404,0.0294886827468872,1.0357922315597534,,131461984.0,3.877866268157959,2.643174171447754,0.0210633091628551,1.0848065614700315,,,1.581644058227539,2.399555206298828,0.0159862320870161,0.8551511168479919,,,2.043827772140503,1.5573924779891968,0.0164392422884702,0.8664946556091309,,22.551488876342773,1.6626218557357788,2.2296693325042725,0.0254900157451629,0.8711292743682861,,92047605760.0,2.9492225646972656,2.389176368713379,0.0280589498579502,0.9216164946556092,,,1.4851926565170288,3.421489715576172,0.0213345363736152,1.047160267829895,,1.6321790218353271,2.069125175476074,0.021343421190977,1.1431018114089966,,119060.9375,1.8499047756195068,1.714252233505249,0.0243176333606243,0.8262176513671875,,,2.5718767642974854,1.615617036819458,0.0190023072063922,0.8986651301383972,,,1.7632312774658203,2.251806735992432,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.023386837099678766,0.9105463996529579,,11522801574.76583,1.951412282884121,2.196127913892269,,
360000,0.0325086414813995,1.039672613143921,,,1.9116935729980469,3.5315513610839844,0.0347994081676006,1.049239993095398,,,1.5849350690841677,2.3942646980285645,0.0255336612462997,1.2515308856964111,,,1.4678103923797607,2.040777921676636,0.0370903760194778,0.9618991613388062,,,1.7280254364013672,4.171788215637207,0.0472440645098686,0.955718994140625,,,2.2182204723358154,2.0031898021698,0.0377524197101593,1.1539154052734375,,,1.9614986181259155,5.06793212890625,0.0388734973967075,0.8899288177490234,,,1.6816682815551758,1.5810402631759644,0.0324934236705303,0.9949477910995485,,,3.415630340576172,1.5761504173278809,0.035751461982727,1.1593990325927734,,,1.5670719146728516,3.454451322555542,0.0290665533393621,1.0356295108795166,,,2.849179744720459,2.462646961212158,0.0344474241137504,0.9961748123168944,,,1.6769492626190186,1.8238710165023804,0.0302547067403793,0.9310730695724488,,,1.55475652217865,2.2237584590911865,0.0330890379846096,0.8097498416900635,,1.556163311004639,3.611714839935303,0.0253842901438474,0.9411176443099976,,1330608.875,1.5003650188446045,3.152921676635742,0.032909519970417,1.0173239707946775,,,1.5560921430587769,2.211780548095703,0.0334864109754562,0.8532127737998962,,,2.2205963134765625,4.0247297286987305,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03379280609078702,1.00253339484334,,1330608.875,1.903166025876999,2.8332855850458145,,
370000,0.0149362869560718,1.262909770011902,,,1.860410451889038,2.037172317504883,0.0158573053777217,0.9510547518730164,,,1.8077821731567385,2.1824498176574707,0.0168024990707635,1.192091941833496,,,2.799654006958008,2.192141056060791,0.0183433946222066,0.9090422987937928,,,2.4465651512146,4.693926811218262,0.0176619198173284,1.5294148921966553,,,1.524633765220642,2.6103768348693848,0.0159845035523176,0.9003808498382568,,,2.5511345863342285,1.8596447706222532,0.0165363363921642,0.8914375305175781,,52767.65234375,2.1129908561706543,2.572062492370605,0.0186641551554203,1.039668083190918,,,1.7577245235443115,2.726020336151123,0.0123692853376269,1.4557886123657229,,0.8433486819267273,2.1950600147247314,2.252796173095703,0.0128209739923477,1.1585898399353027,,,2.066182851791382,2.8127689361572266,0.0142704676836729,1.0155367851257324,,,1.8811297416687007,1.881685495376587,0.0151131283491849,1.168294906616211,,3154.567138671875,3.6279797554016113,1.4695549011230469,0.0146665256470441,0.8148633241653442,,1.535709261894226,2.220015525817871,0.0126424729824066,1.1571617126464844,,17.82686424255371,1.2421107292175293,2.3224682807922363,0.0169024355709552,0.9345520734786988,,,1.993226408958435,1.7406171560287476,0.0168035086244344,0.9141708612442015,,,2.892136335372925,1.9509570598602293,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.015648449945729174,1.080934889614582,,13985.222423836589,2.14340191334486,2.3452911227941513,,
380000,0.0354181453585624,0.9715408086776732,,,2.234844446182251,2.1900930404663086,0.0313100256025791,0.8299449682235718,,,4.252986431121826,1.8955796957015991,0.0322927460074424,0.9378392696380616,,,2.0364670753479004,1.192957639694214,0.030831079930067,1.0252183675765991,,40232452.0,2.3252158164978027,2.096456289291382,0.0284632258117198,0.7997466325759888,,,1.6989730596542358,1.75641131401062,0.0305676162242889,0.9517799615859984,,,2.208019733428955,1.9269713163375852,0.0274460818618536,0.9648308753967284,,,2.399383544921875,1.6863317489624023,0.028749942779541,0.8838858604431152,,,1.1492815017700195,1.3201324939727783,0.0280354283750057,0.8427584171295166,,,1.84932541847229,1.5370612144470217,0.0307663064450025,0.7826223373413086,,,1.7763136625289917,1.6246989965438845,0.0307026952505111,0.9911173582077026,,5.103960990905762,1.4856774806976318,2.0367000102996826,0.031855147331953,0.8678224086761475,,6.260707378387451,2.738820791244507,2.007364273071289,0.0360545814037323,0.8922196626663208,,2.6173131465911865,2.3095030784606934,0.0253501869738101,0.883044421672821,,,1.5538848638534546,2.434897422790528,0.0275741107761859,0.8805205821990967,,13412.3896484375,1.5281833410263062,2.593658924102783,0.0267188623547554,1.0223942995071411,,8829.0146484375,1.7750520706176758,2.4054994583129883,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.030133511405438136,0.907955389469862,,8050940.953793049,2.101858898997307,1.93839480727911,,
390000,0.0161345787346363,1.0132147073745728,,,2.0781044960021973,1.7461440563201904,0.0188333094120025,1.0739916563034058,,,1.6751747131347656,3.778008460998535,0.0249393116682767,1.2021043300628662,,3.631747245788574,1.5588784217834473,2.732818365097046,0.0354376658797264,0.96390700340271,,,1.6244300603866575,2.218526601791382,0.030931843444705,0.8571338653564453,,126213.921875,1.4788386821746826,2.026649475097656,0.0480766892433166,0.9561673998832704,,,1.5970499515533447,1.5890324115753174,0.0311181433498859,0.9235275983810424,,,1.4351705312728882,2.147745132446289,0.0148705579340457,1.1049065589904783,,,1.7046053409576416,1.8722680807113647,0.0253496821969747,1.1051106452941897,,,1.4786839485168457,1.910369873046875,0.0145243955776095,0.999903917312622,,,1.439267635345459,1.8629069328308103,0.0162223596125841,1.293440818786621,,,1.9116239547729488,1.687779426574707,0.0172699354588985,1.093148708343506,,,1.526933670043945,1.834322690963745,0.0229200180619955,1.0067644119262695,0.8582513332366943,1.7706785202026367,2.1163830757141118,0.0278103910386562,1.1406807899475098,,,1.3268288373947144,1.431140661239624,0.0230935867875814,0.987661063671112,,,1.4588550329208374,1.3859548568725586,0.0188495889306068,1.281016826629639,,,2.0474562644958496,2.032500743865967,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02414887858321886,1.0626675188541412,,42072.80395785967,1.632036253809929,2.023284427821636,,
400000,0.0116067677736282,1.3306550979614258,,,1.8795255422592163,2.531806945800781,0.0121278371661901,1.541916847229004,,,1.6118710041046145,1.5078105926513672,0.0102761797606945,1.316948175430298,,2.0329627990722656,2.8244447708129883,2.343437433242798,0.0122751239687204,0.9850687384605408,,,2.5526883602142334,1.582828402519226,0.0120557863265275,1.231323003768921,,,1.9749000072479248,2.4456050395965576,0.0133824087679386,1.4373000860214231,,36.07555770874024,1.7865731716156006,2.266730785369873,0.0117468312382698,0.8621942400932312,,,1.7101247310638428,1.832190752029419,0.0116241974756121,0.9890860319137572,,,1.3415446281433103,1.8707396984100344,0.0164432469755411,0.8658040761947632,,,1.5743520259857178,1.5589048862457275,0.0128736300393939,1.1948572397232056,,17.378637313842773,1.6840217113494873,3.7405848503112793,0.0128913549706339,1.2382042407989502,,,2.05656099319458,1.9702069759368896,0.0134525075554847,1.0601097345352173,,,1.7445029020309448,1.9967851638793943,0.0142994578927755,1.4970831871032717,,1.6230430603027344,1.6724684238433838,0.0153665076941251,1.0439046621322632,,,1.9022881984710691,1.9322662353515625,0.0126770501956343,1.1935919523239136,,,1.991781234741211,1.6142871379852295,0.0145953921601176,0.9401108622550964,,,1.7453902959823608,1.485049605369568,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.012980892497580457,1.1705098859965801,,18.495719273885094,1.8752257898449898,2.021981433033943,,
410000,0.0137475356459617,0.9162632822990416,,,1.7851905822753906,2.4876363277435303,0.0195414591580629,1.346381902694702,,,1.7330026626586914,2.308798551559448,0.0156799033284187,1.090498447418213,,,1.4416120052337646,2.257510185241699,0.0180909093469381,0.8836723566055298,,0.6192685961723328,1.752500057220459,3.073683261871338,0.018488360568881,1.1432216167449951,,,2.098167896270752,2.0337038040161133,0.0113372839987277,1.1877539157867432,,,2.5333709716796875,1.6803745031356812,0.0121088158339262,0.9454743266105652,,,3.055509567260742,2.116086959838867,0.0221739765256643,1.0207085609436035,,,2.103661060333252,1.9092910289764404,0.0133726997300982,1.0975639820098877,,29100.490234375,1.5891506671905518,2.199294090270996,0.0124741625040769,0.7933292388916016,,,1.7991060018539429,1.54732084274292,0.0188751053065061,1.0218660831451416,,,1.8389337062835691,3.255643606185913,0.0156280528753995,0.8699571490287781,,54.95697784423828,1.8991755247116089,1.7168302536010742,0.0125659136101603,1.192201852798462,,3.0288238525390625,2.540008068084717,0.0134427398443222,1.06795072555542,,,1.712859869003296,1.7210164070129397,0.0169737376272678,1.3793962001800537,,0.5340847969055176,1.8249706029891968,3.0782384872436523,0.0134471636265516,1.022002100944519,,,2.2173914909362797,1.9104890823364256,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.015496738720685202,1.0611401088535786,,7289.150141403079,2.0258391574025154,2.2397453412413597,,
420000,0.0186464488506317,1.1004937887191772,,,1.7800863981246948,1.9828075170516968,0.0103616705164313,0.7948066592216492,,,1.773407220840454,1.3741700649261477,0.0124173639342188,1.254710674285889,,60705.8359375,1.345989227294922,2.247022151947021,0.0145580694079399,0.8415400385856628,,,1.566533446311951,2.0922598838806152,0.0250638388097286,0.936553120613098,,,1.639861822128296,2.1408982276916504,0.0155507950112223,0.929207980632782,,,1.6898019313812256,2.0452651977539062,0.0121176987886428,0.8346422910690308,,,2.0830445289611816,2.71942400932312,0.0169401690363883,0.9353313446044922,,20535.83203125,1.466688871383667,1.7008450031280518,0.0246592722833156,0.8233267664909363,,0.5630516409873962,1.4591128826141355,2.0652847290039062,0.015384117141366,1.4924490451812744,,8276.0546875,1.5375995635986328,2.277360439300537,0.0254660360515117,0.8903074264526367,,0.5591968297958374,1.618080973625183,3.1421432495117188,0.0149533106014132,0.9660419821739196,,172.8872528076172,1.4511961936950684,3.338263988494873,0.0161373354494571,0.8102707862854004,,1.648084044456482,2.0149025917053223,0.0141289364546537,1.1992371082305908,,,1.7508453130722046,2.495129108428955,0.0135587602853775,0.8895778656005859,,0.6077964305877686,1.4007766246795654,1.8748602867126465,0.0272117312997579,0.8969137072563171,,165.51226806640625,1.551119089126587,2.811861753463745,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.017322222120128523,0.9747131615877151,,11232.231527753174,1.6101392582058907,2.2701561376452446,,
430000,0.0201134551316499,1.0512306690216064,,,4.048083782196045,2.52942419052124,0.0193676892668008,1.4117813110351562,,600405.9375,2.201626777648926,3.5211997032165527,0.0188210140913724,1.4506244659423828,,,1.6883243322372437,2.165100574493408,0.017453271895647,0.8596650958061218,,,1.7663450241088867,2.212815046310425,0.018031820654869,1.0413073301315308,,,2.206184148788452,2.622631072998047,0.0177988912910223,1.6285760402679443,,0.8127282857894897,1.791415452957153,5.001367092132568,0.0214610900729894,1.1575403213500977,,37503.5703125,1.7866876125335691,2.820551633834839,0.0198843963444232,1.1495776176452637,,0.5716489553451538,2.195523977279663,3.291149854660034,0.0177999809384346,0.9687487483024596,,,2.038569450378418,1.6641623973846436,0.0167334750294685,1.2879631519317627,,,3.490694999694824,2.362710475921631,0.0210758596658706,1.2996124029159546,,,1.9878761768341064,1.698444128036499,0.0233225487172603,0.8379027247428894,,49.53416061401367,1.519138216972351,4.101221084594727,0.0223051290959119,0.9984616041183472,,2.7511420249938965,2.1480445861816406,0.0223599337041378,1.399362087249756,,,2.5636582374572754,2.1741297245025635,0.0192294213920831,1.6331393718719482,,0.850122332572937,2.2778520584106445,1.975235939025879,0.0184327531605958,0.9474303722381592,,246167.046875,3.52722692489624,2.8152995109558105,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.019636920653283537,1.1951827071607113,,126304.04619252682,2.365021824836731,2.6939679384231567,,
440000,0.0162119567394256,1.0813815593719482,,1850.489013671875,2.09156346321106,1.6904239654541016,0.0148462606593966,0.8254057765007019,,,2.029566526412964,1.932616949081421,0.0154311936348676,0.9375225305557252,,,2.3004252910614014,2.2323851585388184,0.0177187304943799,1.1711841821670532,,1632.8572998046875,2.1296610832214355,2.1751155853271484,0.0146325035020709,1.3201303482055664,,0.5049479603767395,2.367640495300293,2.2828967571258545,0.0151641024276614,0.7712798118591309,,,1.880399703979492,1.9101591110229488,0.0138237429782748,0.9437257647514344,,,2.6917266845703125,2.4242312908172607,0.015219303779304,0.8982672095298767,,,1.8668992519378664,2.544137477874756,0.0154156014323234,0.9082651138305664,,154.91744995117188,1.6026198863983154,2.0676276683807373,0.0128702353686094,1.0187926292419434,,,2.027859687805176,2.197873592376709,0.0166569054126739,0.8345268964767456,,2636192.0,2.5239319801330566,1.9912360906600952,0.0131418984383344,1.0077428817749023,,,2.9673585891723637,1.8233731985092163,0.0125824343413114,0.8670793771743774,,3.140563726425171,2.118759155273437,0.0146310646086931,0.9780023097991944,,76042.890625,1.915763258934021,2.49189567565918,0.0227520316839218,0.9675273895263672,,,2.25203275680542,3.738259792327881,0.0174213647842407,1.1267204284667969,,,1.7334086894989014,1.933173656463623,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.015532458142843058,0.9785971380770206,,452645.60988939804,2.220088817179203,2.2221353203058243,,
450000,0.0345647037029266,0.9011414051055908,12340985856.0,,2.1156668663024902,1.933056592941284,0.0280663352459669,0.942473292350769,,,3.704026222229004,2.202805519104004,0.0269782375544309,0.993873119354248,,7.695614076175956e+25,2.639730930328369,1.7842864990234375,0.0354571938514709,0.9300717711448668,,,2.343212842941284,1.486249327659607,0.027168583124876,1.0003247261047363,,8.011234283447266,2.4591593742370605,1.5667160749435425,0.0289071537554264,0.892612636089325,,,2.1537022590637207,1.6779553890228271,0.0386574231088161,0.9720238447189332,,,2.791039228439331,2.645161390304565,0.0313365310430526,1.0233652591705322,,,1.5870749950408936,2.2295539379119877,0.0360669046640396,0.8436222076416016,,51.8770866394043,1.7123212814331057,1.523103952407837,0.0246748086065053,1.0634629726409912,,0.5167895555496216,2.2088935375213623,2.4467687606811523,0.0359007976949214,0.9944642782211304,,,1.9719200134277344,2.462214946746826,0.0230100117623806,1.0841010808944702,,24.0185604095459,2.558344602584839,2.130942821502685,0.0223085340112447,1.2675045728683472,,1.927891969680786,1.9404586553573608,0.0229984484612941,0.8654636144638062,,,1.7527302503585815,1.6861718893051147,0.0277987346053123,1.6221437454223633,,104536.8359375,1.7124900817871094,2.1740827560424805,0.0319100581109523,0.9131827354431152,,,2.166090488433838,2.425015449523926,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.029737778706476044,1.0193644538521767,12340985856.0,1.282602346029326e+25,2.2377684339880943,2.019658997654915,,
460000,0.0244527608156204,0.8495007753372192,,,1.5402543544769287,1.4763948917388916,0.0227970145642757,1.202094316482544,,0.6931261420249939,1.3252675533294678,1.5949405431747437,0.0287715159356594,0.873208224773407,,,1.6095588207244873,1.3013386726379397,0.0340079292654991,1.192573070526123,,0.5515074133872986,1.630863070487976,1.7073495388031006,0.028917483985424,0.9868228435516356,,,1.6636121273040771,1.8140513896942136,0.0295506864786148,1.3492999076843262,,1.051885228550626e+23,1.924086332321167,1.528451919555664,0.0263509508222341,0.9897336959838868,,,1.5979814529418943,1.837681770324707,0.0374816507101058,1.1564514636993408,,,1.759914755821228,1.594668745994568,0.0258877985179424,1.056943655014038,,,1.7471870183944702,1.4848952293395996,0.0334911458194255,0.9706125259399414,,,1.9803565740585327,2.1257152557373047,0.0347994640469551,1.320229411125183,,,2.0192501544952397,3.280025005340576,0.0256121754646301,1.1539340019226074,,2033615.75,2.0410518646240234,1.894556999206543,0.0266827624291181,1.2877931594848633,,1.6573817729949951,1.4528863430023191,0.0307895056903362,1.441194772720337,,6.373372554779053,1.8563082218170168,1.9478087425231931,0.0333490557968616,1.1831719875335691,,,2.064345121383667,1.4471577405929563,0.0313829183578491,1.1202046871185305,,,1.7710952758789062,1.9359430074691768,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.029645301168784464,1.133360531181097,,2.103770457101252e+22,1.7617821544408798,1.7764916121959686,,
470000,0.0308250747621059,,,,2.290574073791504,2.3482160568237305,0.020028993487358,,,0.5713003873825073,2.6440577507019043,1.6280317306518557,0.0169098190963268,,,,2.4467320442199707,3.4257352352142334,0.0230583734810352,,,,3.0226869583129883,1.8996894359588623,0.0166748352348804,,,,1.80203378200531,1.4768407344818115,0.0143312942236661,,,,1.5006980895996094,2.692854404449463,0.0177809875458478,,,,1.6128535270690918,2.578327417373657,0.0184541381895542,,,,3.135872364044189,1.8571232557296755,0.0187628641724586,,,,2.10474705696106,2.610458374023437,0.0223888717591762,,,,1.8523521423339844,2.1033260822296143,0.0202207118272781,,,,1.6779985427856443,2.3022208213806152,0.0180644802749156,,,,2.950522899627685,1.8780258893966677,0.0186651479452848,,,1.9778865575790403,2.0683469772338867,0.0149028412997722,,169684288.0,,1.8396480083465576,1.725098967552185,0.0182787310332059,,,82853.546875,1.536210060119629,2.7383456230163574,0.017488295212388,,,0.5849742889404297,2.04934310913086,2.747764587402344,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01917721622157836,,169684288.0,27618.23438322544,2.1527635604143143,2.2550253495573997,,
480000,0.0336933098733425,,,9.056289672851562,2.2790651321411133,1.9394506216049197,0.0302943065762519,,,,3.103204727172852,1.6529386043548584,0.0384089164435863,,,0.5872699618339539,1.671924352645874,2.003582000732422,0.0349442660808563,,621.244873046875,1831.099365234375,2.196652412414551,1.9333242177963257,0.0296832434833049,,,0.5845035910606384,2.2824478149414062,2.412052154541016,0.0372333973646163,,,,3.2690014839172363,1.757018804550171,0.0342379212379455,,,,2.240252494812012,1.962208032608032,0.0319769978523254,,,,1.6091492176055908,1.5656012296676636,0.0326216779649257,,,12.627718925476074,2.2910430431365967,2.02492094039917,0.0423596054315567,,,435.6521606445313,1.6423604488372805,1.654107928276062,0.0371297448873519,,,,3.277223587036133,2.4882516860961914,0.0346186235547065,,,,1.892689228057861,1.3957446813583374,0.0402350053191185,,,1.9413822889328003,1.932780742645264,0.0380286984145641,,,,1.6430624723434448,2.7846031188964844,0.0409595854580402,,,4073.032958984375,2.4129042625427246,2.9388999938964844,0.0403856076300144,,,,2.95900821685791,1.5981286764144895,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0360506817232817,,621.244873046875,908.9486095735004,2.2944606989622116,2.002725839614868,,
490000,0.0175183564424514,,,,2.072765827178955,1.522017478942871,0.0110494196414947,,,52.15314865112305,1.7419395446777344,3.8334786891937256,0.016036782413721,,,,1.6620668172836304,2.45076847076416,0.0152444075793027,,,,1.417070388793945,2.4091854095458984,0.0131834736093878,,,,2.5303750038146973,3.458003520965576,0.0172378402203321,,,,1.4785850048065186,1.8847068548202517,0.0127810603007674,,,,1.6125884056091309,1.855932116508484,0.0177754759788513,,,,2.0177736282348637,2.8197898864746094,0.0204818435013294,,,,1.7305877208709717,1.9121482372283936,0.0131154786795377,,,,1.5181071758270264,1.7700165510177612,0.0142466677352786,,,15442443.0,1.6221272945404053,2.357616186141968,0.0197552405297756,,,,1.5295305252075195,1.950621485710144,0.0110045354813337,,,1.5934736728668213,1.9269349575042725,0.0181890875101089,,,,1.3528530597686768,2.2635533809661865,0.0287245474755764,,,,1.787109136581421,1.7272796630859375,0.0090492833405733,,,862230.875,2.016697883605957,2.67107367515564,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.015962093777488875,,,5434908.67604955,1.7302281931042671,2.3008204102516174,,
500000,0.0221137851476669,,,,2.40700101852417,,0.0363298915326595,,,,2.044893503189087,,0.0325608775019645,,,,1.9296131134033203,,0.0291549079120159,,,,1.803622126579285,,0.0200300123542547,,,,1.8063416481018064,,0.0313011705875396,,,,2.0918078422546387,,0.0221317000687122,,,,1.6973228454589844,,0.0202583502978086,,,,2.9500479698181152,,0.0250945445150136,,,,2.700937271118164,,0.0213426109403371,,,,1.8689076900482176,,0.0248709972947835,,,,2.1306910514831543,,0.0263616889715194,,,,1.7800097465515137,,0.0256829857826232,,,1.787542700767517,,0.029308371245861,,,,2.2353646755218506,,0.0294972211122512,,,,1.9626468420028689,,0.0311068147420883,,,,2.4225499629974365,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.026696620625443698,,,,2.101206250488758,,,
510000,0.0181048437952995,,,,1.7108830213546753,,0.0174449142068624,,,,2.2891829013824463,,0.0186225622892379,,,,2.1574599742889404,,0.0211736615747213,,,,2.4593658447265625,,0.0205571930855512,,,,1.96978223323822,,0.0187265127897262,,,,2.2445437908172607,,0.0213564448058605,,,,2.7042815685272217,,0.016855364665389,,318590528.0,,2.886941909790039,,0.0228600110858678,,,,3.1309256553649902,,0.0255779679864645,,,,1.802154302597046,,0.0152997225522995,,,,2.2518985271453857,,0.0197416171431541,,,,2.570915699005127,,0.0199199691414833,,,2.7349777221679688,,0.0155841689556837,,,,1.9981240034103396,,0.0173470303416252,,,,1.7412004470825195,,0.0221311002969741,,,,2.1398401260375977,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01945644279476251,,318590528.0,,2.2995298579335213,,,
520000,0.0086867697536945,,,,1.5685298442840576,,0.0110488627105951,,,,2.6583895683288574,,0.0101188486441969,,,,2.288297653198242,,0.0090348264202475,,,,3.182672500610352,,0.009686853736639,,,,2.245903968811035,,0.0083828410133719,,,,1.5295145511627195,,0.0088952295482158,,,,7.529541969299316,,0.0086934994906187,,,,2.7483816146850586,,0.0138224493712186,,,,1.915191411972046,,0.0090603707358241,,,,2.118895530700684,,0.0103005059063434,,,,2.248318672180176,,0.0080576948821544,,,,2.423877239227295,,0.0087566366419196,,,1.773922324180603,,0.018273601308465,,,,2.285449743270874,,0.0080880736932158,,,,2.506805419921875,,0.0104038873687386,,,,1.872206449508667,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.010081934451591182,,,,2.555993653833866,,,
530000,0.0290598180145025,,,,1.7880017757415771,,0.0288456529378891,,,,1.8584396839141848,,0.0273527838289737,,,,1.8817079067230225,,0.031183049082756,,,,2.067046403884888,,0.0272443555295467,,,,1.623274564743042,,0.0350425243377685,,,,1.7516467571258545,,0.0312787406146526,,,,2.27706241607666,,0.0327465236186981,,,,2.638859272003174,,0.030137937515974,,,,1.998989820480347,,0.0272742640227079,,,,2.1562771797180176,,0.0383483730256557,,,,1.676215887069702,,0.0384869202971458,,,,1.5392177104949951,,0.0307762175798416,,,2.738588333129883,,0.034000989049673,,,,1.988130569458008,,0.027101581916213,,,,1.9636123180389404,,0.0254373010247945,,,,1.7746636867523191,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.030894814524799544,,,,1.9826083928346634,,,
540000,0.0205322429537773,,,,1.395269751548767,,0.023776588961482,,,,1.928807020187378,,0.0208446159958839,,,,1.8210504055023196,,0.0162100456655025,,,,2.001915216445923,,0.0223745964467525,,,,1.7406972646713257,,0.021646037697792,,,,1.7380518913269043,,0.0224095582962036,,,,1.7034718990325928,,0.0187498107552528,,3.546272443990519e+28,,1.886604070663452,,0.0172533169388771,,,,2.08178973197937,,0.0161902885884046,,,,1.976296186447144,,0.0178171396255493,,,,1.6088604927062988,,0.0201513543725013,,,,2.208618402481079,,0.0186696052551269,,,2.4846091270446777,,0.0192544348537921,,,,1.7901875972747805,,0.0177766028791666,,,,2.157811164855957,,0.0139259342104196,,,,1.906697988510132,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.019223885843530256,,3.546272443990519e+28,,1.9019211381673813,,,
550000,0.0070155477151274,,,,2.218423843383789,,0.0174964498728513,,,,1.5268619060516355,,0.0069591589272022,,,,1.682601809501648,,0.0069220392033457,,,,1.826791763305664,,0.0082428501918911,,,,2.9187822341918945,,0.0098289474844932,,,,1.512871265411377,,0.0069519681856036,,,,2.17258620262146,,0.007807157933712,,,,1.7475665807724,,0.0091327782720327,,,,1.689849853515625,,0.0068089105188846,,,,1.631003737449646,,0.0089820735156536,,,,1.6187524795532229,,0.0147754773497581,,,,2.276515007019043,,0.0072929165326058,,,2.4250645637512207,,0.0059906989336013,,,,1.5226702690124512,,0.0097237508744001,,,,1.7378919124603271,,0.0068131834268569,,,,1.848782539367676,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.008796494308626225,,,,1.8973134979605675,,,
560000,0.010823056101799,,,,1.873481273651123,,0.0188705455511808,,,,1.8507789373397827,,0.0166067406535148,,,,1.9186813831329343,,0.0157919004559516,,,,1.481703758239746,,0.0090584019199013,,,,2.1502902507781982,,0.0121898986399173,,,,1.7246294021606443,,0.0106753772124648,,,,1.415721774101257,,0.0151028726249933,,,,1.8720641136169436,,0.0116925155743956,,,,1.9152624607086184,,0.0083766356110572,,,,1.6532771587371826,,0.0097516868263483,,,,2.358038187026977,,0.0136593598872423,,,,1.647598147392273,,0.0097686788067221,,,2.5346498489379883,,0.0135631365701556,,,,1.7928894758224487,,0.0132306022569537,,,,2.372322559356689,,0.0081805204972624,,,,1.671506643295288,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.012333870574366256,,,,1.889555960893631,,,
570000,0.0126537485048174,,,,2.4955437183380127,,0.0100029651075601,,,,1.8439044952392576,,0.0130612906068563,,,,2.021149158477783,,0.0106362542137503,,,,1.686012625694275,,0.010010240599513,,,,2.3127806186676025,,0.0120204091072082,,,,1.8099545240402224,,0.0101868221536278,,,,2.051663875579834,,0.0111413579434156,,,,1.8336293697357176,,0.0141521645709872,,,,2.254591703414917,,0.0191027224063873,,,,1.7592252492904663,,0.0100062517449259,,,,1.9253333806991575,,0.0089674703776836,,,,1.7590936422348022,,0.0098715908825397,,,1.4824278354644775,,0.0107821281999349,,,,1.6022834777832031,,0.0110635291785001,,,,1.3966870307922363,,0.0102311223745346,,,,1.9674692153930664,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.011493129248265125,,,,1.8876093700528145,,,
650000,,,4605014.5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4605014.5,,,,,
850000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,356.3076171875,,,,,,16894285824.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,8447143090.153809,,,,,
860000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10402.74609375,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.0502151613836164e+18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5.251075806918134e+17,,,,,


==> figures/darcy/data/samples_old.csv <==
Step,darcy_unet_PI_new_2-residual_abs_sample_3,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_3,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_3,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_3,darcy_unet_plain-residual_abs_sample_3,darcy_unet_plain_residual_guidance-residual_abs_sample_3,darcy_unet_PI_new_2-residual_abs_sample_14,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_14,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_14,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_14,darcy_unet_plain-residual_abs_sample_14,darcy_unet_plain_residual_guidance-residual_abs_sample_14,darcy_unet_PI_new_2-residual_abs_sample_10,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_10,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_10,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_10,darcy_unet_plain-residual_abs_sample_10,darcy_unet_plain_residual_guidance-residual_abs_sample_10,darcy_unet_PI_new_2-residual_abs_sample_13,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_13,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_13,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_13,darcy_unet_plain-residual_abs_sample_13,darcy_unet_plain_residual_guidance-residual_abs_sample_13,darcy_unet_PI_new_2-residual_abs_sample_8,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_8,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_8,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_8,darcy_unet_plain-residual_abs_sample_8,darcy_unet_plain_residual_guidance-residual_abs_sample_8,darcy_unet_PI_new_2-residual_abs_sample_0,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_0,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_0,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_0,darcy_unet_plain-residual_abs_sample_0,darcy_unet_plain_residual_guidance-residual_abs_sample_0,darcy_unet_PI_new_2-residual_abs_sample_11,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_11,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_11,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_11,darcy_unet_plain-residual_abs_sample_11,darcy_unet_plain_residual_guidance-residual_abs_sample_11,darcy_unet_PI_new_2-residual_abs_sample_7,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_7,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_7,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_7,darcy_unet_plain-residual_abs_sample_7,darcy_unet_plain_residual_guidance-residual_abs_sample_7,darcy_unet_PI_new_2-residual_abs_sample_12,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_12,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_12,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_12,darcy_unet_plain-residual_abs_sample_12,darcy_unet_plain_residual_guidance-residual_abs_sample_12,darcy_unet_PI_new_2-residual_abs_sample_15,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_15,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_15,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_15,darcy_unet_plain-residual_abs_sample_15,darcy_unet_plain_residual_guidance-residual_abs_sample_15,darcy_unet_PI_new_2-residual_abs_sample_5,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_5,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_5,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_5,darcy_unet_plain-residual_abs_sample_5,darcy_unet_plain_residual_guidance-residual_abs_sample_5,darcy_unet_PI_new_2-residual_abs_sample_2,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_2,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_2,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_2,darcy_unet_plain-residual_abs_sample_2,darcy_unet_plain_residual_guidance-residual_abs_sample_2,darcy_unet_PI_new_2-residual_abs_sample_9,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_9,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_9,darcy_unet_plain-residual_abs_sample_9,darcy_unet_plain_residual_guidance-residual_abs_sample_9,darcy_unet_PI_new_2-residual_abs_sample_1,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_1,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_1,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_1,darcy_unet_plain-residual_abs_sample_1,darcy_unet_plain_residual_guidance-residual_abs_sample_1,darcy_unet_PI_new_2-residual_abs_sample_4,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_4,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_4,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_4,darcy_unet_plain-residual_abs_sample_4,darcy_unet_plain_residual_guidance-residual_abs_sample_4,darcy_unet_PI_new_2-residual_abs_sample_6,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_sample_6,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_sample_6,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_sample_6,darcy_unet_plain-residual_abs_sample_6,darcy_unet_plain_residual_guidance-residual_abs_sample_6,darcy_unet_PI_new_2-residual_abs_mean,darcy_unet_plain_cocogen_1e-6_corrected-residual_abs_mean,darcy_unet_plain_cocogen_1e-5_corrected-residual_abs_mean,darcy_unet_plain_cocogen_5e-6_corrected-residual_abs_mean,darcy_unet_plain-residual_abs_mean,darcy_unet_plain_residual_guidance-residual_abs_mean
0,406.6312255859375,77.9494400024414,172.84829711914062,3358.096435546875,1594.2991943359375,393.16259765625,405.0494079589844,62.07150268554688,,20401.2109375,1285.3525390625,412.3063354492188,381.7646484375,61.85958099365234,131.44076538085938,552.3233642578125,1410.257568359375,402.3384704589844,387.19476318359375,62.12865829467773,110.68331146240234,7872.72265625,1426.159423828125,470.5411987304688,409.8645935058594,72.91816711425781,146.70274353027344,152.24337768554688,1329.115478515625,393.1849060058594,439.2500915527344,72.84112548828125,136.44219970703125,482.834716796875,1203.1851806640625,425.373046875,400.79443359375,67.11494445800781,164.80401611328125,1917.4241943359373,1330.234619140625,417.674072265625,416.55072021484375,77.96286010742188,,3928.916748046875,1426.025146484375,441.8201599121094,441.746337890625,61.44775390625,106.2622299194336,395.67913818359375,1446.8133544921875,415.5754089355469,359.02606201171875,79.67121887207031,178.61773681640625,115.49275970458984,1133.4166259765625,396.566162109375,361.3798522949219,75.00867462158203,143.96473693847656,3260.4609375,1244.973388671875,489.8868103027344,411.59173583984375,86.46958923339844,121.1825180053711,3460.34521484375,1073.568603515625,396.7218627929688,424.9444274902344,67.54066467285156,2069.0,1334.449462890625,440.6783447265625,375.8411560058594,61.582855224609375,122.6447982788086,918.8343505859376,1374.6634521484375,381.58636474609375,384.0728149414063,71.66948699951172,122.36055755615234,76.68211364746094,1268.16455078125,432.2985534667969,444.955322265625,82.34358215332031,112.4493637084961,215.22006225585935,1252.42138671875,444.346435546875,403.16609954833984,71.28625655174255,136.18486727201022,3073.5929379463196,1320.818748474121,422.1287956237793
10000,0.0868004485964775,2.3314626216888428,,,4.385223865509033,11.375399589538574,0.0758789032697677,2.6918387413024902,,,8.481634140014648,15.696311950683594,0.0665906816720962,2.4549622535705566,,,7.111035346984863,11.067907333374023,0.0701441168785095,2.725287914276123,,1870.4886474609373,7.290096282958984,12.83186149597168,0.0810770243406295,2.949714183807373,,,5.305118560791016,13.675086975097656,0.0684045851230621,3.044079542160034,,,5.548663139343262,14.386423110961914,0.0597871355712413,2.7833914756774902,,,5.661006927490234,26.02549743652344,0.0680110156536102,4.518624305725098,,,6.051627159118652,18.109838485717773,0.0581180565059185,3.2247207164764404,,,8.849461555480957,8.02997875213623,0.0703963562846183,2.9612691402435303,,,4.2223405838012695,11.665046691894531,0.0734654292464256,2.6642093658447266,,,7.056313514709473,13.508784294128418,0.0634410381317138,2.7207694053649902,,,8.12210750579834,11.37837028503418,0.0768028050661087,2.473972797393799,,7.613744735717773,13.80808925628662,0.0696969926357269,3.2894906997680664,,,6.303225517272949,13.944280624389648,0.0902779698371887,3.259557247161865,,,6.33011531829834,14.205920219421388,0.0629979968070983,2.8656375408172607,,,5.677392482757568,8.672751426696777,0.07136815972626205,2.934936746954918,,1870.4886474609373,6.50056916475296,13.648846745491028
20000,0.1154919490218162,2.1302685737609863,,,3.505779266357422,22.403705596923828,0.0971591621637344,2.245170831680298,,,3.2430262565612797,8.639747619628906,0.0640018805861473,1.3456799983978271,,,3.722819805145264,9.490082740783691,0.1027265489101409,2.6252458095550537,,,3.9218592643737793,5.960877418518066,0.0713392198085784,1.9047048091888428,,,4.246604919433594,19.10602378845215,0.0742120295763015,1.7921117544174194,,,3.458670139312744,7.468644618988037,0.0605270490050315,1.7449798583984375,,,3.516714811325073,8.332795143127441,0.1073493584990501,1.942409873008728,,,3.225181102752685,11.004558563232422,0.0676466077566146,16.7779541015625,,,3.904904127120972,33.68727111816406,0.0634263679385185,2.268906593322754,,,3.7225208282470703,13.538710594177246,0.1133306846022605,2.319185733795166,,,3.638672590255737,5.577667236328125,0.0770803093910217,1.7903704643249512,,,3.830476760864258,12.090579986572266,0.1129623875021934,2.03999137878418,,3.2795121669769287,10.247726440429688,0.0608587488532066,2.5355000495910645,,,4.243865013122559,10.086220741271973,0.067342922091484,1.5957062244415283,,,3.878452301025391,11.52479362487793,0.0944071635603904,2.623513698577881,,,3.061100721359253,7.401721954345703,0.08436639932915563,2.980106234550476,,,3.6500100046396255,12.285070449113846
30000,0.0441304892301559,1.5496046543121338,,,2.826253890991211,6.935645580291748,0.0338168628513813,1.6872166395187378,,,2.503557682037353,6.932004451751709,0.0512212924659252,1.7991693019866943,,,4.303956031799316,6.2016143798828125,0.0318009331822395,1.5301406383514404,,,4.68243408203125,4.260453224182129,0.0336017608642578,1.294269561767578,,,4.204880714416504,6.39169454574585,0.0516576766967773,1.2904291152954102,,,2.3950815200805664,5.182235240936279,0.0560458600521087,1.9160593748092647,,0.6381034851074219,2.947140693664551,6.135603904724121,0.0345451906323432,1.794843673706055,,,4.116442680358887,5.458186149597168,0.0339351221919059,1.2459053993225098,,21834.39453125,2.853198528289795,5.682660102844238,0.0301978811621665,1.6125109195709229,,2.013835906982422,5.806588172912598,3.969605922698975,0.0369265228509902,1.3165559768676758,,,3.245338201522827,10.132448196411133,0.0478309914469718,1.1791064739227295,,,4.331720352172852,7.904221534729004,0.0300750993192195,1.2396984100341797,48915.63671875,2.5472629070281982,4.953058242797852,0.0392919331789016,1.517028570175171,,,3.933515548706055,7.742505073547363,0.0372529216110706,1.244847059249878,,,3.719466209411621,7.3299970626831055,0.0338400825858116,1.8215482234954836,,,3.3859822750091557,7.503827095031738,0.03913566377013916,1.5024333745241165,,17688.170797348022,3.612676218152046,6.4197350442409515
40000,0.0293740443885326,1.4323480129241943,,80133.0546875,2.637892723083496,3.680566787719727,0.030883003026247,1.3551154136657717,,270078.1875,1.695085883140564,2.234776973724365,0.0243864562362432,2.42007064819336,,,1.8347820043563845,4.405002117156982,0.0400731675326824,0.8510211706161499,,,2.692071914672852,2.455371856689453,0.0241228993982076,1.0599853992462158,,,2.669873714447021,3.4902420043945312,0.022139873355627,1.0025910139083862,,,3.2390756607055664,5.800694942474365,0.0244383811950683,1.1028236150741575,,72791344.0,1.928292989730835,3.436500310897827,0.0303304456174373,1.0904057025909424,,,2.144553899765014,4.924501419067383,0.0217949375510215,2.108278274536133,,8.510152816772461,3.1837782859802246,2.871931791305542,0.0245514065027236,1.2556687593460083,,,3.75922155380249,3.2154011726379395,0.0402392372488975,1.2148106098175049,,,3.3672358989715576,2.7578160762786865,0.0226495917886495,1.3710511922836304,,,5.1282806396484375,2.2510643005371094,0.0239901505410671,1.0999886989593506,,1.965951919555664,7.184194087982178,0.0247045066207647,1.101987600326538,,5.706608598483251e+27,2.203818321228028,6.469847679138184,0.0218422170728445,1.1782631874084473,,,3.199769973754883,3.013575553894043,0.0323717407882213,2.0447897911071777,,,1.87324321269989,3.639536857604981,0.027368253679014694,1.355574943125248,,1.1413217196966501e+27,2.7201830372214317,3.864438995718956
50000,0.0187886618077754,1.4032201766967771,,,5.594640731811523,2.4893126487731934,0.0206550937145948,1.0152252912521362,,843.6796875,2.9135560989379883,2.491027593612671,0.0224140398204326,1.040682315826416,,,8.312841415405273,4.138158798217773,0.0191764812916517,1.213282823562622,,,4.130393505096436,4.173093795776367,0.0227099414914846,0.9695597887039183,,,2.0553932189941406,3.692602157592773,0.0209029614925384,1.0387694835662842,,,2.375985145568848,3.408609390258789,0.023840807378292,1.3591245412826538,,,4.002956390380859,3.2879152297973637,0.0219775438308715,1.0084452629089355,,3434.298828125,6.132035732269287,3.610416173934937,0.0203059054911136,1.0768170356750488,,,1.5145238637924194,2.780393123626709,0.0209852345287799,0.9311625361442566,,,2.0215749740600586,4.219089031219482,0.0218743588775396,1.119745135307312,,14808095.0,3.171353340148926,2.455537796020508,0.0200959350913763,0.9103032946586608,,6.4624762535095215,4.527676582336426,3.3280951976776123,0.0200244095176458,0.9455469846725464,,1.9453742504119875,4.970515251159668,0.020308019593358,1.324211359024048,,,2.1564481258392334,3.071004867553711,0.0227599274367094,1.0367096662521362,,,3.653053045272827,1.9699163436889648,0.0207770243287086,1.1693909168243408,,,6.499865531921387,2.289865016937256,0.021099771605804514,1.0976372882723808,,3703094.8602479696,3.8129794970154762,3.273472025990486
60000,0.0194193720817565,1.088076949119568,,,3.983386754989624,5.021581649780273,0.0336712151765823,1.107748031616211,,102005.4375,1.7751188278198242,3.3505730628967285,0.0264323316514492,0.8700079917907715,,,2.4820497035980225,5.087498664855957,0.0284508429467678,1.0017468929290771,,,1.5524933338165283,3.212862014770508,0.0196642912924289,0.8764576315879822,,4635.7861328125,1.624632716178894,3.722952365875244,0.0288807805627584,0.947699785232544,,,2.037703037261963,2.84045672416687,0.0202781893312931,0.9989358186721802,,,2.1045985221862797,2.6238579750061035,0.0253982506692409,1.3549888134002686,,,1.4919650554656982,2.4921417236328125,0.0228311829268932,1.4724525213241575,,,1.6516544818878174,3.396145820617676,0.0244521833956241,0.9587372541427612,,,2.339825391769409,2.154294013977051,0.0253952201455831,0.9006571769714355,,,1.8117631673812864,3.075286865234375,0.0255370587110519,0.8750303983688354,,,2.3523404598236084,6.142179012298584,0.0227100625634193,1.0961722135543823,,3.255914688110352,4.017422676086426,0.0287557952105999,1.2083747386932373,,,2.2098422050476074,3.449936628341675,0.0307182595133781,1.0153456926345823,,,2.720481634140014,3.202400922775269,0.0234434809535741,1.1911320686340332,,,2.09082579612732,2.728334426879883,0.02537740732077505,1.0602227486670017,,53320.61181640625,2.2177872359752655,3.5323702841997147
70000,0.0234495401382446,0.9570461511611938,,,3.190401554107666,1.6964585781097412,0.0293385982513427,0.8413285613059998,,,1.609958529472351,2.2500782012939453,0.0338981263339519,1.289376974105835,,,1.5646966695785522,1.8079055547714236,0.020998416468501,0.8288494944572449,,,3.1436192989349365,2.580580711364746,0.0272819027304649,0.8487800359725952,,,2.0543084144592285,3.00122332572937,0.0250052791088819,1.047216773033142,,,1.3400354385375977,2.68475341796875,0.028783805668354,1.0557996034622192,,,2.497880697250366,1.774254322052002,0.0278628058731555,0.8764995336532593,,,1.7852919101715088,2.11885404586792,0.0249981433153152,0.7493836283683777,,,1.6559776067733765,1.7580050230026243,0.0282804276794195,0.7545196413993835,,,1.908323049545288,3.0144824981689453,0.0294231679290533,1.2588423490524292,,,1.7737958431243896,2.9096274375915527,0.0309435930103063,0.9627730846405028,,38.65449905395508,1.7044179439544678,3.441488742828369,0.0397910214960575,1.1835083961486816,,2.7760634422302246,2.402261257171631,0.0284561663866043,1.2939685583114624,,,1.785879135131836,2.2489984035491943,0.0269265323877334,0.8455790877342224,,245104.03125,1.3883559703826904,2.0667128562927246,0.0411467440426349,0.771725058555603,,,1.5169556140899658,1.9997529983520508,0.029161516926251303,0.9728248082101345,,122571.34287452698,1.9809975698590279,2.359714835882187
80000,0.0484750792384147,1.075901746749878,,41497.65234375,1.414807677268982,2.396681070327759,0.0521948188543319,0.8279033899307251,,,1.3817294836044312,1.371127963066101,0.0463254377245903,0.911047637462616,,,1.499985933303833,3.0382230281829834,0.0484484136104583,1.17443585395813,,,1.5872809886932373,1.393092155456543,0.049504779279232,0.8663083910942078,,,2.926121473312378,1.7544052600860596,0.0580288022756576,1.312333106994629,,15917744390144.0,2.4701075553894043,1.7384141683578491,0.0439555272459983,1.1158487796783447,,,1.301626205444336,2.5362417697906494,0.0394848734140396,0.9626249074935912,,,3.162707090377808,2.785775661468506,0.0499994456768035,0.7397176027297974,,,1.2341004610061646,2.435516834259033,0.0543968975543975,1.0191848278045654,,,1.6594375371932983,1.3417596817016602,0.0373701006174087,1.017025351524353,,0.3979745805263519,2.25101089477539,2.9123167991638184,0.0485653281211853,0.9161564707756042,,,1.3315327167510986,1.455331563949585,0.0580960512161254,0.8951119780540466,0.4633117318153381,1.2597441673278809,1.5002639293670654,0.0471469312906265,1.7364168167114258,,,2.3434314727783203,2.2100391387939453,0.0582560151815414,0.9350460767745972,,,2.150036573410034,2.034083843231201,0.0522984713315963,1.9922895431518557,,1317.4510498046875,1.3146744966506958,1.9112918376922607,0.04953418578952545,1.093584530055523,,3183548886591.993,1.8305209204554558,2.0509102940559387
90000,0.0242401324212551,1.0875916481018066,,,1.6452977657318115,3.2721107006073,0.040384192019701,0.9998016357421876,,0.3681460320949554,1.1375794410705566,3.824147701263428,0.0358045548200607,0.9078070521354676,,0.6608737707138062,1.357792615890503,1.370336890220642,0.0187381114810705,0.9104136824607848,,,1.507837176322937,1.3528773784637451,0.0277235265821218,0.6476555466651917,,0.4083888232707977,1.8117965459823608,2.240767478942871,0.0237125158309936,0.8464767336845398,,,1.7904582023620603,2.1855344772338867,0.0218790508806705,1.1458534002304075,,,1.538233757019043,2.1529383659362797,0.0264098793268203,1.0019803047180176,,,1.516805648803711,1.940009951591492,0.0179058816283941,0.9093217253684998,,,1.208468317985535,1.9538520574569704,0.0201487336307764,1.024141788482666,,,3.0119547843933105,1.2688493728637695,0.0304214507341384,0.7564994692802429,,,1.3850533962249756,2.865618705749512,0.022630751132965,1.449573278427124,,,3.0948119163513184,1.9802577495574951,0.0168069023638963,0.7542543411254883,,4.234702110290527,1.6498398780822754,0.0209486447274684,1.004739761352539,,,1.532328963279724,1.5574579238891602,0.0294295512139797,0.829629123210907,,,3.855183362960816,1.4542810916900637,0.0242344047874212,1.089834690093994,,,1.9814804792404173,1.5613157749176023,0.025088642723858315,0.9603483863174915,,0.47913620869318646,2.0381115302443504,2.0393872186541557
100000,0.0304289441555738,1.353139877319336,,,1.2706429958343506,1.4844038486480713,0.0363571271300315,0.9589492678642272,,,0.9820877313613892,2.6693990230560303,0.0350277982652187,1.3808774948120115,,,1.4112365245819092,1.5913132429122925,0.0380246974527835,0.7057573199272156,,61.0004997253418,1.8184001445770264,1.371120810508728,0.0184848830103874,0.7074693441390991,,,1.324074625968933,1.6489356756210327,0.0248497948050498,1.1961275339126587,,,1.310948610305786,2.088564872741699,0.0191062223166227,1.1621264219284058,,,1.916774034500122,2.2976202964782715,0.0321282818913459,0.7522343397140503,,,1.5099551677703855,1.5836358070373535,0.0304096788167953,1.1925554275512695,,,1.909783124923706,3.0890021324157715,0.0295838005840778,0.9457454681396484,,,1.137605905532837,2.2386608123779297,0.029106181114912,0.9281624555587769,,,1.3678452968597412,2.09519362449646,0.0314783751964569,0.6415659189224243,,,1.142485499382019,1.945425033569336,0.031154466792941,0.7029702663421631,,1.0792526006698608,2.182391881942749,0.0374916046857833,0.9910339117050172,,,1.4118821620941162,2.025478839874268,0.0302493181079626,0.993196189403534,,,1.4617862701416016,2.612271308898926,0.0277858432382345,0.8297056555747986,,,1.8134377002716064,2.040756940841675,0.030104188597761043,0.9651010558009148,,61.0004997253418,1.429262399673462,2.060260884463787
110000,0.0266631357371807,1.3663272857666016,,,1.0119750499725342,3.848140239715576,0.0289027653634548,0.5602049827575684,,,1.1663963794708252,1.304701328277588,0.0229435078799724,0.8346600532531738,,,1.3597209453582764,1.622169852256775,0.0277868695557117,0.8097059726715088,,,1.7105854749679563,2.6042323112487797,0.0308371391147375,0.6620314121246338,,,1.362021803855896,1.3424590826034546,0.0226115696132183,0.8775304555892944,,,2.30698561668396,2.6831512451171875,0.0333213582634925,1.2680363655090332,,,1.8273789882659912,1.4105441570281982,0.0231583695858716,0.831420361995697,,,1.2519545555114746,1.8832709789276123,0.0201182961463928,0.811529278755188,17327378.0,,1.0475534200668335,2.9355711936950684,0.0245569460093975,0.8791086077690125,,,1.5885003805160522,1.1460716724395752,0.0253219939768314,0.730350136756897,,,2.026960849761963,1.641940951347351,0.0246585868299007,1.3968690633773804,,,1.5520299673080444,2.909602165222168,0.0267235152423381,0.6852561831474304,,1.3193278312683103,1.379238843917847,0.023081686347723,0.7521337866783142,,0.3671866655349731,1.0882306098937988,1.7846181392669678,0.0237176716327667,1.2407410144805908,,329.99237060546875,1.5517553091049194,1.4129996299743652,0.0203876346349716,0.935465693473816,,,1.3749631643295288,2.040433406829834,0.025299440370872582,0.9150856658816338,17327378.0,165.17977863550186,1.4716462716460228,1.9968215748667717
120000,0.0393879078328609,0.972404956817627,,,1.1683484315872192,1.920405626296997,0.0391147844493389,0.9195629954338074,,,1.3926076889038086,1.320220112800598,0.0408882834017276,1.087942123413086,,1960954.0,2.1588056087493896,2.434941053390503,0.0307406540960073,0.759814441204071,,,1.6763476133346558,1.5483829975128174,0.0326863527297973,0.7949270009994507,,,0.9803614616394044,5.259525775909424,0.037782784551382,0.7555567026138306,,1.1981170783139778e+29,1.5511863231658936,1.254096508026123,0.0455322936177253,1.140573024749756,,3803285.5,1.3105647563934326,1.4005005359649658,0.044070404022932,0.880897045135498,,,1.8380922079086304,2.52659010887146,0.035322718322277,0.8439470529556274,,,1.6871871948242188,1.4812698364257812,0.0329817607998847,0.670196533203125,,,3.5688371658325195,1.590314865112305,0.0409821271896362,0.8622562289237976,,,1.692206621170044,3.1695003509521484,0.0342529863119125,1.0896165370941162,,,1.0147242546081543,1.5026254653930664,0.0430173836648464,0.8101009130477905,,1.404740810394287,2.268369436264038,0.0332739800214767,0.9894294142723083,,,1.4456905126571655,2.1059577465057373,0.0432007163763046,0.9064067602157592,,0.3863314986228943,2.0660133361816406,2.8855741024017334,0.0528396181762218,0.8319126963615417,,,1.7008044719696045,1.606364607810974,0.039129672222770695,0.8947215266525745,,2.9952926957849445e+28,1.6660324037075043,2.142164945602417
130000,0.024931002408266,1.2470319271087646,,,1.1660592555999756,1.710548758506775,0.0210933834314346,0.8505458831787109,,,1.2612192630767822,1.6545331478118896,0.0242254137992858,0.7291948795318604,,,1.5733325481414795,2.3627991676330566,0.0194559097290039,0.7802432775497437,,,4.122812271118164,2.5168957710266118,0.0171371214091777,1.0106409788131714,,,1.3044365644454956,1.5589148998260498,0.0287525784224271,1.0317859649658203,,,1.458281397819519,1.1654452085494995,0.0234319269657135,0.96082204580307,,,1.304901957511902,3.432294607162476,0.0179024450480937,1.058596968650818,,,2.4730100631713867,1.479155421257019,0.0202904678881168,1.1814159154891968,,,1.5142877101898191,1.727989673614502,0.0186368413269519,0.8572067022323608,,,1.8233263492584229,2.321699619293213,0.0194987561553716,1.0365309715270996,,,2.1965341567993164,1.782090187072754,0.027852389961481,0.9328523874282836,,956.2713623046876,1.2462036609649658,4.321453094482422,0.0240965522825717,1.1432640552520752,,1.4412553310394287,1.7531862258911133,0.024692079052329,1.3154548406600952,,,1.27539324760437,2.1147849559783936,0.0218888856470584,0.9542282819747924,,25236506411008.0,1.656400203704834,2.100743293762207,0.019806645810604,1.6201393604278564,,,3.777815580368042,2.5668158531188965,0.02210577495861792,1.0443721525371075,,12618253205982.135,1.849704347550869,2.16058436781168
140000,0.0486268401145935,0.9666444659233092,,,1.6555633544921875,1.7670453786849976,0.0371115207672119,0.9062262773513794,,,1.247525691986084,2.207341194152832,0.0388821810483932,0.900991141796112,,46.6572494506836,1.235316276550293,1.5187032222747805,0.052826177328825,0.9625319838523864,,,1.634244441986084,1.2026023864746094,0.0312769785523414,0.8007389903068542,,,1.2972087860107422,3.0901896953582764,0.0291371494531631,1.392076849937439,,,2.2675230503082275,2.037548542022705,0.0244796872138977,0.7029985189437866,,,1.851272821426392,1.5962812900543213,0.0380114577710628,0.9352445006370544,,107779.421875,1.029484748840332,1.5486491918563845,0.0413114838302135,1.0700106620788574,,,1.745081901550293,1.6085567474365234,0.0335383489727973,0.948716640472412,,,1.165340542793274,1.6711695194244385,0.0309362765401601,1.3360536098480225,,,1.5874184370040894,1.6726617813110352,0.0275499634444713,1.1515604257583618,,,1.249086856842041,1.2879371643066406,0.0346336513757705,1.2382845878601074,0.4130350053310394,1.7142810821533203,1.7767938375473022,0.0271415617316961,1.0099928379058838,,911666.0,1.4951608180999756,1.362931489944458,0.0354891642928123,1.2036781311035156,,,1.4983251094818115,1.7517786026000977,0.046484213322401,1.3071495294570925,,,1.7384140491485596,1.270050883293152,0.03608979098498817,1.052056197077036,,254873.123039864,1.5257029980421066,1.7106400579214096
150000,0.0355143696069717,0.7748209238052368,,,1.250752568244934,3.0349841117858887,0.0386371314525604,0.8514153361320496,,,1.6340149641036987,1.9438180923461916,0.0311026647686958,1.0737435817718506,,,1.1902086734771729,1.9768378734588623,0.0286152176558971,1.0780504941940308,,32.87470626831055,1.617569923400879,1.906221389770508,0.0368503555655479,0.8039469718933105,,,2.0380859375,2.1676464080810547,0.0277384128421545,0.857301652431488,,,1.3029918670654297,2.874431610107422,0.0374977104365825,0.6489219665527344,,,1.728032112121582,2.054616451263428,0.0267321523278951,0.7364691495895386,,,0.9867464900016784,1.6658786535263062,0.0313225165009498,0.8569793701171875,,7.767388820648193,1.309579849243164,1.8156771659851076,0.0368458442389965,0.9957773089408876,,122.53385925292967,1.5979268550872805,2.2774782180786133,0.0370092429220676,1.0429153442382812,,,1.34143328666687,1.344141721725464,0.0488755516707897,1.1163349151611328,,1.3493890762329102,1.1308634281158447,1.6812348365783691,0.0294668972492218,1.240570902824402,,1.708160161972046,2.301973819732666,0.0425324067473411,0.9044580459594728,,8.845755577087402,1.3389899730682373,3.6579864025115967,0.0386242978274822,0.9344192743301392,,,1.3073780536651611,2.584655284881592,0.0322387591004371,0.9367992281913756,,,1.075577974319458,2.6747617721557617,0.03497522068209943,0.9283077791333199,,34.67421979904175,1.4098945073783398,2.247646488249302
160000,0.0514925122261047,0.9286696314811708,,43.9227409362793,1.4585740566253662,1.7945871353149414,0.0544274374842643,0.8791836500167847,,,1.6232364177703855,1.5193521976470947,0.0443494133651256,0.8405705690383911,,1001655424.0,2.81854510307312,2.0152008533477783,0.0743340998888015,1.1251375675201416,,,2.7046077251434326,1.6847180128097534,0.0531369857490062,0.8624199628829956,,2.5098410193321984e+16,1.1314103603363037,1.3207411766052246,0.0354070924222469,0.9358247518539428,,0.7139295935630798,1.5597660541534424,2.206634521484375,0.0470552556216716,0.9797290563583374,,,1.4139442443847656,1.5770447254180908,0.0488756224513053,1.5245155096054075,,,1.5126007795333862,2.336317539215088,0.0386436767876148,1.138080596923828,,,2.0772833824157715,2.1923656463623047,0.0505768656730651,0.9064048528671264,,,1.880924224853516,2.0867395401000977,0.0448508486151695,1.22174334526062,,6.660706996917725,2.058048963546753,1.1016154289245603,0.0426437854766845,0.9212586879730223,,,2.0228075981140137,2.633545398712158,0.0843964666128158,0.9209693670272828,,2.008798599243164,2.4678122997283936,0.0345393270254135,1.1569278240203855,,,1.5971893072128296,1.5148601531982422,0.0477555021643638,0.9416507482528688,,,1.52521014213562,1.551967978477478,0.0338883846998214,0.7576968669891357,,,1.875254988670349,1.507399082183838,0.04914832976646716,1.002548936754465,,5019682238995492.0,1.8292626217007637,1.8444313555955887
170000,0.0308568142354488,1.2105937004089355,,,1.486325979232788,1.4949283599853516,0.0283994358032941,1.908491969108581,,,1.764844298362732,1.4539073705673218,0.0315371230244636,1.0452940464019775,,,1.6062190532684326,1.952694296836853,0.0360726453363895,0.9391366243362428,,19472240.0,1.5615103244781494,1.0412628650665283,0.0276289246976375,1.2993947267532349,,,1.4848439693450928,1.576287031173706,0.0269304998219013,1.2328613996505735,,,1.5339791774749756,1.2730239629745483,0.0546189844608306,0.8837385177612305,,,1.400536298751831,1.7483129501342771,0.0284406449645757,1.093793272972107,,,1.2908329963684082,1.2945833206176758,0.0358457006514072,0.8869730234146118,,,1.527998685836792,1.188426852226257,0.0233828984200954,0.8740894794464111,,52390.359375,3.238258123397827,1.713296890258789,0.0299402698874473,1.6194318532943726,,,2.2721080780029297,1.283978819847107,0.0281971357762813,0.8534879088401794,,,1.3934311866760254,1.7882064580917358,0.0326593331992626,1.0588310956954956,,1.5293554067611694,1.1953721046447754,0.0470225475728511,1.0760924816131592,,,1.8469055891036987,1.3619420528411863,0.0285219252109527,0.9135057330131532,,,1.7285302877426147,1.1630985736846924,0.0316008478403091,0.874755859375,,1217.3212890625,2.029136180877685,1.7035950422286987,0.032603483181446735,1.1106544807553291,,6508615.8935546875,1.730925977230072,1.452057309448719
180000,0.0621168874204158,0.96596497297287,,16882008.0,1.6824781894683838,2.6219377517700195,0.0804067701101303,0.9380916953086852,,,1.557496428489685,1.266674280166626,0.0661159604787826,0.9647502899169922,,,1.8392283916473389,2.957603454589844,0.0704998448491096,0.9064714312553406,,,1.2180993556976318,1.3511741161346436,0.0864842385053634,0.9923890829086304,,,1.2917108535766602,1.9078481197357176,0.0880435854196548,1.0725876092910769,,,1.9864228963851929,1.5427567958831787,0.0854980498552322,0.8988455533981323,,,1.7153691053390503,6.680150985717773,0.0946518033742904,0.8879294395446777,,112933799460864.0,1.4803889989852903,2.117825984954834,0.0668730363249778,0.9615361094474792,,,2.8342671394348145,2.36820125579834,0.0632141679525375,0.8740814924240112,,271208.375,1.4189751148223877,1.9891176223754885,0.0745154172182083,0.8040472269058228,,,1.1284997463226318,1.8608750104904173,0.0731958299875259,0.8606877326965332,,0.6040780544281006,2.2933053970336914,1.4073141813278198,0.076229840517044,0.7799403071403503,0.997593641281128,1.2597017288208008,1.1749836206436155,0.0809858366847038,0.8340667486190796,,,1.5952489376068115,1.8332538604736328,0.0691024363040924,1.246861696243286,,,1.3655675649642944,1.234706997871399,0.0882218778133392,1.095106840133667,,,1.4879416227340698,3.848754644393921,0.07663472392596299,0.9427098892629147,,22586763322816.4,1.634668841958046,2.2601986676454544
190000,0.0301521625369787,1.0608136653900146,,3.015723705291748,1.1877743005752563,1.6898421049118042,0.0220583230257034,0.952462673187256,,,1.9014971256256104,1.4089877605438232,0.0324223414063453,0.7710021734237671,,,1.5754318237304688,1.5929269790649414,0.0300855245441198,0.8028439283370972,,,1.5494273900985718,1.810206413269043,0.0385599732398986,0.9570541381835938,,,1.2995500564575195,1.2594844102859497,0.0329325571656227,0.8266732096672058,,,1.555952072143555,1.4093377590179443,0.0237616971135139,0.8422112464904785,,,1.605754256248474,1.1099259853363037,0.0255740582942962,1.1689019203186035,,,2.2425906658172607,1.8086516857147217,0.0253952275961637,1.02150297164917,,,1.5329978466033936,1.5334595441818235,0.0357420220971107,0.9459306597709656,,,1.2301247119903564,1.123805284500122,0.03094526194036,1.287952542304993,,19.914669036865234,1.4249504804611206,1.5090532302856443,0.026570588350296,0.9986175298690796,,,1.381567358970642,1.7990646362304688,0.0273517370223999,0.7188205122947693,,1.6045398712158203,2.7121829986572266,0.0349471494555473,0.9364122152328492,,,1.1491262912750244,1.4190181493759155,0.0307248942553997,0.991726279258728,,1.0905601978302002,1.7450885772705078,2.219444274902344,0.0265058632940053,0.8155832290649414,,,1.1612123250961304,1.843692779541016,0.029608086333610076,0.9436568059027195,,8.006984313329061,1.509224072098732,1.6405677497386932
200000,0.0615731999278068,1.1946390867233276,,0.4409994482994079,1.0692678689956665,1.2885363101959229,0.0462475717067718,1.3322043418884275,,,2.3279013633728027,1.882847547531128,0.0547595433890819,1.1071091890335083,,,2.3832545280456543,1.358972430229187,0.0456512793898582,1.0261560678482056,,,1.7699108123779297,1.8892693519592283,0.0495127066969871,0.8384391069412231,,,1.522131323814392,2.825144529342652,0.0406017303466796,0.9023999571800232,,,1.346111536026001,1.474118947982788,0.0441092178225517,0.7308701276779175,,,1.4780086278915403,1.2164297103881836,0.0479782335460186,0.8646396398544312,,0.4018767476081848,1.417853832244873,1.6141847372055054,0.0448531880974769,0.9442348480224608,,,1.7479718923568726,1.3077826499938965,0.0304401125758886,0.9023666381835938,,,1.29072904586792,1.1928791999816897,0.0272552669048309,0.8210974931716919,,12.28657054901123,1.7026723623275757,1.6685843467712402,0.0663605406880378,0.8532365560531616,,0.4812191426753998,1.446990728378296,2.468591690063477,0.0326524302363395,0.9716647863388062,32.49486541748047,1.8769935369491575,1.7376558780670166,0.0277031287550926,0.9394428730010986,,,1.5336259603500366,1.4584745168685913,0.0395242348313331,0.9819401502609252,,,1.564074993133545,1.142500400543213,0.0325556620955467,1.0084466934204102,,0.4393801689147949,2.003956794738769,1.76947021484375,0.04323612793814387,0.9636804722249508,,7.757485245664914,1.6550909504294395,1.6434651538729668
210000,0.036723393946886,1.1120214462280271,,,2.374013900756836,1.6534926891326904,0.0403951369225978,1.0480141639709473,,,2.872997999191284,1.7800148725509644,0.0269835852086544,0.917160987854004,,,1.6751337051391602,1.73128080368042,0.0345702990889549,0.9546052813529968,,268251360.0,2.443575859069824,1.4111498594284058,0.0297478809952735,0.8378605246543884,,,1.182953119277954,1.6071293354034424,0.0389584153890609,0.9316235780715942,,,2.48107385635376,2.183666706085205,0.0591988638043403,1.027205467224121,,173.9946746826172,2.4134068489074707,2.3443493843078613,0.0310948975384235,1.5997207164764404,,0.6600446105003357,1.8762028217315676,1.687919020652771,0.0303438063710927,0.8702101707458496,,,2.359495162963867,1.5716018676757812,0.0393858775496482,1.012498378753662,,,1.399201273918152,1.6649354696273804,0.0210405122488737,0.8324354887008667,,,2.4405503273010254,1.211669683456421,0.0177595801651477,0.8077377080917358,,,1.3547511100769043,1.5181140899658203,0.0279718972742557,1.3453181982040403,,2.239935874938965,3.6001439094543457,0.0353311114013195,0.9032212495803832,,,1.9580286741256716,2.464507341384888,0.0369411818683147,0.87126624584198,,,1.8038100004196167,1.7419986724853516,0.0324891321361064,1.211301565170288,,,2.3020236492156982,2.474169969558716,0.03368347324430937,1.0176375731825829,,89417178.21823977,2.0735721364617348,1.915383979678154
220000,0.0352458171546459,0.7786787748336792,,,1.1324658393859863,1.788791537284851,0.065991073846817,0.9651665687561036,,0.453757494688034,1.5101326704025269,1.6692686080932615,0.0237483438104391,0.7929827570915222,,,1.6116905212402344,1.263320803642273,0.0323201119899749,1.087355136871338,,0.4388347566127777,2.1337037086486816,1.6081990003585815,0.04093823954463,1.0036003589630127,,,1.615068793296814,1.1787700653076172,0.0427956283092498,0.8794183731079102,,0.4671367108821869,1.5268428325653076,2.0443856716156006,0.0294722747057676,0.9035534858703612,,,1.6871564388275146,1.8567633628845213,0.0315011218190193,1.1910276412963867,,,1.3549522161483765,1.1303176879882812,0.0459007732570171,1.4106581211090088,,,2.2704226970672607,1.4743869304656982,0.0311090108007192,1.0094208717346191,,,1.8923810720443728,1.556861162185669,0.0371207259595394,0.931271195411682,,0.4495910108089447,1.645804762840271,1.948069453239441,0.0352599546313285,1.0013600587844849,,,1.7960374355316162,1.3143508434295654,0.0286946594715118,1.2010732889175415,,1.534773349761963,1.899519443511963,0.0395237021148204,1.2331712245941162,,,1.2868324518203735,2.371105670928955,0.0341779366135597,1.1803369522094729,,0.4516738355159759,1.3901760578155518,2.688551664352417,0.0287888422608375,1.0305137634277344,,1.074372375891521e+28,1.7997775077819824,3.897571325302124,0.03641176351811733,1.0374742858111858,,1.7906206264858683e+27,1.636763647198677,1.8556395769119263
230000,0.0171517468988895,1.3912220001220703,,,2.4234023094177246,1.7976173162460327,0.0280759688466787,1.2162576913833618,,29.99349021911621,1.4018399715423584,1.4275472164154053,0.0179417487233877,1.0274924039840698,,,1.3433749675750732,1.5595420598983765,0.0171664245426654,1.1712123155593872,,,1.7548556327819824,1.5287377834320068,0.0188749395310878,0.7814657092094421,,,1.6135032176971436,1.6578563451766968,0.0217296294867992,1.0664856433868408,,,1.7071058750152588,1.4345083236694336,0.0192292816936969,1.0534405708312988,,,2.011936664581299,1.5250279903411863,0.0271272733807563,1.131256103515625,,0.4502168595790863,2.019836664199829,1.1854033470153809,0.0215997546911239,0.8309642672538757,,,2.465733528137207,1.066537857055664,0.0217464324086904,1.1763039827346802,,,1.5426018238067627,1.701484441757202,0.0190040692687034,0.9570494890213012,,,2.3612430095672607,1.9351905584335327,0.0223180316388607,1.050161600112915,,,1.920050024986267,2.264033317565918,0.0267047341912984,0.9938281774520874,62.50554656982422,1.5441479682922363,1.642887830734253,0.014199947938323,0.97811096906662,,,1.3269875049591064,1.6806457042694092,0.0349261686205863,0.9403164386749268,,,2.0051848888397217,1.4639438390731812,0.0244655646383762,1.05794358253479,,,1.3415906429290771,1.6732821464538574,0.022016357281245236,1.0514694340527058,,30.983084549506504,1.7989621683955193,1.596515379846096
240000,0.0352541729807853,0.8818632960319519,,,1.130855679512024,1.8286499977111816,0.0379101112484931,1.054391860961914,2.6982951164245605,0.4445723295211792,1.406233787536621,2.64601469039917,0.0358500704169273,1.3267877101898191,,,1.4801907539367676,1.7059028148651123,0.0516323968768119,0.9057179689407348,,,1.4822086095809937,2.0293731689453125,0.0401129387319088,1.117991328239441,,1.3622491359710691,1.8957340717315676,1.8071773052215576,0.0495319068431854,0.9632836580276488,,0.3945044875144958,1.421428680419922,1.4789226055145264,0.029065940529108,0.9107728004455566,,12849754.0,2.1974551677703857,2.2749173641204834,0.0290854182094335,0.9549635648727416,,,1.6549428701400757,1.812738299369812,0.058898489922285,1.0483030080795288,,,1.4851293563842771,1.7624419927597046,0.0381160005927085,0.8908902406692505,,,1.541316270828247,1.6563670635223389,0.0276891887187957,0.946048378944397,,0.717380166053772,1.4079612493515017,1.7533636093139648,0.0303123444318771,0.8196638822555542,,,1.5473721027374268,1.3603399991989136,0.0352415554225444,0.7430742979049683,46247.51171875,1.3600748777389526,1.3903300762176514,0.032982014119625,1.1464523077011108,,,1.5116561651229858,2.4802465438842773,0.0418861024081707,1.0278805494308472,,,3.424527645111084,1.408572554588318,0.0577789358794689,0.9090536832809448,,,3.000553131103516,1.6262544393539429,0.03945922420825804,0.9779461584985256,2.6982951164245605,2149334.071737478,1.7467275261878967,1.8138507828116417
250000,0.0238813515752553,0.7750577926635742,,,1.063742995262146,1.552443265914917,0.0310657322406768,1.149828314781189,,28.19343376159668,1.347262263298035,1.830816626548767,0.0270928107202053,1.3349485397338867,,,1.2342582941055298,2.12598204612732,0.027763694524765,0.8982548713684082,,7.62896728515625,1.5017898082733154,2.0468459129333496,0.0324728935956954,0.9335745573043824,,,2.0185799598693848,1.767159342765808,0.0313522517681121,1.1340577602386477,,0.6134803891181946,1.1231406927108765,2.055788516998291,0.0286471657454967,1.0317198038101196,,223492352.0,1.480881929397583,1.2166850566864014,0.0514741353690624,1.298081636428833,,,1.491254806518555,1.923569917678833,0.0453990511596202,0.9669994115829468,,,1.6070897579193115,2.610501289367676,0.0402252711355686,0.9244011640548706,,,1.614732027053833,1.8415645360946653,0.0284310020506382,0.9171003103256226,,,1.82576322555542,1.4616854190826416,0.0294790230691432,0.8217355608940125,,,1.268416404724121,1.3262524604797363,0.0308397989720106,0.9844986796379088,,1.225111722946167,1.4731433391571045,0.0370117910206317,0.949119746685028,,,1.4738153219223022,1.311837077140808,0.0405357666313648,1.1223416328430176,,,1.1620845794677734,4.986886978149414,0.0499222576618194,1.0654743909835815,,,2.0806260108947754,2.2542998790740967,0.0347246248275041,1.0191996358335018,,55873097.10897036,1.4699093624949455,1.9865913540124893
260000,0.023182138800621,1.184193134307861,,0.5401415824890137,1.5979422330856323,1.868773460388184,0.0256926920264959,0.8951982259750366,,,1.462296485900879,2.106761932373047,0.0368262492120265,1.2708072662353516,,4337.013671875,2.3715476989746094,1.6067132949829102,0.0418028682470321,0.8828229308128357,,39.81592178344727,2.150857448577881,1.2019158601760864,0.0222653299570083,0.8972413539886475,,,1.850269317626953,1.9971784353256223,0.0256429016590118,1.0019868612289429,,,1.328960657119751,1.4675086736679075,0.0256075076758861,1.0858858823776243,,,1.163027048110962,1.5184606313705444,0.0245991647243499,0.9189772605895996,,,1.333429217338562,1.558294653892517,0.0216244459152221,0.8941096663475037,,,1.9561398029327397,1.1410131454467771,0.0313329547643661,0.913787603378296,,0.9910151362419128,1.8273801803588867,1.3329167366027832,0.0180043317377567,0.7875088453292847,,,1.8133327960968015,1.5841381549835205,0.0252212639898061,1.065474510192871,,0.4620411992073059,1.6228106021881104,2.278977870941162,0.0201974920928478,1.0288822650909424,,1.3151029348373413,3.864957332611084,0.020697733387351,0.998037040233612,,1.0346015691757202,1.7183809280395508,1.4034852981567385,0.0193650461733341,1.3859728574752808,,,1.7885383367538452,1.5923564434051514,0.01729541644454,0.8913774490356445,,,2.65906286239624,1.5753620862960815,0.02495984605047847,1.0063914470374584,,729.9762321909269,1.7474424093961716,1.7561758756637573
270000,0.0464187115430831,0.946962833404541,,,1.7834672927856443,2.75706148147583,0.0348759144544601,1.4392757415771484,,,2.3456625938415527,1.7191646099090576,0.0379253253340721,1.1343629360198977,,,1.7286889553070068,1.9871766567230225,0.0435278713703155,1.0004475116729736,,1.1828334331512451,1.5221726894378662,1.8561580181121824,0.028823984786868,1.2445621490478516,,,2.233583927154541,1.604899764060974,0.0263575799763202,2.4446849822998047,,,1.5659130811691284,2.565774917602539,0.0361083522439003,1.0077074766159058,,2.30019760131836,2.037720203399658,1.8608802556991575,0.0298962350934743,0.8625614047050476,,,1.338422775268555,1.613795280456543,0.0256853159517049,1.1421756744384766,,21266.89453125,1.3959144353866575,1.4003775119781494,0.0339021831750869,1.3235204219818115,,,3.5065603256225586,2.257162094116211,0.0405344665050506,0.9413669109344482,,0.452739417552948,1.9363579750061035,1.81473708152771,0.023355808109045,0.871662974357605,,,1.1818972826004028,2.399291038513184,0.0325542613863945,0.9536837339401244,,1.5458247661590576,2.112916946411133,0.0293904915452003,0.9445981979370116,,,1.5440728664398191,1.549097776412964,0.0313049033284187,1.1354864835739136,,1377.933837890625,3.0290369987487797,1.640933871269226,0.0436040684580802,0.9977547526359558,,0.5342791080474854,1.5818438529968262,1.2856850624084473,0.03401659207884217,1.1494258865714073,,3774.883069783449,1.8923212513327599,1.9015695229172707
280000,0.0469454638659954,1.3050625324249268,,,1.330564022064209,1.6694753170013428,0.0559557899832725,0.8510931730270386,,,3.141304016113281,2.04121470451355,0.04688011854887,0.9266537427902222,,,1.4794015884399414,2.145364761352539,0.0405769944190979,1.17601478099823,,0.4943467080593109,2.266652822494507,1.3747137784957886,0.0440295897424221,0.96554696559906,,,1.6972875595092771,1.6736295223236084,0.0390791445970535,1.011190414428711,,,2.88672423362732,1.8217463493347168,0.0366519503295421,1.412982702255249,,64953888.0,1.6848033666610718,2.346336841583252,0.0383419282734394,0.9026260375976562,,57060.0,1.7991340160369873,1.6414575576782229,0.0376852825284004,1.1593843698501587,,,1.935356855392456,2.0533387660980225,0.0412271171808242,0.970573365688324,,,1.633255958557129,1.5847820043563845,0.035553440451622,1.1737475395202637,,,1.5540263652801514,2.152474880218506,0.0376430004835128,0.862148642539978,,,1.7611098289489746,1.4139283895492554,0.0439493916928768,1.0851619243621826,,1.786939024925232,1.590734362602234,0.0519648417830467,0.9025892615318298,,16.282238006591797,1.7351233959197998,1.7012237310409546,0.0482672974467277,0.968663215637207,,0.4995232820510864,2.2598891258239746,1.7994179725646973,0.0430873744189739,1.3293402194976809,,,2.2434310913085938,2.0903444290161133,0.04298992035910484,1.062673680484295,,13002193.055221599,1.9496877044439316,1.8187614604830742
290000,0.013841706328094,0.8489359617233276,,,1.473568320274353,2.1033406257629395,0.0135333836078643,0.914567232131958,,53.310691833496094,1.4263439178466797,1.773264765739441,0.0359102599322795,0.8208786249160767,,,2.6847481727600098,1.8500585556030276,0.015828451141715,0.8647355437278748,,41.27470397949219,1.492786169052124,2.082236289978028,0.0155545156449079,1.085616111755371,,1610.552490234375,1.8403477668762207,1.884307861328125,0.0148222930729389,0.9388999938964844,,,1.3511502742767334,1.6384103298187256,0.0140710053965449,0.816042423248291,,,1.873493194580078,2.235078811645508,0.015104454010725,0.9420063495635986,,,2.866541624069214,3.2802071571350098,0.0160447768867015,1.0019357204437256,,346.853515625,6.74756383895874,2.060509204864502,0.018717935308814,1.1261658668518066,,0.6233422160148621,1.8044517040252688,1.9907052516937256,0.016172632575035,0.8984705805778503,,0.6045107245445251,1.8991754055023196,1.590180277824402,0.0164694730192422,1.0927090644836426,,382.23773193359375,2.448748111724853,3.7338788509368896,0.0303541924804449,1.0998995304107666,816805002084352.0,1.4707415103912354,2.549712657928467,0.0144167840480804,1.2211127281188965,,0.531428337097168,1.3035415410995483,4.751634120941162,0.0168158859014511,0.9688528776168824,,2.8858964443206787,1.6225481033325195,1.341313362121582,0.0144591759890317,1.0554959774017334,,,1.6058380603790283,2.4400177001953125,0.017632307833991896,0.9810202866792679,,81680500208679.08,2.119474232196808,2.331553488969803
300000,0.0279157422482967,0.9187469482421876,,,2.2701117992401123,1.927839994430542,0.0243005268275737,0.9495143294334412,,,2.2984304428100586,2.844907760620117,0.0221134349703788,1.1423319578170776,,6198.1298828125,1.7513649463653564,1.859740257263184,0.0482368022203445,1.0428411960601809,,22390310.0,2.126138210296631,1.7537477016448977,0.0281132310628891,0.8819297552108765,,,2.1162829399108887,1.4028892517089844,0.0332546234130859,1.047937273979187,,,2.1033122539520264,1.419485569000244,0.0297709256410598,1.1729154586791992,,186213376.0,3.084913969039917,1.7400035858154297,0.0217254739254713,1.082696795463562,,71070.046875,1.348421931266785,1.806073546409607,0.0258555859327316,0.8514820337295532,,,2.9995908737182617,1.3924111127853394,0.0258139036595821,1.1660573482513428,,,1.850370407104492,1.5333871841430664,0.0285208076238632,0.9821730852127076,11292.296875,,1.74953293800354,1.2374171018600464,0.0214816164225339,1.007510542869568,,,1.6205546855926514,2.444324016571045,0.0265275351703166,0.8070387840270996,,1.341983675956726,2.249319553375244,0.0186841860413551,1.011824369430542,,,2.285027503967285,1.3300650119781494,0.0192762725055217,0.9515910148620604,,0.5375784635543823,1.6855370998382568,1.3718984127044678,0.0212610960006713,0.8903252482414246,,,1.8449400663375852,2.0930471420288086,0.026428235229104705,0.9941822588443756,11292.296875,41736190.94286726,2.029782108962536,1.7754098251461983
310000,0.0241756029427051,1.0538828372955322,,213.6259765625,1.9599584341049197,1.760117769241333,0.0234821140766143,0.9027987718582152,,,2.718863248825073,1.3632400035858154,0.0297837983816862,0.9257805347442628,,,1.6161775588989258,1.6763204336166382,0.0383057110011577,0.8896700739860535,,,2.338377952575684,2.6200110912323,0.0306244082748889,1.2723767757415771,,,2.248164176940918,3.0833163261413574,0.0355381444096565,1.937877058982849,,,1.797262191772461,1.9343684911727903,0.0220968332141637,0.9667636156082152,,,1.7009762525558472,2.5680043697357178,0.0336880385875701,1.051365852355957,,423.9742126464844,2.3260507583618164,2.3459792137146,0.0437520071864128,1.0585856437683103,,10208902.0,2.1208746433258057,2.273303270339966,0.0223496370017528,0.9169337153434752,,12511.0185546875,2.332510232925415,1.4800609350204468,0.0368926599621772,0.8953863978385925,,,1.550181865692139,2.729167461395264,0.0170744787901639,1.118983030319214,,62.74782943725586,2.0415329933166504,2.356829643249512,0.0822431594133377,0.8057247996330261,,1.6693284511566162,2.777996778488159,0.0474808178842067,1.025761365890503,,,1.624045729637146,1.8372844457626345,0.0464109294116497,0.9950771331787108,,,1.6157487630844116,2.0261101722717285,0.0232394486665725,1.0549548864364624,,16657.490234375,2.111016273498535,2.023411750793457,0.03482111182529474,1.0544951558113098,,1706461.8094679515,1.9856918454170227,2.1784701347351074
320000,0.0160275883972644,1.089518904685974,,,3.161116361618042,2.171600341796875,0.0137383099645376,0.9916366338729858,,0.5686064958572388,2.6145360469818115,2.244333028793335,0.0171039383858442,0.8029744029045105,,4161622.75,1.8590320348739624,1.8598731756210327,0.0141716208308935,1.0509071350097656,,,4.247814655303955,1.811272501945496,0.016865249723196,0.9883525371551514,,0.5739216804504395,1.8952341079711916,1.7333929538726809,0.0192532520741224,0.9364500045776368,,,2.319342374801636,4.443445205688477,0.0168300326913595,0.8630590438842773,,,1.6950607299804688,1.930022954940796,0.0159590989351272,1.0637812614440918,,,1.7673392295837402,1.851417899131775,0.0151941580697894,1.2556524276733398,,,2.315023899078369,2.1585910320281982,0.0156823769211769,1.0750950574874878,,,1.5296316146850586,2.3058981895446777,0.0131127089262008,1.103135585784912,,,3.333414077758789,2.721886396408081,0.0168481729924678,1.1962743997573853,,,3.6612801551818848,2.148310422897339,0.0132831186056137,1.081679105758667,,1.659182906150818,1.3707044124603271,0.0177067127078771,0.890971839427948,,,1.5758037567138672,2.6845290660858154,0.0148049909621477,0.9044491648674012,,,2.200432538986206,2.359565496444702,0.0151001270860433,1.046758055686951,,,2.086575984954834,1.7335052490234375,0.015730091079603842,1.0212934724986553,,1387207.9641760588,2.3700512796640396,2.2205217704176903
330000,0.0185128897428512,1.311767339706421,,0.4471673965454101,2.3513195514678955,1.9403390884399412,0.0236276499927043,1.5736415386199951,,,2.217564105987549,2.9084393978118896,0.020785853266716,1.5415552854537964,,,1.475168228149414,2.152303457260132,0.0303805917501449,0.815996527671814,,0.5221898555755615,1.5891623497009275,2.5071840286254883,0.02811249345541,1.1529358625411987,,,1.7347506284713743,1.5216271877288818,0.0171904992312192,1.0254132747650146,,,1.4791381359100342,2.285972595214844,0.0316860824823379,0.9154154658317566,,,1.7329213619232178,2.107412099838257,0.0188255403190851,1.1953396797180176,,,1.899390459060669,1.983217477798462,0.0337739214301109,1.6911425590515137,,0.5800433158874512,1.5827360153198242,2.7273051738739014,0.024906575679779,1.0809099674224854,,,1.8836219310760496,1.9116785526275637,0.0140441264957189,0.9500932693481444,,231.4357147216797,2.360668182373047,2.2415575981140137,0.0176510401070117,1.219019889831543,,,1.3166184425354004,2.451112747192383,0.019338859245181,1.1622933149337769,,1.264509201049805,1.847734451293945,0.0229736790060997,1.2025383710861206,,0.5107179284095764,1.3515634536743164,2.7119908332824707,0.0201991945505142,0.93911874294281,,,2.18814468383789,2.101834297180176,0.0191071890294551,1.3051791191101074,,,1.319843888282776,2.9883840084075928,0.022569761611521195,1.1926475130021572,,46.699166643619535,1.734195038676262,2.2742558121681213
340000,0.0147689636796712,0.9026693105697632,,,1.6843345165252686,3.2535343170166016,0.019299104809761,1.2546734809875488,,,1.788633108139038,1.5875825881958008,0.0141030382364988,1.0140843391418457,,1566.5648193359375,2.1884658336639404,2.3498544692993164,0.0150267947465181,0.9414274096488952,,0.5375080108642578,1.8909194469451904,1.4128661155700684,0.013972170650959,1.102245569229126,,6.96417236328125,1.687973976135254,2.938317060470581,0.0175686944276094,0.9268929958343506,,0.7515375018119812,1.8554028272628784,2.6479477882385254,0.0146905807778239,0.7580509185791016,,,1.6018216609954834,3.1646323204040527,0.0134649230167269,1.4698541164398191,,0.5429779291152954,1.43672513961792,1.9557421207427976,0.0132490312680602,1.130943775177002,,,1.1867337226867676,1.6769660711288452,0.0138432513922452,0.8393372893333435,,0.5389925241470337,1.628074049949646,2.58852767944336,0.0193872693926095,1.1809895038604736,,431.8816833496094,1.5225852727890017,2.159048557281494,0.0154607351869344,1.2020090818405151,,0.8153685331344604,1.8377785682678225,2.6687324047088623,0.0171470623463392,0.8582157492637634,,1.4436185359954834,1.9460456371307373,0.0166383404284715,1.0396029949188232,,0.5979976654052734,2.959681510925293,3.2034778594970703,0.0177328065037727,0.8186725378036499,,1.1780378818511963,1.4774281978607178,1.702932357788086,0.0217468049377203,1.3483251333236694,,,2.3401899337768555,1.396085500717163,0.01613122323760758,1.0492496378719807,,201.03730950951575,1.783147893846035,2.290768302977085
350000,0.0176492072641849,0.7581514716148376,,3225769.0,1.291492223739624,1.7886292934417725,0.0232073478400707,0.7656075954437256,,,1.8222668170928955,2.0423450469970703,0.0314330235123634,0.8212839365005493,,0.5393936038017273,1.4342368841171265,2.0138213634490967,0.0252587404102087,0.7828187942504883,,0.5379742383956909,1.3667631149291992,1.6608235836029053,0.0259586162865161,0.8802617788314819,,,1.902904033660889,3.005974531173706,0.0281581282615661,1.0104836225509644,,0.560274600982666,1.9873664379119875,2.3351943492889404,0.0294886827468872,1.0357922315597534,,131461984.0,3.877866268157959,2.643174171447754,0.0210633091628551,1.0848065614700315,,,1.581644058227539,2.399555206298828,0.0159862320870161,0.8551511168479919,,,2.043827772140503,1.5573924779891968,0.0164392422884702,0.8664946556091309,,22.551488876342773,1.6626218557357788,2.2296693325042725,0.0254900157451629,0.8711292743682861,,92047605760.0,2.9492225646972656,2.389176368713379,0.0280589498579502,0.9216164946556092,,,1.4851926565170288,3.421489715576172,0.0213345363736152,1.047160267829895,,1.6321790218353271,2.069125175476074,0.021343421190977,1.1431018114089966,,119060.9375,1.8499047756195068,1.714252233505249,0.0243176333606243,0.8262176513671875,,,2.5718767642974854,1.615617036819458,0.0190023072063922,0.8986651301383972,,,1.7632312774658203,2.251806735992432,0.023386837099678766,0.9105463996529579,,11522801574.76583,1.951412282884121,2.196127913892269
360000,0.0325086414813995,1.039672613143921,,,1.9116935729980469,3.5315513610839844,0.0347994081676006,1.049239993095398,,,1.5849350690841677,2.3942646980285645,0.0255336612462997,1.2515308856964111,,,1.4678103923797607,2.040777921676636,0.0370903760194778,0.9618991613388062,,,1.7280254364013672,4.171788215637207,0.0472440645098686,0.955718994140625,,,2.2182204723358154,2.0031898021698,0.0377524197101593,1.1539154052734375,,,1.9614986181259155,5.06793212890625,0.0388734973967075,0.8899288177490234,,,1.6816682815551758,1.5810402631759644,0.0324934236705303,0.9949477910995485,,,3.415630340576172,1.5761504173278809,0.035751461982727,1.1593990325927734,,,1.5670719146728516,3.454451322555542,0.0290665533393621,1.0356295108795166,,,2.849179744720459,2.462646961212158,0.0344474241137504,0.9961748123168944,,,1.6769492626190186,1.8238710165023804,0.0302547067403793,0.9310730695724488,,,1.55475652217865,2.2237584590911865,0.0330890379846096,0.8097498416900635,,1.556163311004639,3.611714839935303,0.0253842901438474,0.9411176443099976,,1330608.875,1.5003650188446045,3.152921676635742,0.032909519970417,1.0173239707946775,,,1.5560921430587769,2.211780548095703,0.0334864109754562,0.8532127737998962,,,2.2205963134765625,4.0247297286987305,0.03379280609078702,1.00253339484334,,1330608.875,1.903166025876999,2.8332855850458145
370000,0.0149362869560718,1.262909770011902,,,1.860410451889038,2.037172317504883,0.0158573053777217,0.9510547518730164,,,1.8077821731567385,2.1824498176574707,0.0168024990707635,1.192091941833496,,,2.799654006958008,2.192141056060791,0.0183433946222066,0.9090422987937928,,,2.4465651512146,4.693926811218262,0.0176619198173284,1.5294148921966553,,,1.524633765220642,2.6103768348693848,0.0159845035523176,0.9003808498382568,,,2.5511345863342285,1.8596447706222532,0.0165363363921642,0.8914375305175781,,52767.65234375,2.1129908561706543,2.572062492370605,0.0186641551554203,1.039668083190918,,,1.7577245235443115,2.726020336151123,0.0123692853376269,1.4557886123657229,,0.8433486819267273,2.1950600147247314,2.252796173095703,0.0128209739923477,1.1585898399353027,,,2.066182851791382,2.8127689361572266,0.0142704676836729,1.0155367851257324,,,1.8811297416687007,1.881685495376587,0.0151131283491849,1.168294906616211,,3154.567138671875,3.6279797554016113,1.4695549011230469,0.0146665256470441,0.8148633241653442,,1.535709261894226,2.220015525817871,0.0126424729824066,1.1571617126464844,,17.82686424255371,1.2421107292175293,2.3224682807922363,0.0169024355709552,0.9345520734786988,,,1.993226408958435,1.7406171560287476,0.0168035086244344,0.9141708612442015,,,2.892136335372925,1.9509570598602293,0.015648449945729174,1.080934889614582,,13985.222423836589,2.14340191334486,2.3452911227941513
380000,0.0354181453585624,0.9715408086776732,,,2.234844446182251,2.1900930404663086,0.0313100256025791,0.8299449682235718,,,4.252986431121826,1.8955796957015991,0.0322927460074424,0.9378392696380616,,,2.0364670753479004,1.192957639694214,0.030831079930067,1.0252183675765991,,40232452.0,2.3252158164978027,2.096456289291382,0.0284632258117198,0.7997466325759888,,,1.6989730596542358,1.75641131401062,0.0305676162242889,0.9517799615859984,,,2.208019733428955,1.9269713163375852,0.0274460818618536,0.9648308753967284,,,2.399383544921875,1.6863317489624023,0.028749942779541,0.8838858604431152,,,1.1492815017700195,1.3201324939727783,0.0280354283750057,0.8427584171295166,,,1.84932541847229,1.5370612144470217,0.0307663064450025,0.7826223373413086,,,1.7763136625289917,1.6246989965438845,0.0307026952505111,0.9911173582077026,,5.103960990905762,1.4856774806976318,2.0367000102996826,0.031855147331953,0.8678224086761475,,6.260707378387451,2.738820791244507,2.007364273071289,0.0360545814037323,0.8922196626663208,,2.6173131465911865,2.3095030784606934,0.0253501869738101,0.883044421672821,,,1.5538848638534546,2.434897422790528,0.0275741107761859,0.8805205821990967,,13412.3896484375,1.5281833410263062,2.593658924102783,0.0267188623547554,1.0223942995071411,,8829.0146484375,1.7750520706176758,2.4054994583129883,0.030133511405438136,0.907955389469862,,8050940.953793049,2.101858898997307,1.93839480727911
390000,0.0161345787346363,1.0132147073745728,,,2.0781044960021973,1.7461440563201904,0.0188333094120025,1.0739916563034058,,,1.6751747131347656,3.778008460998535,0.0249393116682767,1.2021043300628662,,3.631747245788574,1.5588784217834473,2.732818365097046,0.0354376658797264,0.96390700340271,,,1.6244300603866575,2.218526601791382,0.030931843444705,0.8571338653564453,,126213.921875,1.4788386821746826,2.026649475097656,0.0480766892433166,0.9561673998832704,,,1.5970499515533447,1.5890324115753174,0.0311181433498859,0.9235275983810424,,,1.4351705312728882,2.147745132446289,0.0148705579340457,1.1049065589904783,,,1.7046053409576416,1.8722680807113647,0.0253496821969747,1.1051106452941897,,,1.4786839485168457,1.910369873046875,0.0145243955776095,0.999903917312622,,,1.439267635345459,1.8629069328308103,0.0162223596125841,1.293440818786621,,,1.9116239547729488,1.687779426574707,0.0172699354588985,1.093148708343506,,,1.526933670043945,1.834322690963745,0.0229200180619955,1.0067644119262695,0.8582513332366943,1.7706785202026367,2.1163830757141118,0.0278103910386562,1.1406807899475098,,,1.3268288373947144,1.431140661239624,0.0230935867875814,0.987661063671112,,,1.4588550329208374,1.3859548568725586,0.0188495889306068,1.281016826629639,,,2.0474562644958496,2.032500743865967,0.02414887858321886,1.0626675188541412,,42072.80395785967,1.632036253809929,2.023284427821636
400000,0.0116067677736282,1.3306550979614258,,,1.8795255422592163,2.531806945800781,0.0121278371661901,1.541916847229004,,,1.6118710041046145,1.5078105926513672,0.0102761797606945,1.316948175430298,,2.0329627990722656,2.8244447708129883,2.343437433242798,0.0122751239687204,0.9850687384605408,,,2.5526883602142334,1.582828402519226,0.0120557863265275,1.231323003768921,,,1.9749000072479248,2.4456050395965576,0.0133824087679386,1.4373000860214231,,36.07555770874024,1.7865731716156006,2.266730785369873,0.0117468312382698,0.8621942400932312,,,1.7101247310638428,1.832190752029419,0.0116241974756121,0.9890860319137572,,,1.3415446281433103,1.8707396984100344,0.0164432469755411,0.8658040761947632,,,1.5743520259857178,1.5589048862457275,0.0128736300393939,1.1948572397232056,,17.378637313842773,1.6840217113494873,3.7405848503112793,0.0128913549706339,1.2382042407989502,,,2.05656099319458,1.9702069759368896,0.0134525075554847,1.0601097345352173,,,1.7445029020309448,1.9967851638793943,0.0142994578927755,1.4970831871032717,,1.6230430603027344,1.6724684238433838,0.0153665076941251,1.0439046621322632,,,1.9022881984710691,1.9322662353515625,0.0126770501956343,1.1935919523239136,,,1.991781234741211,1.6142871379852295,0.0145953921601176,0.9401108622550964,,,1.7453902959823608,1.485049605369568,0.012980892497580457,1.1705098859965801,,18.495719273885094,1.8752257898449898,2.021981433033943
410000,0.0137475356459617,0.9162632822990416,,,1.7851905822753906,2.4876363277435303,0.0195414591580629,1.346381902694702,,,1.7330026626586914,2.308798551559448,0.0156799033284187,1.090498447418213,,,1.4416120052337646,2.257510185241699,0.0180909093469381,0.8836723566055298,,0.6192685961723328,1.752500057220459,3.073683261871338,0.018488360568881,1.1432216167449951,,,2.098167896270752,2.0337038040161133,0.0113372839987277,1.1877539157867432,,,2.5333709716796875,1.6803745031356812,0.0121088158339262,0.9454743266105652,,,3.055509567260742,2.116086959838867,0.0221739765256643,1.0207085609436035,,,2.103661060333252,1.9092910289764404,0.0133726997300982,1.0975639820098877,,29100.490234375,1.5891506671905518,2.199294090270996,0.0124741625040769,0.7933292388916016,,,1.7991060018539429,1.54732084274292,0.0188751053065061,1.0218660831451416,,,1.8389337062835691,3.255643606185913,0.0156280528753995,0.8699571490287781,,54.95697784423828,1.8991755247116089,1.7168302536010742,0.0125659136101603,1.192201852798462,,3.0288238525390625,2.540008068084717,0.0134427398443222,1.06795072555542,,,1.712859869003296,1.7210164070129397,0.0169737376272678,1.3793962001800537,,0.5340847969055176,1.8249706029891968,3.0782384872436523,0.0134471636265516,1.022002100944519,,,2.2173914909362797,1.9104890823364256,0.015496738720685202,1.0611401088535786,,7289.150141403079,2.0258391574025154,2.2397453412413597
420000,0.0186464488506317,1.1004937887191772,,,1.7800863981246948,1.9828075170516968,0.0103616705164313,0.7948066592216492,,,1.773407220840454,1.3741700649261477,0.0124173639342188,1.254710674285889,,60705.8359375,1.345989227294922,2.247022151947021,0.0145580694079399,0.8415400385856628,,,1.566533446311951,2.0922598838806152,0.0250638388097286,0.936553120613098,,,1.639861822128296,2.1408982276916504,0.0155507950112223,0.929207980632782,,,1.6898019313812256,2.0452651977539062,0.0121176987886428,0.8346422910690308,,,2.0830445289611816,2.71942400932312,0.0169401690363883,0.9353313446044922,,20535.83203125,1.466688871383667,1.7008450031280518,0.0246592722833156,0.8233267664909363,,0.5630516409873962,1.4591128826141355,2.0652847290039062,0.015384117141366,1.4924490451812744,,8276.0546875,1.5375995635986328,2.277360439300537,0.0254660360515117,0.8903074264526367,,0.5591968297958374,1.618080973625183,3.1421432495117188,0.0149533106014132,0.9660419821739196,,172.8872528076172,1.4511961936950684,3.338263988494873,0.0161373354494571,0.8102707862854004,,1.648084044456482,2.0149025917053223,0.0141289364546537,1.1992371082305908,,,1.7508453130722046,2.495129108428955,0.0135587602853775,0.8895778656005859,,0.6077964305877686,1.4007766246795654,1.8748602867126465,0.0272117312997579,0.8969137072563171,,165.51226806640625,1.551119089126587,2.811861753463745,0.017322222120128523,0.9747131615877151,,11232.231527753174,1.6101392582058907,2.2701561376452446
430000,0.0201134551316499,1.0512306690216064,,,4.048083782196045,2.52942419052124,0.0193676892668008,1.4117813110351562,,600405.9375,2.201626777648926,3.5211997032165527,0.0188210140913724,1.4506244659423828,,,1.6883243322372437,2.165100574493408,0.017453271895647,0.8596650958061218,,,1.7663450241088867,2.212815046310425,0.018031820654869,1.0413073301315308,,,2.206184148788452,2.622631072998047,0.0177988912910223,1.6285760402679443,,0.8127282857894897,1.791415452957153,5.001367092132568,0.0214610900729894,1.1575403213500977,,37503.5703125,1.7866876125335691,2.820551633834839,0.0198843963444232,1.1495776176452637,,0.5716489553451538,2.195523977279663,3.291149854660034,0.0177999809384346,0.9687487483024596,,,2.038569450378418,1.6641623973846436,0.0167334750294685,1.2879631519317627,,,3.490694999694824,2.362710475921631,0.0210758596658706,1.2996124029159546,,,1.9878761768341064,1.698444128036499,0.0233225487172603,0.8379027247428894,,49.53416061401367,1.519138216972351,4.101221084594727,0.0223051290959119,0.9984616041183472,,2.7511420249938965,2.1480445861816406,0.0223599337041378,1.399362087249756,,,2.5636582374572754,2.1741297245025635,0.0192294213920831,1.6331393718719482,,0.850122332572937,2.2778520584106445,1.975235939025879,0.0184327531605958,0.9474303722381592,,246167.046875,3.52722692489624,2.8152995109558105,0.019636920653283537,1.1951827071607113,,126304.04619252682,2.365021824836731,2.6939679384231567
440000,0.0162119567394256,1.0813815593719482,,1850.489013671875,2.09156346321106,1.6904239654541016,0.0148462606593966,0.8254057765007019,,,2.029566526412964,1.932616949081421,0.0154311936348676,0.9375225305557252,,,2.3004252910614014,2.2323851585388184,0.0177187304943799,1.1711841821670532,,1632.8572998046875,2.1296610832214355,2.1751155853271484,0.0146325035020709,1.3201303482055664,,0.5049479603767395,2.367640495300293,2.2828967571258545,0.0151641024276614,0.7712798118591309,,,1.880399703979492,1.9101591110229488,0.0138237429782748,0.9437257647514344,,,2.6917266845703125,2.4242312908172607,0.015219303779304,0.8982672095298767,,,1.8668992519378664,2.544137477874756,0.0154156014323234,0.9082651138305664,,154.91744995117188,1.6026198863983154,2.0676276683807373,0.0128702353686094,1.0187926292419434,,,2.027859687805176,2.197873592376709,0.0166569054126739,0.8345268964767456,,2636192.0,2.5239319801330566,1.9912360906600952,0.0131418984383344,1.0077428817749023,,,2.9673585891723637,1.8233731985092163,0.0125824343413114,0.8670793771743774,,3.140563726425171,2.118759155273437,0.0146310646086931,0.9780023097991944,,76042.890625,1.915763258934021,2.49189567565918,0.0227520316839218,0.9675273895263672,,,2.25203275680542,3.738259792327881,0.0174213647842407,1.1267204284667969,,,1.7334086894989014,1.933173656463623,0.015532458142843058,0.9785971380770206,,452645.60988939804,2.220088817179203,2.2221353203058243
450000,0.0345647037029266,0.9011414051055908,12340985856.0,,2.1156668663024902,1.933056592941284,0.0280663352459669,0.942473292350769,,,3.704026222229004,2.202805519104004,0.0269782375544309,0.993873119354248,,7.695614076175956e+25,2.639730930328369,1.7842864990234375,0.0354571938514709,0.9300717711448668,,,2.343212842941284,1.486249327659607,0.027168583124876,1.0003247261047363,,8.011234283447266,2.4591593742370605,1.5667160749435425,0.0289071537554264,0.892612636089325,,,2.1537022590637207,1.6779553890228271,0.0386574231088161,0.9720238447189332,,,2.791039228439331,2.645161390304565,0.0313365310430526,1.0233652591705322,,,1.5870749950408936,2.2295539379119877,0.0360669046640396,0.8436222076416016,,51.8770866394043,1.7123212814331057,1.523103952407837,0.0246748086065053,1.0634629726409912,,0.5167895555496216,2.2088935375213623,2.4467687606811523,0.0359007976949214,0.9944642782211304,,,1.9719200134277344,2.462214946746826,0.0230100117623806,1.0841010808944702,,24.0185604095459,2.558344602584839,2.130942821502685,0.0223085340112447,1.2675045728683472,,1.927891969680786,1.9404586553573608,0.0229984484612941,0.8654636144638062,,,1.7527302503585815,1.6861718893051147,0.0277987346053123,1.6221437454223633,,104536.8359375,1.7124900817871094,2.1740827560424805,0.0319100581109523,0.9131827354431152,,,2.166090488433838,2.425015449523926,0.029737778706476044,1.0193644538521767,12340985856.0,1.282602346029326e+25,2.2377684339880943,2.019658997654915
460000,0.0244527608156204,0.8495007753372192,,,1.5402543544769287,1.4763948917388916,0.0227970145642757,1.202094316482544,,0.6931261420249939,1.3252675533294678,1.5949405431747437,0.0287715159356594,0.873208224773407,,,1.6095588207244873,1.3013386726379397,0.0340079292654991,1.192573070526123,,0.5515074133872986,1.630863070487976,1.7073495388031006,0.028917483985424,0.9868228435516356,,,1.6636121273040771,1.8140513896942136,0.0295506864786148,1.3492999076843262,,1.051885228550626e+23,1.924086332321167,1.528451919555664,0.0263509508222341,0.9897336959838868,,,1.5979814529418943,1.837681770324707,0.0374816507101058,1.1564514636993408,,,1.759914755821228,1.594668745994568,0.0258877985179424,1.056943655014038,,,1.7471870183944702,1.4848952293395996,0.0334911458194255,0.9706125259399414,,,1.9803565740585327,2.1257152557373047,0.0347994640469551,1.320229411125183,,,2.0192501544952397,3.280025005340576,0.0256121754646301,1.1539340019226074,,2033615.75,2.0410518646240234,1.894556999206543,0.0266827624291181,1.2877931594848633,,1.6573817729949951,1.4528863430023191,0.0307895056903362,1.441194772720337,,6.373372554779053,1.8563082218170168,1.9478087425231931,0.0333490557968616,1.1831719875335691,,,2.064345121383667,1.4471577405929563,0.0313829183578491,1.1202046871185305,,,1.7710952758789062,1.9359430074691768,0.029645301168784464,1.133360531181097,,2.103770457101252e+22,1.7617821544408798,1.7764916121959686
470000,0.0308250747621059,,,,2.290574073791504,2.3482160568237305,0.020028993487358,,,0.5713003873825073,2.6440577507019043,1.6280317306518557,0.0169098190963268,,,,2.4467320442199707,3.4257352352142334,0.0230583734810352,,,,3.0226869583129883,1.8996894359588623,0.0166748352348804,,,,1.80203378200531,1.4768407344818115,0.0143312942236661,,,,1.5006980895996094,2.692854404449463,0.0177809875458478,,,,1.6128535270690918,2.578327417373657,0.0184541381895542,,,,3.135872364044189,1.8571232557296755,0.0187628641724586,,,,2.10474705696106,2.610458374023437,0.0223888717591762,,,,1.8523521423339844,2.1033260822296143,0.0202207118272781,,,,1.6779985427856443,2.3022208213806152,0.0180644802749156,,,,2.950522899627685,1.8780258893966677,0.0186651479452848,,,1.9778865575790403,2.0683469772338867,0.0149028412997722,,169684288.0,,1.8396480083465576,1.725098967552185,0.0182787310332059,,,82853.546875,1.536210060119629,2.7383456230163574,0.017488295212388,,,0.5849742889404297,2.04934310913086,2.747764587402344,0.01917721622157836,,169684288.0,27618.23438322544,2.1527635604143143,2.2550253495573997
480000,0.0336933098733425,,,9.056289672851562,2.2790651321411133,1.9394506216049197,0.0302943065762519,,,,3.103204727172852,1.6529386043548584,0.0384089164435863,,,0.5872699618339539,1.671924352645874,2.003582000732422,0.0349442660808563,,621.244873046875,1831.099365234375,2.196652412414551,1.9333242177963257,0.0296832434833049,,,0.5845035910606384,2.2824478149414062,2.412052154541016,0.0372333973646163,,,,3.2690014839172363,1.757018804550171,0.0342379212379455,,,,2.240252494812012,1.962208032608032,0.0319769978523254,,,,1.6091492176055908,1.5656012296676636,0.0326216779649257,,,12.627718925476074,2.2910430431365967,2.02492094039917,0.0423596054315567,,,435.6521606445313,1.6423604488372805,1.654107928276062,0.0371297448873519,,,,3.277223587036133,2.4882516860961914,0.0346186235547065,,,,1.892689228057861,1.3957446813583374,0.0402350053191185,,,1.9413822889328003,1.932780742645264,0.0380286984145641,,,,1.6430624723434448,2.7846031188964844,0.0409595854580402,,,4073.032958984375,2.4129042625427246,2.9388999938964844,0.0403856076300144,,,,2.95900821685791,1.5981286764144895,0.0360506817232817,,621.244873046875,908.9486095735004,2.2944606989622116,2.002725839614868
490000,0.0175183564424514,,,,2.072765827178955,1.522017478942871,0.0110494196414947,,,52.15314865112305,1.7419395446777344,3.8334786891937256,0.016036782413721,,,,1.6620668172836304,2.45076847076416,0.0152444075793027,,,,1.417070388793945,2.4091854095458984,0.0131834736093878,,,,2.5303750038146973,3.458003520965576,0.0172378402203321,,,,1.4785850048065186,1.8847068548202517,0.0127810603007674,,,,1.6125884056091309,1.855932116508484,0.0177754759788513,,,,2.0177736282348637,2.8197898864746094,0.0204818435013294,,,,1.7305877208709717,1.9121482372283936,0.0131154786795377,,,,1.5181071758270264,1.7700165510177612,0.0142466677352786,,,15442443.0,1.6221272945404053,2.357616186141968,0.0197552405297756,,,,1.5295305252075195,1.950621485710144,0.0110045354813337,,,1.5934736728668213,1.9269349575042725,0.0181890875101089,,,,1.3528530597686768,2.2635533809661865,0.0287245474755764,,,,1.787109136581421,1.7272796630859375,0.0090492833405733,,,862230.875,2.016697883605957,2.67107367515564,0.015962093777488875,,,5434908.67604955,1.7302281931042671,2.3008204102516174
500000,0.0221137851476669,,,,2.40700101852417,,0.0363298915326595,,,,2.044893503189087,,0.0325608775019645,,,,1.9296131134033203,,0.0291549079120159,,,,1.803622126579285,,0.0200300123542547,,,,1.8063416481018064,,0.0313011705875396,,,,2.0918078422546387,,0.0221317000687122,,,,1.6973228454589844,,0.0202583502978086,,,,2.9500479698181152,,0.0250945445150136,,,,2.700937271118164,,0.0213426109403371,,,,1.8689076900482176,,0.0248709972947835,,,,2.1306910514831543,,0.0263616889715194,,,,1.7800097465515137,,0.0256829857826232,,,1.787542700767517,,0.029308371245861,,,,2.2353646755218506,,0.0294972211122512,,,,1.9626468420028689,,0.0311068147420883,,,,2.4225499629974365,,0.026696620625443698,,,,2.101206250488758,
510000,0.0181048437952995,,,,1.7108830213546753,,0.0174449142068624,,,,2.2891829013824463,,0.0186225622892379,,,,2.1574599742889404,,0.0211736615747213,,,,2.4593658447265625,,0.0205571930855512,,,,1.96978223323822,,0.0187265127897262,,,,2.2445437908172607,,0.0213564448058605,,,,2.7042815685272217,,0.016855364665389,,318590528.0,,2.886941909790039,,0.0228600110858678,,,,3.1309256553649902,,0.0255779679864645,,,,1.802154302597046,,0.0152997225522995,,,,2.2518985271453857,,0.0197416171431541,,,,2.570915699005127,,0.0199199691414833,,,2.7349777221679688,,0.0155841689556837,,,,1.9981240034103396,,0.0173470303416252,,,,1.7412004470825195,,0.0221311002969741,,,,2.1398401260375977,,0.01945644279476251,,318590528.0,,2.2995298579335213,
520000,0.0086867697536945,,,,1.5685298442840576,,0.0110488627105951,,,,2.6583895683288574,,0.0101188486441969,,,,2.288297653198242,,0.0090348264202475,,,,3.182672500610352,,0.009686853736639,,,,2.245903968811035,,0.0083828410133719,,,,1.5295145511627195,,0.0088952295482158,,,,7.529541969299316,,0.0086934994906187,,,,2.7483816146850586,,0.0138224493712186,,,,1.915191411972046,,0.0090603707358241,,,,2.118895530700684,,0.0103005059063434,,,,2.248318672180176,,0.0080576948821544,,,,2.423877239227295,,0.0087566366419196,,,1.773922324180603,,0.018273601308465,,,,2.285449743270874,,0.0080880736932158,,,,2.506805419921875,,0.0104038873687386,,,,1.872206449508667,,0.010081934451591182,,,,2.555993653833866,
530000,0.0290598180145025,,,,1.7880017757415771,,0.0288456529378891,,,,1.8584396839141848,,0.0273527838289737,,,,1.8817079067230225,,0.031183049082756,,,,2.067046403884888,,0.0272443555295467,,,,1.623274564743042,,0.0350425243377685,,,,1.7516467571258545,,0.0312787406146526,,,,2.27706241607666,,0.0327465236186981,,,,2.638859272003174,,0.030137937515974,,,,1.998989820480347,,0.0272742640227079,,,,2.1562771797180176,,0.0383483730256557,,,,1.676215887069702,,0.0384869202971458,,,,1.5392177104949951,,0.0307762175798416,,,2.738588333129883,,0.034000989049673,,,,1.988130569458008,,0.027101581916213,,,,1.9636123180389404,,0.0254373010247945,,,,1.7746636867523191,,0.030894814524799544,,,,1.9826083928346634,
540000,0.0205322429537773,,,,1.395269751548767,,0.023776588961482,,,,1.928807020187378,,0.0208446159958839,,,,1.8210504055023196,,0.0162100456655025,,,,2.001915216445923,,0.0223745964467525,,,,1.7406972646713257,,0.021646037697792,,,,1.7380518913269043,,0.0224095582962036,,,,1.7034718990325928,,0.0187498107552528,,3.546272443990519e+28,,1.886604070663452,,0.0172533169388771,,,,2.08178973197937,,0.0161902885884046,,,,1.976296186447144,,0.0178171396255493,,,,1.6088604927062988,,0.0201513543725013,,,,2.208618402481079,,0.0186696052551269,,,2.4846091270446777,,0.0192544348537921,,,,1.7901875972747805,,0.0177766028791666,,,,2.157811164855957,,0.0139259342104196,,,,1.906697988510132,,0.019223885843530256,,3.546272443990519e+28,,1.9019211381673813,
550000,0.0070155477151274,,,,2.218423843383789,,0.0174964498728513,,,,1.5268619060516355,,0.0069591589272022,,,,1.682601809501648,,0.0069220392033457,,,,1.826791763305664,,0.0082428501918911,,,,2.9187822341918945,,0.0098289474844932,,,,1.512871265411377,,0.0069519681856036,,,,2.17258620262146,,0.007807157933712,,,,1.7475665807724,,0.0091327782720327,,,,1.689849853515625,,0.0068089105188846,,,,1.631003737449646,,0.0089820735156536,,,,1.6187524795532229,,0.0147754773497581,,,,2.276515007019043,,0.0072929165326058,,,2.4250645637512207,,0.0059906989336013,,,,1.5226702690124512,,0.0097237508744001,,,,1.7378919124603271,,0.0068131834268569,,,,1.848782539367676,,0.008796494308626225,,,,1.8973134979605675,
560000,0.010823056101799,,,,1.873481273651123,,0.0188705455511808,,,,1.8507789373397827,,0.0166067406535148,,,,1.9186813831329343,,0.0157919004559516,,,,1.481703758239746,,0.0090584019199013,,,,2.1502902507781982,,0.0121898986399173,,,,1.7246294021606443,,0.0106753772124648,,,,1.415721774101257,,0.0151028726249933,,,,1.8720641136169436,,0.0116925155743956,,,,1.9152624607086184,,0.0083766356110572,,,,1.6532771587371826,,0.0097516868263483,,,,2.358038187026977,,0.0136593598872423,,,,1.647598147392273,,0.0097686788067221,,,2.5346498489379883,,0.0135631365701556,,,,1.7928894758224487,,0.0132306022569537,,,,2.372322559356689,,0.0081805204972624,,,,1.671506643295288,,0.012333870574366256,,,,1.889555960893631,
570000,0.0126537485048174,,,,2.4955437183380127,,0.0100029651075601,,,,1.8439044952392576,,0.0130612906068563,,,,2.021149158477783,,0.0106362542137503,,,,1.686012625694275,,0.010010240599513,,,,2.3127806186676025,,0.0120204091072082,,,,1.8099545240402224,,0.0101868221536278,,,,2.051663875579834,,0.0111413579434156,,,,1.8336293697357176,,0.0141521645709872,,,,2.254591703414917,,0.0191027224063873,,,,1.7592252492904663,,0.0100062517449259,,,,1.9253333806991575,,0.0089674703776836,,,,1.7590936422348022,,0.0098715908825397,,,1.4824278354644775,,0.0107821281999349,,,,1.6022834777832031,,0.0110635291785001,,,,1.3966870307922363,,0.0102311223745346,,,,1.9674692153930664,,0.011493129248265125,,,,1.8876093700528145,
650000,,,4605014.5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4605014.5,,,
850000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,356.3076171875,,,,,,16894285824.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,8447143090.153809,,,
860000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10402.74609375,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.0502151613836164e+18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5.251075806918134e+17,,,


==> figures/darcy/data/test_data.csv <==
Step,flowing-sweep-2-loss_data_test,flowing-sweep-2-loss_data_test_moving_avg,laced-sweep-1-loss_data_test,laced-sweep-1-loss_data_test_moving_avg,darcy_unet_PI_new_2-loss_data_test,darcy_unet_PI_new_2-loss_data_test_moving_avg,darcy_unet_plain_cocogen_1e-6_corrected-loss_data_test,darcy_unet_plain_cocogen_1e-6_corrected-loss_data_test_moving_avg,darcy_unet_plain_cocogen_1e-5_corrected-loss_data_test,darcy_unet_plain_cocogen_1e-5_corrected-loss_data_test_moving_avg,darcy_unet_plain_cocogen_5e-6_corrected-loss_data_test,darcy_unet_plain_cocogen_5e-6_corrected-loss_data_test_moving_avg,darcy_unet_plain-loss_data_test,darcy_unet_plain-loss_data_test_moving_avg,darcy_unet_plain_residual_guidance-loss_data_test,darcy_unet_plain_residual_guidance-loss_data_test_moving_avg
0,6.326956272,6.326956272,2.73365593,2.73365593,3.318976402,3.318976402,2.540450096,2.540450096,2.758863449,2.758863449,1.72772336,1.72772336,1.606269956,1.606269956,3.704315662,3.704315662
500,13.50042915,9.913692713,4.318658352,3.526157141,2.25285244,2.785914421,0.011133028,1.275791562,0.008648834,1.383756142,0.008474951,0.868099155,0.011178724,0.80872434,0.008211438,1.85626355
1000,3.090329647,7.639238358,2.860030651,3.304114978,0.66437912,2.078735987,0.006754165,0.852779096,0.006386129,0.924632804,0.007113257,0.581103856,0.006681704,0.541376794,0.006697023,1.239741374
1500,0.164783254,5.770624582,0.780045986,2.67309773,0.629452407,1.716415092,0.006890023,0.641306828,0.007453497,0.695337977,0.006566222,0.437469447,0.006286265,0.407604162,0.006214035,0.93135954
2000,0.007941363,4.618087938,0.536685705,2.245815325,0.240217358,1.421175545,0.005845478,0.514214558,0.006201851,0.557510752,0.005901702,0.351155898,0.005687938,0.327220917,0.006178486,0.746323329
2500,0.006154478,3.849432361,0.61759454,1.974445194,0.162907541,1.211464211,0.005488703,0.429426915,0.005541539,0.465515883,0.006144851,0.293654057,0.006571239,0.273779304,0.006339381,0.622992671
3000,0.007995236,3.300655629,0.31689623,1.737652485,0.147125944,1.059415888,0.006319196,0.368982956,0.006736071,0.39997591,0.004845062,0.252395629,0.006421444,0.235585324,0.005458095,0.534773446
3500,0.103518769,2.901013522,0.49240458,1.581996497,0.161585197,0.947187051,0.00641385,0.323661817,0.006296684,0.350766007,0.005699788,0.221558649,0.005641012,0.206842285,0.005889813,0.468662992
4000,0.005399686,2.579278651,0.345623881,1.444621762,0.154057369,0.859061531,0.004960008,0.288250505,0.005794422,0.312435831,0.004620533,0.197454414,0.005890821,0.184514345,0.00590219,0.417245125
4500,0.013913198,2.322742106,0.243633226,1.324522908,0.202317029,0.793387081,0.004883828,0.259913837,0.005496277,0.281741875,0.005869437,0.178295916,0.00493585,0.166556495,0.006287323,0.376149345
5000,0.006416275,2.11216703,0.215959802,1.223744444,0.117853783,0.731974963,0.006270227,0.236855327,0.005734,0.25665025,0.006197838,0.162650636,0.006345774,0.151991884,0.00658718,0.342552784
5500,0.101389691,1.944602252,0.275161833,1.144695893,0.145146146,0.683072561,0.006508561,0.217659764,0.006565094,0.235809821,0.006406043,0.149630254,0.00549688,0.139783967,0.007434266,0.314626241
6000,0.005894192,1.795470863,0.232297659,1.074511413,0.104687586,0.638581409,0.005630823,0.201349845,0.005693781,0.218108587,0.004888544,0.138496276,0.005853968,0.129481659,0.005535395,0.290850022
6500,0.013026062,1.668153377,0.239244655,1.014849502,0.105274409,0.600488052,0.006008818,0.187396915,0.004831174,0.202874486,0.00462141,0.128933786,0.005627309,0.12063492,0.005493541,0.270467416
7000,0.006479977,1.55737515,0.136395589,0.956285908,0.077310115,0.565609523,0.004658641,0.175214363,0.005760077,0.189733525,0.004910911,0.120665594,0.005794012,0.11297886,0.006263043,0.252853791
7500,0.005420262,1.46037797,0.12505281,0.904333839,0.06515152,0.534330898,0.005180067,0.164587219,0.004733687,0.178171035,0.005268859,0.113453298,0.005586898,0.106266862,0.006010566,0.23742609
8000,0.013614096,1.375274213,0.121086478,0.858260465,0.047142934,0.505672782,0.005664553,0.155238827,0.005255414,0.167999528,0.005694832,0.107114565,0.005901505,0.100363018,0.005794878,0.223800724
8500,0.004512443,1.299120781,0.109062701,0.816638367,0.033580668,0.479445443,0.004685747,0.146874767,0.006483221,0.1590264,0.006280006,0.101512645,0.006513294,0.095149144,0.005382789,0.211666395
9000,0.005116874,1.231015312,0.092656329,0.778534049,0.031695653,0.455879664,0.005913889,0.139455774,0.005084389,0.150924189,0.004687665,0.096416593,0.006064652,0.090460487,0.006101194,0.200847174
9500,0.00439582,1.169684338,0.105528206,0.744883757,0.032032728,0.434687318,0.005032219,0.132734596,0.005731136,0.143664536,0.005352518,0.091863389,0.00561015,0.08621797,0.005308391,0.191070234
10000,0.010005646,0.853836806,0.087864749,0.612594198,0.017693628,0.269623179,0.006068768,0.00601553,0.006098575,0.006026293,0.005810707,0.005767757,0.004267252,0.006117835,0.004630257,0.006085964
10500,0.005148676,0.179072782,0.04539023,0.398930792,0.019645933,0.157962853,0.005197886,0.005718773,0.005887984,0.00588825,0.005451018,0.00561656,0.005802122,0.005849004,0.006065585,0.005978672
11000,0.00577525,0.024845063,0.052030798,0.258530799,0.022592373,0.125873516,0.005709305,0.00566653,0.005518244,0.005844856,0.005753141,0.005548554,0.005327927,0.005781316,0.005602228,0.005923932
11500,0.006047771,0.016908288,0.039306477,0.221493824,0.025052644,0.095653528,0.00497008,0.005570532,0.004904921,0.005717427,0.005442977,0.005492392,0.005276341,0.005730819,0.006270445,0.005926752
12000,0.006144372,0.016818439,0.037648089,0.196541943,0.027125567,0.084998938,0.005206478,0.005538582,0.005656059,0.005690138,0.004589697,0.005426792,0.005951362,0.005743991,0.005441157,0.005889886
12500,0.003975868,0.016709508,0.037788395,0.167551636,0.027207769,0.07821395,0.00603551,0.005565923,0.005741575,0.005700139,0.005604867,0.005399793,0.00577063,0.00570396,0.005846793,0.005865256
13000,0.006144384,0.016616966,0.048521481,0.154132898,0.026184391,0.072166872,0.005468622,0.005523394,0.005175406,0.005622106,0.005075853,0.005411332,0.006030564,0.005684416,0.006009161,0.00589281
13500,0.00546118,0.011714086,0.070504375,0.133037888,0.018727574,0.065023991,0.005182102,0.005461807,0.005465151,0.005580529,0.005507655,0.005401726,0.005083153,0.005656523,0.005437853,0.005870212
14000,0.006234062,0.011755805,0.03364405,0.117438897,0.018584179,0.058250332,0.005052165,0.005466414,0.005568333,0.005569225,0.005114381,0.005426418,0.005422148,0.00563309,0.005176071,0.005833906
14500,0.005845319,0.011352411,0.031739198,0.106844195,0.022096282,0.049239294,0.005218801,0.005483163,0.005344428,0.005561633,0.006217038,0.005443798,0.005501182,0.005661356,0.006013377,0.005820208
15000,0.004133448,0.01123827,0.018465333,0.096969472,0.030998405,0.044896525,0.005456564,0.00544248,0.004620496,0.005505957,0.005554854,0.005411649,0.00453178,0.005570656,0.006023837,0.005792041
15500,0.004460056,0.006391788,0.036307082,0.085026734,0.023558378,0.038817137,0.005334007,0.005383752,0.006437147,0.00549956,0.004611254,0.005321909,0.004837215,0.005537673,0.00542818,0.005691737
16000,0.008423008,0.006518229,0.024311122,0.074627407,0.017258564,0.034445686,0.005510479,0.005377735,0.005342616,0.005482002,0.00599936,0.00537745,0.004704828,0.005480216,0.006243072,0.005727121
16500,0.003732553,0.006053553,0.031279735,0.064229161,0.017759807,0.030069956,0.006277296,0.005391159,0.005680109,0.005524448,0.005063098,0.005399535,0.004534999,0.005425601,0.005317174,0.005718303
17000,0.005937499,0.006026429,0.034192674,0.059119016,0.015584847,0.026983692,0.004768557,0.005396655,0.005927265,0.005532808,0.005783365,0.005443157,0.004889415,0.005380371,0.005833219,0.005696811
17500,0.007562791,0.006133556,0.049051244,0.055318937,0.017498327,0.024601033,0.00585004,0.005430153,0.006208345,0.005606541,0.004983933,0.005428911,0.005470483,0.00537455,0.005690042,0.005680785
18000,0.006495728,0.005777638,0.031035073,0.050816367,0.01728965,0.023108368,0.005431465,0.005418499,0.005969881,0.005642264,0.004917558,0.005390047,0.005101964,0.005334573,0.004798049,0.005630944
18500,0.005197397,0.005811885,0.044523597,0.047589412,0.018622965,0.022360483,0.005908501,0.005479637,0.005095698,0.005572888,0.005864128,0.005369253,0.00473054,0.005245435,0.005619626,0.005642786
19000,0.005359908,0.005824037,0.025189536,0.044216072,0.020260874,0.021788744,0.004666124,0.005417249,0.005495558,0.005593446,0.004520701,0.005360905,0.005714254,0.005227915,0.005808663,0.005628159
19500,0.005726557,0.005890574,0.028300611,0.040354692,0.014661706,0.020920193,0.00646262,0.005488769,0.004565028,0.005535141,0.004980061,0.005342282,0.005648963,0.005229856,0.004983802,0.00561193
20000,0.005118564,0.00564622,0.018886361,0.036905773,0.016553883,0.020863206,0.005543217,0.005462491,0.005639225,0.005512173,0.005794972,0.005341496,0.005059766,0.005269482,0.006008087,0.005680821
20500,0.005279223,0.005652747,0.023252595,0.035798891,0.017514978,0.020756658,0.006117451,0.005508469,0.005281344,0.005481841,0.004954176,0.005316654,0.005629575,0.005260854,0.004317695,0.005593427
21000,0.005223855,0.005625177,0.024057252,0.034400214,0.014225563,0.020338318,0.005663145,0.005506161,0.005667733,0.005489316,0.005618423,0.005309918,0.005384039,0.00526366,0.005546224,0.005590626
21500,0.007027845,0.005674181,0.022263654,0.033548073,0.015956435,0.019883507,0.005068327,0.005511074,0.00531638,0.005509889,0.005452297,0.005310384,0.005762069,0.005287946,0.005304002,0.005542304
22000,0.005367273,0.005635326,0.02153853,0.032742595,0.016573682,0.019355913,0.005471433,0.005524321,0.005691775,0.005511675,0.005677588,0.005364778,0.005411283,0.005260942,0.004663698,0.005503431
22500,0.004469886,0.005660027,0.021942247,0.031950287,0.01189929,0.018590489,0.004816663,0.005463379,0.004887071,0.00546895,0.005096884,0.005339379,0.005247395,0.005234781,0.005662672,0.005494225
23000,0.004070459,0.005556331,0.019542966,0.030501362,0.014257783,0.017994159,0.005813228,0.005480609,0.00586621,0.00550349,0.005151554,0.005343164,0.004732321,0.005169869,0.005253664,0.00545645
23500,0.00652761,0.005609652,0.042876009,0.029119943,0.014923178,0.017803939,0.005162392,0.005479624,0.00528685,0.005494575,0.005362981,0.00533593,0.005119756,0.005171699,0.00481372,0.005425244
24000,0.005661264,0.005581012,0.019045712,0.028390026,0.017157592,0.017732609,0.005099605,0.005481996,0.006246698,0.005528493,0.006045118,0.005382467,0.004937272,0.005147455,0.005358442,0.005434362
24500,0.005431646,0.005560329,0.015416743,0.027573904,0.011442645,0.017199928,0.005173028,0.005479707,0.005398997,0.005531221,0.005228392,0.005333035,0.0066724,0.005206016,0.005957697,0.005431578
25000,0.004359244,0.005571618,0.021545928,0.027727934,0.01261491,0.016280753,0.005838085,0.005498783,0.006391189,0.005619756,0.00567604,0.005339094,0.004859562,0.005222405,0.005696426,0.005415208
25500,0.005912754,0.005644253,0.017018933,0.026763526,0.013932496,0.015799459,0.004250787,0.005444622,0.005497762,0.005572787,0.005750489,0.005396056,0.00561966,0.005261527,0.005481787,0.005417888
26000,0.004686845,0.005457445,0.01448627,0.026272283,0.012128857,0.015542973,0.005943698,0.005466283,0.005342597,0.005572786,0.005405526,0.005366364,0.005541767,0.005303374,0.005384978,0.005374983
26500,0.005505322,0.005546084,0.016592838,0.025537939,0.016248966,0.015467431,0.005575635,0.0054312,0.005373153,0.005557438,0.006595944,0.005443007,0.00572705,0.005362977,0.005864679,0.005402359
27000,0.005672629,0.00553284,0.014371827,0.024546896,0.011793574,0.015277868,0.00489979,0.005437762,0.005058481,0.005513999,0.005698572,0.005438767,0.005202389,0.005378625,0.006330071,0.005427201
27500,0.005929403,0.005451171,0.017551202,0.022971894,0.016418241,0.015223863,0.005987672,0.005444643,0.005490749,0.005478119,0.005393551,0.005459248,0.005388334,0.005374518,0.005526567,0.005419027
28000,0.005213532,0.005387061,0.012752976,0.022057789,0.012007671,0.014959764,0.005428473,0.005444494,0.005293555,0.005444303,0.005246158,0.005475678,0.004999613,0.0053694,0.006033711,0.005480811
28500,0.005663482,0.005410365,0.018463101,0.020754765,0.013646599,0.014710946,0.005665807,0.005432359,0.005497991,0.005464417,0.005350978,0.00545002,0.00495468,0.005380607,0.005390563,0.005469357
29000,0.005186293,0.005401684,0.016065827,0.020298579,0.011793504,0.014287578,0.00546092,0.005472099,0.004908442,0.005435061,0.006013633,0.005524667,0.005433081,0.005366549,0.005562571,0.005457053
29500,0.006096312,0.005420172,0.022762824,0.02002169,0.013377219,0.014223353,0.006214194,0.005459677,0.005241773,0.005468899,0.005675977,0.005559463,0.004526868,0.005310444,0.005519377,0.005483832
30000,0.005322009,0.005430344,0.015125822,0.019833663,0.013537249,0.014072522,0.005306024,0.005447818,0.005330048,0.00545344,0.006021839,0.005570806,0.005605259,0.005337719,0.005600877,0.005463471
30500,0.004526429,0.005392705,0.013654174,0.019353742,0.012622701,0.013827908,0.005318315,0.005407861,0.004934432,0.005436094,0.005272748,0.005586735,0.004675368,0.005290008,0.00450562,0.005472867
31000,0.005044698,0.005383747,0.01441594,0.018871676,0.016839355,0.013958597,0.005232067,0.005386307,0.005143878,0.005409902,0.004864204,0.005549024,0.004235123,0.005232563,0.005306936,0.005460903
31500,0.006436326,0.005354171,0.013908559,0.018453921,0.01245126,0.013783339,0.004861249,0.005375953,0.005029045,0.005395535,0.005449202,0.005548869,0.005635849,0.005226252,0.006082757,0.005499841
32000,0.005164578,0.005344036,0.014533358,0.018103663,0.012889551,0.013599132,0.006679537,0.005436358,0.0063733,0.005429611,0.005514064,0.005540693,0.005401152,0.005225745,0.005693998,0.005551356
32500,0.006334269,0.005437255,0.013801554,0.017696628,0.013390481,0.013673692,0.005500387,0.005470545,0.005325078,0.005451511,0.005576847,0.005564691,0.005082345,0.005217492,0.005345827,0.005535513
33000,0.00587405,0.005527435,0.011889577,0.017313959,0.013492388,0.013635422,0.004781863,0.005418976,0.005702854,0.005443344,0.005003507,0.005557288,0.005668209,0.005264287,0.004966659,0.005521163
33500,0.008157116,0.00560891,0.016390951,0.015989706,0.011726305,0.013475578,0.004404782,0.005381096,0.005485064,0.005453254,0.00588389,0.005583334,0.00546025,0.005281312,0.004630313,0.005511993
34000,0.005928714,0.005622283,0.013316533,0.015703247,0.011357229,0.01318556,0.004972027,0.005374717,0.005019877,0.005391913,0.005930272,0.005577592,0.004575214,0.005263209,0.004768691,0.005482505
34500,0.005594099,0.005630405,0.01484675,0.015674747,0.01058791,0.013142823,0.004744238,0.005353277,0.006021868,0.005423057,0.005734625,0.005602903,0.005191699,0.005189174,0.005590254,0.005464133
35000,0.005699944,0.00569744,0.014099622,0.015302432,0.011853697,0.013104763,0.005043244,0.005313535,0.004589159,0.005332955,0.005451371,0.00559167,0.004931338,0.005192762,0.00549844,0.005454234
35500,0.005094874,0.005656546,0.01271069,0.01508702,0.01051814,0.012934045,0.004752676,0.00533863,0.004914097,0.005303772,0.005851447,0.005596718,0.005283036,0.005175931,0.005251814,0.005442735
36000,0.005515422,0.005697975,0.012514567,0.014988435,0.011794828,0.012917343,0.0065277,0.00536783,0.005156183,0.005294451,0.005818874,0.005617385,0.005959015,0.005196794,0.005576148,0.005452294
36500,0.005416726,0.005693545,0.013702926,0.014843939,0.011853197,0.012697555,0.005514869,0.005364792,0.004135834,0.005232585,0.005043679,0.005539772,0.005070067,0.005163944,0.005376195,0.00542787
37000,0.005515641,0.005685696,0.012849656,0.01476783,0.009899979,0.012602875,0.005568859,0.005398245,0.00581312,0.005270317,0.004610545,0.00548537,0.005232302,0.00516544,0.005183053,0.005370519
37500,0.006547186,0.005716585,0.011913826,0.014485962,0.011673721,0.012365649,0.005664375,0.00538208,0.00545428,0.005268494,0.005414065,0.005486396,0.005155403,0.005153794,0.006013809,0.005394881
38000,0.004890153,0.005700416,0.012634818,0.014480054,0.009070627,0.012218797,0.004911479,0.005356231,0.00479848,0.00524374,0.004547584,0.005451468,0.004929425,0.005150284,0.005150272,0.005350709
38500,0.004962143,0.005665349,0.015887158,0.014351257,0.01109119,0.012091027,0.005715476,0.005358714,0.003985194,0.0051681,0.004227758,0.005395307,0.005066979,0.005155899,0.005822408,0.005372301
39000,0.004522571,0.005632163,0.012403156,0.014168123,0.011686543,0.012085679,0.005058879,0.005338612,0.005268879,0.005186122,0.005346521,0.005361951,0.005639339,0.005166212,0.005311028,0.005359724
39500,0.005246817,0.005589688,0.013574559,0.01370871,0.011283293,0.011980982,0.005691777,0.005312491,0.005611342,0.005204601,0.004702235,0.005313264,0.005894145,0.005234576,0.004751716,0.005321341
40000,0.005371152,0.005592145,0.01043093,0.013473965,0.010274076,0.011817824,0.005746831,0.005334531,0.004740018,0.005175099,0.004919657,0.005258155,0.004957599,0.005202193,0.005111978,0.005296896
40500,0.003931121,0.00556238,0.010259277,0.01330422,0.011924936,0.011782935,0.005220545,0.005329643,0.004925745,0.005174665,0.005281037,0.005258569,0.005087391,0.005222794,0.005257986,0.005334514
41000,0.004030488,0.005511669,0.011299782,0.013148412,0.011268007,0.011504368,0.004535244,0.005294802,0.005713582,0.00520315,0.005321818,0.00528145,0.005234946,0.005272785,0.005064239,0.005322379
41500,0.005577383,0.005468722,0.011210367,0.013013503,0.012284022,0.011496006,0.006087301,0.005356104,0.004887328,0.005196064,0.005596359,0.005288808,0.005556851,0.005268835,0.005831789,0.005309831
42000,0.00531084,0.005476035,0.014412905,0.01300748,0.010065991,0.011354828,0.005270871,0.005285671,0.004658921,0.005110345,0.005188876,0.005272548,0.005733574,0.005285456,0.004817801,0.005266021
42500,0.003720145,0.005345329,0.011236995,0.012879252,0.011308723,0.01125074,0.00481402,0.005251353,0.005240506,0.005106117,0.004988758,0.005243144,0.004897914,0.005276235,0.005484352,0.005272947
43000,0.006160446,0.005359649,0.011824278,0.012875987,0.011598932,0.011156067,0.00504878,0.005264699,0.005408447,0.005091396,0.004994175,0.005242677,0.005253871,0.005255518,0.005183932,0.005283811
43500,0.003863676,0.005144977,0.010960095,0.012604444,0.010308102,0.011085157,0.00608596,0.005348758,0.00439397,0.005036842,0.005772963,0.005237131,0.00570715,0.005267863,0.004920198,0.005298305
44000,0.006160345,0.005156558,0.009271529,0.012402194,0.013600985,0.011197345,0.005403046,0.005370309,0.006422985,0.005106997,0.005246871,0.005202961,0.005612171,0.005319711,0.004851628,0.005302452
44500,0.004521288,0.005102918,0.009610254,0.012140369,0.008473131,0.011091606,0.005634705,0.005414832,0.00493518,0.005052663,0.00520317,0.005176388,0.006465977,0.005383425,0.005095429,0.005277711
45000,0.005628776,0.00509936,0.010924386,0.011981608,0.010597821,0.011028812,0.005057009,0.00541552,0.005182635,0.005082336,0.004990408,0.00515334,0.006017049,0.00543771,0.006213134,0.005313445
45500,0.005331708,0.005111201,0.012273217,0.011959734,0.010360327,0.011020921,0.005290165,0.005442394,0.0056144,0.005117352,0.005378671,0.005129701,0.005504381,0.005448777,0.005273491,0.005314529
46000,0.004856893,0.005078275,0.010474755,0.011857743,0.011407829,0.011001572,0.005546427,0.005393331,0.005677894,0.005143437,0.005752644,0.00512639,0.005777041,0.005439679,0.005778463,0.005324645
46500,0.00462012,0.005038444,0.010661892,0.011705692,0.011526305,0.010985227,0.004683946,0.005351785,0.005492684,0.00521128,0.005068688,0.00512764,0.005731689,0.00547276,0.005269049,0.005319288
47000,0.004456231,0.004985474,0.010599315,0.011593175,0.011804374,0.011080447,0.005954569,0.00537107,0.005599392,0.005200593,0.005098014,0.005152014,0.004545986,0.005438444,0.00571264,0.005345767
47500,0.007693117,0.005042771,0.010756239,0.011535295,0.010905331,0.011042027,0.005846849,0.005380194,0.005311301,0.005193444,0.005819415,0.005172281,0.00537244,0.005449296,0.004621905,0.005276172
48000,0.005098996,0.005053213,0.009452419,0.011376175,0.009677671,0.011072379,0.005504298,0.005409835,0.005317563,0.005219398,0.005951559,0.00524248,0.00456627,0.005431138,0.005693732,0.005303345
48500,0.005722732,0.005091242,0.011236194,0.011143627,0.009341635,0.010984902,0.005706352,0.005409379,0.006016878,0.005320982,0.005037327,0.005282958,0.00564384,0.005459981,0.004951227,0.005259786
49000,0.006026415,0.005166434,0.011055456,0.011076242,0.010862554,0.010943702,0.005518868,0.005432378,0.004695629,0.00529232,0.005401897,0.005285727,0.005389741,0.005447501,0.005736133,0.005281041
49500,0.004966717,0.005152429,0.011249604,0.010959994,0.010856612,0.010922368,0.004974,0.005396489,0.005616389,0.005292572,0.005498374,0.005325534,0.006243702,0.005464979,0.005943395,0.005340625
50000,0.006093636,0.005188554,0.01061798,0.010969347,0.009483197,0.010882824,0.005840152,0.005401155,0.004969986,0.005304071,0.005656712,0.005362387,0.005096717,0.005471935,0.005678426,0.005368947
50500,0.004986785,0.005241337,0.01308153,0.01111046,0.010565737,0.010814864,0.00532566,0.005406411,0.005390164,0.005327292,0.004408127,0.005318741,0.005253676,0.005480249,0.005937161,0.005402906
51000,0.00631063,0.005355344,0.010069659,0.011048953,0.010250558,0.010763992,0.006150496,0.005487174,0.005520306,0.005317628,0.005578755,0.005331588,0.005520041,0.005494504,0.005983991,0.005448894
51500,0.005304189,0.005341684,0.010253398,0.011001105,0.010335166,0.010666549,0.005123923,0.005439005,0.005959851,0.005371254,0.005429808,0.005323261,0.005208349,0.005477079,0.005832451,0.005448927
52000,0.004673885,0.005309836,0.009374295,0.010749174,0.012446081,0.010785554,0.005532167,0.005452069,0.004732516,0.005374934,0.005171778,0.005322406,0.004726354,0.005426718,0.005225196,0.005469297
52500,0.004589384,0.005353298,0.008958718,0.010635261,0.009879026,0.010714069,0.005294531,0.005476095,0.005913648,0.005408591,0.004453422,0.005295639,0.005844413,0.005474043,0.004629,0.005426529
53000,0.00463959,0.005277256,0.009638257,0.01052596,0.009207873,0.010594516,0.005695873,0.00550845,0.00519982,0.00539816,0.004694579,0.005280659,0.00562619,0.005492659,0.006528546,0.00549376
53500,0.006984211,0.005433282,0.010278367,0.010491873,0.012785628,0.010718392,0.00537824,0.005473064,0.005376687,0.005447295,0.004385845,0.005211303,0.005619796,0.005488291,0.006160773,0.005555788
54000,0.005456754,0.005398103,0.008497412,0.010453167,0.010982195,0.010587453,0.006633905,0.005534607,0.005069572,0.005379625,0.004818548,0.005189887,0.0053689,0.005476128,0.005323963,0.005579405
54500,0.005835275,0.005463802,0.009383834,0.010441846,0.01021478,0.010674535,0.006113929,0.005558568,0.005948341,0.005430283,0.004960657,0.005177761,0.004910495,0.005398354,0.006073575,0.005628313
55000,0.004587061,0.005411716,0.009297727,0.010360513,0.009744462,0.010631867,0.005810391,0.005596237,0.006469106,0.005494606,0.006190186,0.00523775,0.00525263,0.005360133,0.005581696,0.005596741
55500,0.004397631,0.005365013,0.010063175,0.010250011,0.009879229,0.010607812,0.005596025,0.00561153,0.005571625,0.005492468,0.005935251,0.005265579,0.005647003,0.005367264,0.005005303,0.005583331
56000,0.005328524,0.005388594,0.008590376,0.010155792,0.009273231,0.010501082,0.005712064,0.005619812,0.00592148,0.005504647,0.005574738,0.005256684,0.006137107,0.005385267,0.00605411,0.005597114
56500,0.005252882,0.005420232,0.010375315,0.010141463,0.011581834,0.010503859,0.006089723,0.005690101,0.006061223,0.005533074,0.005651593,0.005285829,0.004932452,0.005345305,0.004891641,0.005578243
57000,0.00563643,0.005479242,0.008951816,0.010059089,0.008833284,0.010355304,0.005758537,0.005680299,0.005565513,0.00553138,0.005094783,0.005285668,0.006127228,0.005424367,0.00537509,0.005561366
57500,0.005064591,0.005347816,0.011562012,0.010099377,0.008815469,0.010250811,0.006036495,0.005689781,0.006110936,0.005571362,0.005536742,0.005271534,0.005856273,0.005448559,0.005543926,0.005607467
58000,0.006036323,0.005394682,0.009406479,0.01009708,0.009882271,0.010261041,0.005277462,0.00567844,0.006313684,0.005621168,0.006359532,0.005291933,0.005602533,0.005500372,0.005815952,0.005613578
58500,0.005037855,0.005360438,0.00865683,0.009968112,0.010302191,0.010309069,0.005525503,0.005669397,0.005856357,0.005613142,0.005971101,0.005338621,0.005244599,0.00548041,0.005731386,0.005652586
59000,0.004610537,0.005289644,0.00907196,0.009868937,0.010271603,0.010279521,0.005744605,0.005680684,0.005968539,0.005676787,0.005707246,0.005353889,0.006688333,0.00554534,0.006028794,0.005667219
59500,0.004593645,0.005270991,0.011887978,0.009900856,0.008422074,0.010157794,0.006257107,0.005744839,0.005625839,0.00567726,0.006170397,0.00538749,0.006163899,0.00554135,0.00493631,0.005616865
60000,0.005596612,0.00524614,0.009526754,0.009846295,0.010336762,0.010200473,0.005391569,0.00572241,0.006116082,0.005734564,0.005473137,0.005378311,0.006182998,0.005595664,0.005141751,0.005590031
60500,0.004330326,0.005213317,0.009442655,0.009664351,0.010184601,0.010181416,0.005282293,0.005720242,0.006489041,0.005789508,0.005573118,0.005436561,0.005354811,0.00560072,0.006206392,0.005603492
61000,0.004830604,0.005139315,0.009890687,0.009655402,0.009441824,0.010140979,0.005929453,0.00570919,0.005920751,0.005809531,0.006293342,0.00547229,0.006211507,0.005635294,0.005610186,0.005584802
61500,0.005176648,0.005132938,0.011225187,0.009703992,0.010017565,0.010125099,0.005478904,0.005726939,0.006242634,0.00582367,0.005577879,0.005479694,0.005866054,0.005668179,0.005969908,0.005591675
62000,0.004529383,0.005125713,0.010735989,0.009772076,0.009434785,0.009974534,0.005646435,0.005732652,0.005719781,0.005873033,0.005640088,0.005503109,0.006456833,0.005754703,0.005484185,0.005604624
62500,0.005498745,0.005171181,0.009328909,0.009790586,0.009300948,0.00994563,0.005686025,0.005752227,0.00508753,0.005831727,0.005167572,0.005538817,0.005743827,0.005749674,0.006308991,0.005688624
63000,0.004542806,0.005166342,0.010425174,0.009829932,0.009778049,0.009974139,0.004926792,0.005713773,0.006964014,0.005919937,0.005428744,0.005575525,0.006270756,0.005781902,0.00528574,0.005626484
63500,0.006101607,0.005122212,0.010193863,0.009825707,0.009328915,0.009801304,0.00590897,0.005740309,0.006283187,0.005965262,0.005260049,0.005619235,0.00605984,0.005803904,0.006656867,0.005651288
64000,0.005670601,0.005132904,0.00986073,0.009893872,0.008241991,0.009664293,0.006033744,0.005710301,0.005271031,0.005975335,0.006297315,0.005693173,0.005283269,0.005799622,0.006921811,0.005731181
64500,0.0053409,0.005108185,0.010861821,0.009967772,0.009017132,0.009604411,0.004729596,0.005641085,0.005676579,0.005961747,0.005571777,0.005723729,0.005195422,0.005813869,0.006147623,0.005734883
65000,0.004175489,0.005087607,0.010310039,0.010018387,0.009889989,0.009611687,0.006310339,0.005666082,0.005852472,0.005930915,0.005913676,0.005709904,0.006332216,0.005867848,0.006299166,0.005770757
65500,0.004875208,0.005111486,0.011287991,0.010079628,0.010482104,0.009641831,0.006695836,0.005721073,0.005852562,0.005944962,0.007273945,0.005776839,0.006325978,0.005901797,0.005489807,0.005794982
66000,0.005590789,0.005124599,0.011277447,0.010213982,0.007268511,0.009541595,0.006218459,0.005746392,0.005949611,0.005946368,0.005641789,0.005780191,0.00587132,0.005888507,0.005398693,0.005762211
66500,0.005163943,0.005120152,0.010220435,0.010206238,0.009513487,0.009438178,0.006526582,0.005768235,0.006711902,0.005978902,0.006918701,0.005843547,0.00662287,0.005973028,0.006461835,0.005840721
67000,0.005149628,0.005095812,0.011432189,0.010330256,0.008311342,0.009412081,0.007098013,0.005835209,0.005917261,0.00599649,0.00566711,0.005872163,0.005779098,0.005955622,0.005738051,0.005858869
67500,0.006089934,0.005147079,0.010514089,0.01027786,0.008705342,0.009406574,0.00602605,0.005834687,0.00634141,0.006008013,0.006385277,0.00591459,0.005092993,0.005917458,0.006489519,0.005906148
68000,0.004412904,0.005065908,0.009188058,0.010266939,0.008056908,0.009315306,0.007539785,0.005947803,0.00693175,0.006038917,0.006299531,0.00591159,0.00629972,0.005952317,0.00716026,0.005973364
68500,0.005438821,0.005085957,0.011031888,0.010385692,0.008137535,0.009207073,0.007032278,0.006023142,0.006902853,0.006091241,0.007245331,0.005975301,0.005928382,0.005986506,0.005290593,0.005951324
69000,0.004589636,0.005084912,0.009061025,0.010385145,0.009297149,0.009158351,0.007595685,0.006115696,0.006825645,0.006134097,0.006448821,0.00601238,0.006872876,0.005995733,0.007224627,0.006011116
69500,0.005256759,0.005118067,0.010616626,0.010321578,0.008185368,0.009146515,0.005558824,0.006080782,0.007058764,0.006205743,0.007187157,0.006063218,0.005454357,0.005960256,0.006332122,0.006080906
70000,0.006556255,0.005166049,0.009835521,0.010337016,0.007693032,0.009014329,0.005475273,0.006084967,0.00743964,0.006271921,0.007180407,0.006148581,0.008013492,0.006051781,0.005356746,0.006091656
70500,0.004954179,0.005197242,0.011565028,0.010443135,0.007822141,0.008896206,0.005933096,0.006117507,0.007189666,0.006306952,0.005883599,0.006164105,0.004608384,0.00601446,0.00616661,0.006089667
71000,0.005689701,0.005240197,0.010202076,0.010458704,0.007622718,0.008805251,0.007310477,0.006186558,0.00697382,0.006359606,0.005941944,0.006146536,0.006875407,0.006047655,0.006886589,0.006153487
71500,0.006320264,0.005297378,0.009999611,0.010397425,0.007447194,0.008676732,0.007157779,0.006270502,0.006958503,0.006395399,0.007845225,0.006259903,0.00639056,0.00607388,0.006660042,0.006187994
72000,0.005553606,0.005348589,0.010057763,0.010363514,0.007258156,0.008567901,0.007283867,0.006352374,0.006690082,0.006443914,0.007274668,0.006341632,0.007688593,0.006135468,0.007340976,0.006280833
72500,0.003909224,0.005269113,0.008921036,0.010343121,0.007150312,0.008460369,0.006620022,0.006399073,0.006249909,0.006502033,0.006893379,0.006427922,0.006287462,0.00616265,0.005595664,0.006245167
73000,0.00446286,0.005265115,0.009919092,0.010317816,0.00752825,0.008347879,0.008238457,0.006564657,0.007744008,0.006541033,0.005109678,0.006411969,0.006285009,0.006163362,0.008342155,0.006397988
73500,0.00498022,0.005209046,0.009599939,0.01028812,0.007235926,0.008243229,0.005524851,0.006545451,0.007758019,0.006614774,0.005612664,0.0064296,0.006106785,0.00616571,0.007593331,0.006444811
74000,0.005296533,0.005190343,0.009055543,0.010247861,0.009466235,0.008304442,0.007331516,0.006610339,0.005748212,0.006638633,0.007235389,0.006476503,0.006965277,0.00624981,0.006421601,0.006419801
74500,0.005943803,0.005220488,0.010084446,0.010208992,0.006843033,0.008195737,0.007393729,0.006743546,0.006592785,0.006684444,0.007588477,0.006577338,0.005875491,0.006283813,0.007490977,0.006486968
75000,0.004631972,0.005243312,0.01111824,0.010249402,0.006469606,0.008024718,0.007466415,0.00680135,0.006962644,0.006739952,0.007097341,0.006636522,0.008353242,0.006384865,0.007438016,0.006543911
75500,0.004768009,0.005237952,0.009360092,0.010153007,0.006951589,0.007848192,0.006272838,0.0067802,0.009048149,0.006899732,0.006125656,0.006579107,0.006583925,0.006397762,0.007319443,0.006635393
76000,0.004726936,0.005194759,0.009770155,0.010077643,0.006769003,0.007823216,0.008965489,0.006917551,0.007864135,0.006995458,0.008791863,0.006736611,0.007337626,0.006471077,0.006739964,0.006702456
76500,0.005753142,0.005224219,0.009608941,0.010047068,0.007181302,0.007706607,0.006770731,0.006929759,0.009046868,0.007112206,0.006743588,0.006727855,0.006987345,0.006489301,0.008340767,0.006796403
77000,0.005993132,0.005266395,0.009819686,0.009966443,0.006718082,0.007626944,0.008740146,0.007011865,0.008617414,0.007247214,0.006489157,0.006768958,0.007680528,0.006584373,0.007231484,0.006871074
77500,0.004615198,0.005192658,0.012389878,0.010060232,0.006401861,0.00751177,0.007303337,0.00707573,0.007628052,0.007311546,0.008810449,0.006890216,0.009106825,0.006785064,0.005706871,0.006831942
78000,0.006817745,0.0053129,0.010689315,0.010135295,0.006227237,0.007420286,0.008989706,0.007148226,0.008291602,0.007379539,0.007413067,0.006945893,0.008498009,0.006894979,0.008487051,0.006898281
78500,0.006574339,0.005369676,0.010020376,0.010084719,0.006568165,0.007341818,0.006742915,0.007133758,0.008547193,0.007461756,0.008536123,0.007010433,0.007571315,0.006977125,0.007709624,0.007019233
79000,0.004861133,0.005383251,0.009723295,0.010117833,0.006427041,0.007198313,0.006952901,0.007101618,0.007791605,0.007510054,0.006845349,0.007030259,0.008430894,0.007055026,0.007850921,0.007050548
79500,0.00499123,0.005369974,0.009892364,0.01008162,0.006958312,0.00713696,0.007477782,0.007197566,0.007361834,0.007525207,0.007208065,0.007031304,0.007890953,0.007176856,0.008097827,0.007138833
80000,0.00573903,0.005329113,0.010134337,0.010096561,0.007059569,0.007105287,0.0086611,0.007356858,0.006036321,0.007455041,0.009176009,0.007131085,0.007830291,0.007167696,0.007212537,0.007231623
80500,0.00600082,0.005381445,0.010417776,0.010039198,0.006677774,0.007048068,0.007640138,0.00744221,0.007209744,0.007456045,0.007701853,0.007221997,0.005559869,0.00721527,0.007925848,0.007319584
81000,0.00561505,0.005377712,0.009214188,0.009989804,0.007237033,0.007028784,0.00729453,0.007441412,0.008545478,0.007534628,0.007974449,0.007323622,0.006940753,0.007218538,0.006750009,0.007312755
81500,0.005506095,0.005337004,0.010368115,0.010008229,0.006573426,0.006985096,0.007930005,0.007480024,0.007557089,0.007564557,0.009828543,0.007422788,0.007807901,0.007289405,0.007307976,0.007345152
82000,0.005092673,0.005313957,0.010198102,0.010015246,0.006429775,0.006943676,0.009085267,0.007570094,0.008128667,0.007636486,0.008756937,0.007496902,0.007313475,0.007270649,0.008875016,0.007421854
82500,0.004804985,0.005358745,0.008672883,0.010002838,0.006972486,0.006934785,0.007272959,0.007602741,0.006604405,0.007654211,0.009614951,0.00763298,0.007940688,0.00735331,0.007989669,0.007541554
83000,0.004920314,0.005381618,0.010049648,0.010009366,0.006329168,0.006874831,0.007967365,0.007589186,0.009522356,0.007743129,0.008026617,0.007778827,0.007883128,0.007433216,0.011936489,0.007721271
83500,0.00596948,0.005431081,0.010000521,0.010029395,0.005992746,0.006812672,0.007038383,0.007664863,0.008167382,0.007763597,0.008257907,0.007911089,0.008091956,0.007532475,0.009019657,0.007792587
84000,0.004780629,0.005405286,0.008953923,0.010024314,0.006949758,0.006686848,0.009518498,0.007774212,0.009026161,0.007927494,0.009541608,0.0080264,0.007021717,0.007535297,0.010472137,0.007995114
84500,0.005503323,0.005383262,0.009800995,0.010010142,0.007292986,0.006709346,0.008625419,0.007835796,0.010724695,0.00813409,0.008882729,0.008091113,0.007419699,0.007612507,0.008784074,0.008059769
85000,0.004634066,0.005383366,0.009918949,0.009950177,0.006034602,0.006687596,0.009162232,0.007920587,0.010302568,0.008301086,0.008868118,0.008179652,0.008573472,0.007623519,0.007941667,0.008084952
85500,0.004950853,0.005392509,0.010298897,0.009997117,0.007046886,0.006692361,0.008955337,0.008054712,0.008871691,0.008292263,0.008244785,0.008285608,0.009720374,0.007780341,0.010389135,0.008238436
86000,0.006015362,0.00545693,0.009120333,0.009964626,0.007142518,0.006711036,0.00895656,0.008054266,0.009306487,0.008364381,0.00922982,0.008307506,0.00934336,0.007880628,0.009198868,0.008361381
86500,0.005142177,0.005426382,0.010782866,0.010023322,0.006097795,0.006656861,0.009933117,0.008212385,0.008597899,0.008341932,0.007075525,0.008324103,0.008559255,0.007959223,0.008421525,0.008365419
87000,0.005076798,0.005380565,0.010367204,0.010050698,0.006727111,0.006657312,0.008171309,0.008183943,0.009503316,0.008386227,0.00889512,0.008444401,0.010224524,0.008086423,0.00866551,0.008437121
87500,0.004793471,0.005389479,0.010109337,0.009936671,0.006968229,0.006685631,0.008587593,0.008248156,0.009529943,0.008481322,0.009790298,0.008493394,0.008841332,0.008073148,0.009232016,0.008613378
88000,0.00533859,0.005315521,0.009491215,0.009876766,0.006350335,0.006691786,0.007434082,0.008170375,0.008193813,0.008476432,0.01002069,0.008623775,0.007821402,0.008039318,0.009970075,0.008687529
88500,0.005199943,0.005246801,0.009483529,0.009849924,0.005763458,0.00665155,0.006789662,0.008172712,0.007869464,0.008442546,0.009535691,0.008673753,0.009475213,0.008134513,0.010666124,0.008835354
89000,0.005778162,0.005292652,0.00896094,0.009811806,0.006817535,0.006671075,0.009444504,0.008297292,0.008290363,0.008467484,0.009866035,0.008824787,0.009572832,0.00819161,0.009252974,0.008905457
89500,0.006370352,0.005361609,0.010074848,0.00982093,0.006303972,0.006638358,0.009694744,0.00840814,0.009489937,0.008573889,0.009919723,0.00896037,0.010031708,0.008298647,0.010993157,0.009050223
90000,0.005150086,0.005332161,0.009032516,0.009765839,0.005267139,0.006548736,0.008663971,0.008408284,0.009379737,0.00874106,0.010305546,0.009016847,0.007526513,0.008283458,0.007679048,0.009073549
90500,0.004389014,0.005251571,0.008760715,0.009682986,0.006419303,0.006535813,0.007607305,0.008406642,0.011954071,0.008978276,0.010091199,0.009136314,0.007763746,0.008393652,0.009709918,0.009162752
91000,0.00521276,0.005231457,0.011006357,0.009772595,0.007069246,0.006527424,0.008952115,0.008489521,0.009436935,0.009022849,0.009398581,0.009207521,0.010001048,0.008546667,0.009193886,0.009284946
91500,0.003994737,0.005155889,0.009729428,0.00974066,0.008074492,0.006602477,0.010480629,0.008617053,0.012731154,0.009281552,0.011758607,0.009304024,0.009657342,0.008639139,0.008363724,0.009337733
92000,0.005744154,0.005188463,0.008134989,0.009637505,0.00629185,0.006595581,0.00990468,0.008658023,0.010454595,0.009397849,0.01078679,0.009405517,0.009106894,0.00872881,0.011593072,0.009473636
92500,0.005109081,0.005203667,0.009507684,0.009679245,0.005546588,0.006524286,0.009814071,0.008785079,0.01223449,0.009679353,0.011309012,0.00949022,0.009230937,0.008793323,0.011384442,0.009643375
93000,0.005262589,0.005220781,0.00912316,0.00963292,0.006449274,0.006530291,0.012549525,0.009014187,0.010409883,0.009723729,0.011390933,0.009658436,0.011465713,0.008972452,0.011008244,0.009596963
93500,0.005541812,0.005199398,0.010376303,0.009651709,0.005664553,0.006513881,0.009477641,0.00913615,0.011693153,0.009900018,0.012215097,0.009856295,0.012884961,0.009212102,0.010133492,0.009652654
94000,0.004742488,0.005197491,0.009160046,0.009662015,0.006485044,0.006490646,0.008338202,0.009077135,0.010005878,0.009949004,0.012706161,0.010014523,0.01018727,0.00937038,0.012213705,0.009739733
94500,0.005924219,0.005218536,0.0101566,0.009679796,0.005819097,0.006416951,0.009954075,0.009143568,0.010459606,0.009935749,0.007751281,0.00995795,0.010714041,0.009535097,0.010272698,0.009814164
95000,0.003713591,0.005172512,0.010228353,0.009695266,0.005697797,0.006400111,0.00840959,0.009105936,0.012220431,0.010031642,0.009915016,0.010010295,0.009609857,0.009586916,0.008497241,0.009841943
95500,0.004665907,0.005158265,0.009060862,0.009633364,0.0062714,0.006361337,0.010233419,0.00916984,0.00969787,0.010072951,0.010194419,0.010107777,0.009075696,0.009554682,0.008654976,0.009755235
96000,0.005742954,0.005144644,0.00868706,0.009611701,0.006401482,0.006324285,0.009891964,0.00921661,0.01124545,0.010169899,0.011726325,0.010232602,0.008922495,0.009533639,0.007806318,0.009685607
96500,0.005942438,0.005184657,0.009254214,0.009535268,0.006398665,0.006339328,0.009571187,0.009198513,0.00776209,0.010128109,0.008577753,0.010307714,0.008078448,0.009509599,0.010137614,0.009771412
97000,0.005977561,0.005229695,0.008570265,0.009445421,0.00642689,0.006324317,0.011699311,0.009374913,0.011387665,0.010222326,0.008919755,0.010308946,0.0105955,0.009528147,0.01250755,0.009963514
97500,0.006546212,0.005317332,0.010390992,0.009459504,0.008194368,0.006385624,0.011526147,0.009521841,0.010311794,0.010261419,0.010294089,0.010334135,0.008303519,0.009501257,0.010847709,0.010044298
98000,0.00583462,0.005342134,0.008562636,0.009413075,0.006661875,0.006401201,0.008270973,0.009563686,0.013372062,0.010520331,0.010178909,0.010342046,0.010907729,0.009655573,0.011321321,0.010111861
98500,0.004967986,0.005330536,0.010110683,0.009444433,0.005891385,0.006407598,0.009312155,0.00968981,0.012382325,0.010745974,0.010275804,0.010379052,0.010651534,0.009714389,0.010707309,0.01011392
99000,0.006114074,0.005347332,0.009031954,0.009447983,0.006406113,0.006387027,0.012141888,0.00982468,0.008720671,0.01076749,0.013109551,0.010541227,0.009362975,0.009703896,0.011695431,0.010236043
99500,0.005141478,0.005285888,0.008795165,0.009383999,0.00831953,0.006487805,0.013822531,0.010031069,0.012792766,0.010932631,0.010036782,0.01054708,0.008953204,0.009649971,0.010724994,0.010222635
100000,0.003978982,0.005227333,0.007818084,0.009323278,0.00591621,0.006520258,0.011474486,0.010171595,0.013071433,0.011117216,0.010339774,0.010548792,0.01157132,0.009852212,0.010329919,0.010355178
100500,0.007199925,0.005367878,0.008942766,0.00933238,0.006569392,0.006527763,0.009120177,0.010247238,0.013900873,0.011214556,0.012093579,0.010648911,0.009023986,0.009915224,0.012428978,0.010491131
101000,0.00512919,0.0053637,0.008611212,0.009212623,0.006714405,0.00651002,0.012328247,0.010416045,0.011007929,0.011293106,0.013545198,0.010856242,0.01037666,0.009934004,0.011038981,0.010583386
101500,0.00658988,0.005493457,0.009001788,0.009176241,0.007027851,0.006457688,0.01169662,0.010476844,0.012434984,0.011278297,0.013788609,0.010957742,0.006646423,0.009783458,0.010068021,0.010668601
102000,0.004390036,0.005425751,0.009318018,0.009235392,0.008204678,0.00655333,0.014508365,0.010707029,0.010702658,0.011290701,0.010375507,0.010937178,0.01068807,0.009862517,0.011690356,0.010673465
102500,0.005242041,0.005432399,0.009281572,0.009224087,0.006176947,0.006584848,0.01230293,0.010831472,0.010340283,0.01119599,0.010495557,0.010896505,0.011323977,0.009967169,0.009300499,0.010569268
103000,0.005509595,0.005444749,0.007679661,0.009151912,0.005983855,0.006561577,0.009960092,0.010702,0.011723894,0.011261691,0.0121923,0.010936573,0.010601565,0.009923962,0.012081563,0.010622934
103500,0.005358689,0.005435593,0.009815707,0.009123882,0.005569338,0.006556816,0.012610777,0.010858657,0.012340267,0.011294046,0.01084912,0.010868274,0.00902199,0.009730813,0.012065113,0.010719515
104000,0.005126475,0.005454793,0.007699214,0.00905084,0.006705702,0.006567849,0.01061534,0.010972514,0.01512501,0.011550003,0.012459439,0.010855938,0.013349798,0.009888939,0.009184333,0.010568046
104500,0.00558983,0.005438073,0.007977786,0.0089419,0.005111931,0.006532491,0.01024275,0.010986947,0.011049379,0.011579492,0.014169042,0.011176826,0.011930577,0.009949766,0.010983864,0.010603605
105000,0.003682918,0.00543654,0.007519208,0.008806442,0.005673704,0.006531286,0.009116696,0.011022303,0.013145221,0.011625731,0.010852015,0.011223676,0.011685852,0.010053566,0.011114214,0.010734453
105500,0.005521044,0.005479296,0.007652246,0.008736012,0.005493862,0.006492409,0.016251953,0.01132323,0.01173642,0.011727659,0.014271935,0.011427552,0.01290847,0.010245205,0.011121746,0.010857792
106000,0.005134969,0.005448897,0.007974191,0.008700368,0.006339533,0.006489312,0.010688535,0.011363058,0.011014826,0.011716127,0.010836524,0.011383062,0.010315098,0.010314835,0.011862583,0.011060605
106500,0.005549346,0.005429243,0.008350883,0.008655202,0.005745701,0.006456663,0.011912433,0.01148012,0.011140702,0.011885058,0.010109579,0.011459653,0.014553764,0.010638601,0.01414098,0.011260773
107000,0.005963481,0.005428539,0.00826514,0.008639945,0.008614609,0.006566049,0.012295964,0.011509953,0.014409458,0.012036148,0.012250181,0.011626175,0.014617052,0.010839678,0.012437832,0.011257287
107500,0.005137702,0.005358113,0.007687374,0.008504764,0.005877363,0.006450199,0.0163761,0.011752451,0.012052479,0.012123182,0.011290995,0.01167602,0.010801101,0.010964557,0.013600783,0.011394941
108000,0.005646708,0.005348717,0.008700876,0.008511676,0.006435851,0.006438898,0.013566082,0.012017206,0.015674049,0.012238281,0.014911545,0.011912652,0.013086576,0.0110735,0.015495961,0.011603673
108500,0.005005971,0.005350617,0.008041566,0.008408221,0.005817373,0.006435197,0.011545344,0.012128866,0.012057873,0.012222059,0.012367804,0.012017252,0.01161317,0.011121581,0.015161114,0.011826363
109000,0.006270537,0.00535844,0.008837151,0.00839848,0.006422485,0.006436016,0.011137323,0.012078637,0.011465417,0.012359296,0.014075646,0.012065557,0.010011718,0.011154018,0.011620535,0.011822618
109500,0.006194596,0.005411096,0.008441321,0.008380788,0.005853851,0.006312732,0.012418796,0.012008451,0.011808436,0.01231008,0.011964748,0.012161955,0.012633985,0.011338058,0.015876532,0.012080195
110000,0.007451939,0.005584744,0.008622036,0.008420986,0.005985776,0.00631621,0.014274037,0.012148428,0.010718196,0.012192418,0.012443529,0.012267143,0.011716707,0.011345327,0.007780078,0.011952703
110500,0.006088205,0.005529158,0.007919161,0.008369806,0.0052575,0.006250616,0.01053234,0.012219036,0.010339544,0.012014351,0.012388714,0.012281899,0.014327306,0.011610493,0.01428712,0.01204561
111000,0.005589277,0.005552162,0.009378003,0.008408145,0.005837264,0.006206759,0.012743363,0.012239792,0.014847137,0.012206312,0.011041491,0.012156714,0.01029175,0.011606247,0.014682264,0.012227774
111500,0.004725955,0.005458966,0.007669064,0.008341509,0.006794363,0.006195084,0.013143162,0.012312119,0.011488179,0.012158971,0.014238217,0.012179194,0.013615122,0.011954682,0.009552814,0.012202014
112000,0.005622437,0.005520586,0.008068116,0.008279014,0.004945308,0.006032116,0.011754814,0.012174442,0.013197534,0.012283715,0.014616459,0.012391242,0.012637931,0.012052175,0.01207002,0.012220997
112500,0.005526969,0.005534832,0.008608623,0.008245366,0.005668005,0.006006669,0.012355673,0.012177079,0.010788957,0.012306149,0.010595208,0.012396225,0.012777548,0.012124854,0.01167658,0.012339801
113000,0.00580126,0.005549415,0.007118521,0.008217309,0.005671766,0.005991064,0.012495698,0.012303859,0.01565998,0.012502953,0.012899872,0.012431603,0.016066989,0.012398125,0.01196477,0.012333962
113500,0.0045085,0.005506906,0.009036881,0.008178368,0.006125999,0.006018897,0.011631712,0.012254906,0.01308192,0.012540036,0.014907553,0.012634525,0.013638862,0.012628969,0.014598976,0.012460655
114000,0.004744704,0.005487817,0.008194482,0.008203131,0.005595997,0.005963412,0.013446355,0.012396457,0.014388647,0.012503218,0.01254233,0.012638669,0.01380481,0.012651719,0.011942487,0.012598563
114500,0.005988653,0.005507759,0.007558827,0.008182184,0.004931603,0.005954396,0.014741943,0.012621416,0.012635693,0.012582533,0.015797429,0.012720089,0.016720943,0.012891238,0.013117642,0.012705251
115000,0.008828869,0.005765056,0.008725023,0.008242474,0.00590994,0.005966207,0.01390122,0.012860643,0.012893632,0.012569954,0.013645019,0.012859739,0.012836423,0.012948766,0.018958505,0.013097466
115500,0.005448164,0.005761412,0.007810155,0.00825037,0.00607058,0.005995043,0.01729684,0.012912887,0.012579066,0.012612086,0.013016146,0.012796949,0.011592472,0.012882966,0.014290828,0.01325592
116000,0.005431878,0.005776258,0.007757795,0.00823955,0.006534807,0.006004807,0.015076531,0.013132287,0.014691286,0.012795909,0.015219619,0.013016104,0.011406108,0.012937517,0.015845658,0.013455074
116500,0.005329538,0.005765267,0.008364871,0.008240249,0.005552544,0.005995149,0.012037841,0.013138557,0.01551351,0.01301455,0.017105347,0.013365893,0.013310049,0.012875331,0.015857074,0.013540879
117000,0.006065561,0.005770371,0.006994949,0.00817674,0.00532301,0.005830569,0.01294975,0.013171246,0.013147676,0.012951461,0.012679689,0.013387368,0.014409097,0.012864933,0.015989821,0.013718478
117500,0.005439864,0.005785479,0.009811325,0.008282937,0.006130729,0.005843238,0.013294273,0.013017155,0.012825891,0.012990131,0.013038532,0.013474745,0.011991259,0.012924441,0.013355616,0.01370622
118000,0.005132837,0.005759786,0.008176212,0.008256704,0.005749993,0.005808945,0.013520688,0.013014885,0.012566355,0.012834746,0.013438916,0.013401113,0.018370844,0.013188655,0.012893037,0.013576074
118500,0.004970913,0.005758033,0.008155553,0.008262403,0.006244479,0.0058303,0.013490424,0.013112139,0.014909847,0.012977345,0.012929535,0.0134292,0.016531844,0.013434588,0.014514475,0.013543742
119000,0.004760705,0.005682541,0.007360284,0.00818856,0.006191146,0.005818733,0.012278829,0.013169214,0.015629791,0.013185564,0.012597762,0.013355306,0.011723233,0.013520164,0.014738925,0.013699661
119500,0.006091046,0.005677364,0.00743565,0.008138277,0.006077494,0.005829915,0.01462819,0.013279684,0.01472039,0.013331161,0.01561387,0.013537762,0.012328185,0.013504874,0.01382013,0.013596841
120000,0.00484189,0.005546861,0.008729392,0.008143644,0.006294113,0.005845332,0.012976278,0.013214796,0.015734101,0.013581957,0.013665672,0.013598869,0.012862492,0.013562163,0.014467564,0.013931215
120500,0.005422301,0.005513566,0.007780959,0.008136734,0.006088324,0.005886873,0.012047822,0.01329057,0.0140604,0.013768,0.017912436,0.013875055,0.010404086,0.013366002,0.012911032,0.013862411
121000,0.005909386,0.005529572,0.008555662,0.008095617,0.006113015,0.005900661,0.014591346,0.013382969,0.015339285,0.013792607,0.012418332,0.013943897,0.015181416,0.013610486,0.016459471,0.013951271
121500,0.004715038,0.005529026,0.008213024,0.008122815,0.006253156,0.0058736,0.013816718,0.013416647,0.017511513,0.014093774,0.015066799,0.013985326,0.017483283,0.013803894,0.011259889,0.014036625
122000,0.004377704,0.005466789,0.008180588,0.008128439,0.004946501,0.00587366,0.011044256,0.013381119,0.012504683,0.014059131,0.012960663,0.013902536,0.011872523,0.013765623,0.01398576,0.014132412
122500,0.004715048,0.005426193,0.007744821,0.008085249,0.005671431,0.005873831,0.01239913,0.013383292,0.016339066,0.014336637,0.012680844,0.014006818,0.014824911,0.013867991,0.015783068,0.014337737
123000,0.006621249,0.005467192,0.006933684,0.008076007,0.006243666,0.005902426,0.014157922,0.013466403,0.013612322,0.014234254,0.010826439,0.013903147,0.011256861,0.013627485,0.01257029,0.014368013
123500,0.004788782,0.005481207,0.008697465,0.008059036,0.005842241,0.005888238,0.016738154,0.013721725,0.015369615,0.014348638,0.013400167,0.013827777,0.014683984,0.013679741,0.012658318,0.01427098
124000,0.005499706,0.005518957,0.007269758,0.0080128,0.007302982,0.005973588,0.016856391,0.013892227,0.015683513,0.014413382,0.012092291,0.013805275,0.010540389,0.01351652,0.015216431,0.014434677
124500,0.005736476,0.005506348,0.007659111,0.008017814,0.00586318,0.006020167,0.015600845,0.013935172,0.012793718,0.014421283,0.016073063,0.013819057,0.01203379,0.013282162,0.014212553,0.014489422
125000,0.004772692,0.005303539,0.007529349,0.00795803,0.005802541,0.006014797,0.016776264,0.014078924,0.01325391,0.014439297,0.014783593,0.013875986,0.014019907,0.013341337,0.017255761,0.014404285
125500,0.005715529,0.005316907,0.008110136,0.007973029,0.006890584,0.006055797,0.01637256,0.01403271,0.015627967,0.014591742,0.01625691,0.014038024,0.016228175,0.013573122,0.015283111,0.014453899
126000,0.007128624,0.005401744,0.007893333,0.007979806,0.005144391,0.005986276,0.014485714,0.01400317,0.01075874,0.014395115,0.015176935,0.01403589,0.016736884,0.01383966,0.01505927,0.01441458
126500,0.006925411,0.005481538,0.00825927,0.007974526,0.006612305,0.006039264,0.014469063,0.014124731,0.01330333,0.014284606,0.016075395,0.013984392,0.016249703,0.013986643,0.016768344,0.014460143
127000,0.006756861,0.005516103,0.008176905,0.008033624,0.005999528,0.00607309,0.013621709,0.014158329,0.013127673,0.014283605,0.015847797,0.014142798,0.013230963,0.013927737,0.012966567,0.014308981
127500,0.006240958,0.005556158,0.008666827,0.007976399,0.006061675,0.006069637,0.015969502,0.01429209,0.014004556,0.014342539,0.018706713,0.014426207,0.019592848,0.014307816,0.017902231,0.014536311
128000,0.006165993,0.005607816,0.006957843,0.007915481,0.008212297,0.006192752,0.016710987,0.014451605,0.016727161,0.014550579,0.014361919,0.014472357,0.012665563,0.014022552,0.0155796,0.014670639
128500,0.005823878,0.005650464,0.007421562,0.007878781,0.007806264,0.006270842,0.014018221,0.014477995,0.017715294,0.014690851,0.014439916,0.014547876,0.015382783,0.013965099,0.013433606,0.014616596
129000,0.005279763,0.005676417,0.007150093,0.007868272,0.005197065,0.006221138,0.014448071,0.014586457,0.019880272,0.014903375,0.012714752,0.014553725,0.01739113,0.014248494,0.017576398,0.01475847
129500,0.004781354,0.005610932,0.007511297,0.007872054,0.00640845,0.006237685,0.016664868,0.014688291,0.017887235,0.015061718,0.014613351,0.014503699,0.017747741,0.014519472,0.013306894,0.014732808
130000,0.004607396,0.005599207,0.007229835,0.007797076,0.005388288,0.006192394,0.017586645,0.014918809,0.011631016,0.014856563,0.014844434,0.014562637,0.013781785,0.014565436,0.014218178,0.014720339
130500,0.005424993,0.005599342,0.007266243,0.00777134,0.005524916,0.006164224,0.013184054,0.014975621,0.017915457,0.015049316,0.016593397,0.014496685,0.014128355,0.01475165,0.016627274,0.014906151
131000,0.005519534,0.005579849,0.006996631,0.007693389,0.005807402,0.006148943,0.014132448,0.014952676,0.018127862,0.015188745,0.013731306,0.014562334,0.013598677,0.014672513,0.014161442,0.014791249
131500,0.006537835,0.005670989,0.008410137,0.007703244,0.006010563,0.006136813,0.019788433,0.015251262,0.018072912,0.015216815,0.013086073,0.014463298,0.014922809,0.014544489,0.015596643,0.015008087
132000,0.004638782,0.005684043,0.007416265,0.007665028,0.00590915,0.006184946,0.015877634,0.015492931,0.014885107,0.015335836,0.018306527,0.014730591,0.016426452,0.014772185,0.017006887,0.015159143
132500,0.004909738,0.005693778,0.00757441,0.007656508,0.006724556,0.006237602,0.016253255,0.015685637,0.017399805,0.015388873,0.018645968,0.015028847,0.021606073,0.015111244,0.0211566,0.01542782
133000,0.005906519,0.005658041,0.006837082,0.007651678,0.005719727,0.006211405,0.016918357,0.015823659,0.015738804,0.015495197,0.01451678,0.015213364,0.018761428,0.015486472,0.019530762,0.015775844
133500,0.006878347,0.005762519,0.006818765,0.007557743,0.005529405,0.006195763,0.01871522,0.015922512,0.019608691,0.015707151,0.018498601,0.015468286,0.017527513,0.015628648,0.014305683,0.015858212
134000,0.004998043,0.005737436,0.007159577,0.007552234,0.00551954,0.006106591,0.017093007,0.015934343,0.014906808,0.015668316,0.011698132,0.015448578,0.014799288,0.015841593,0.016042428,0.015899512
134500,0.005700779,0.005735651,0.008373405,0.007587948,0.005368812,0.006081873,0.015037489,0.015906175,0.016631171,0.015860189,0.012022583,0.015246054,0.017112922,0.01609555,0.015621605,0.015969964
135000,0.004974113,0.005745722,0.00749971,0.007586466,0.005461961,0.006064844,0.012843618,0.015709543,0.016949661,0.016044976,0.015611978,0.015287473,0.014042806,0.016096695,0.014168993,0.015815626
135500,0.005362856,0.005728089,0.007713271,0.007566623,0.006650436,0.006052836,0.017402794,0.015761054,0.018735338,0.016200345,0.020304309,0.015489843,0.022199215,0.016395247,0.017208068,0.015911874
136000,0.004856453,0.00561448,0.00698449,0.007521181,0.005044391,0.006047836,0.018446267,0.015959082,0.017167933,0.016520804,0.015751116,0.015518552,0.01781803,0.016449304,0.015200004,0.01591891
136500,0.005528782,0.005544649,0.007193102,0.007467873,0.004567601,0.005945601,0.018579498,0.016164604,0.013735369,0.016542406,0.014710048,0.015450285,0.013658324,0.016319735,0.017181218,0.015939554
137000,0.004275535,0.005420583,0.00680546,0.0073993,0.005823438,0.005936797,0.014978871,0.016232462,0.020300174,0.016901031,0.016674519,0.015491621,0.014907602,0.016403567,0.015814487,0.01608195
137500,0.006098617,0.005413465,0.007774895,0.007354704,0.005847353,0.005926081,0.0155594,0.016211957,0.016646426,0.017033125,0.018908273,0.015501699,0.018102933,0.016329071,0.019045644,0.016139121
138000,0.005275038,0.005368918,0.007064993,0.007360061,0.005309708,0.005780951,0.012254911,0.015989153,0.017464638,0.017069999,0.013848739,0.01547604,0.018369965,0.016614292,0.01671527,0.016195904
138500,0.00502156,0.005328802,0.008075995,0.007392783,0.005496647,0.00566547,0.017102981,0.016143391,0.015902773,0.016979373,0.013805239,0.015444306,0.016392827,0.016664794,0.016031729,0.01632581
139000,0.00572631,0.005351129,0.00722335,0.007396446,0.005611463,0.00568619,0.016827468,0.016262361,0.017936867,0.016882202,0.015574841,0.015587311,0.018380351,0.016714255,0.016089557,0.016251468
139500,0.005047198,0.005364421,0.007497998,0.007395781,0.006304022,0.005680969,0.018308068,0.016344521,0.019449715,0.016960326,0.018655775,0.015789432,0.012681375,0.016460937,0.01916172,0.01654421
140000,0.005054087,0.005386756,0.007428467,0.007405712,0.005697355,0.005696422,0.012356895,0.016083033,0.017235544,0.017240553,0.015350459,0.015814733,0.013690418,0.016456368,0.015861163,0.016626359
140500,0.004537147,0.005342364,0.006219173,0.007353359,0.005796286,0.005709991,0.021639124,0.016505787,0.020467132,0.017368136,0.01755698,0.015862912,0.01264267,0.016382084,0.015977178,0.016593854
141000,0.0076143,0.005447102,0.006709677,0.007339011,0.005582038,0.005698723,0.014540526,0.016526191,0.016884688,0.017305978,0.021476664,0.01625018,0.017511945,0.016577747,0.016084285,0.016689996
141500,0.005136533,0.005377037,0.007267107,0.00728186,0.005624489,0.005679419,0.017236903,0.016398614,0.017070364,0.01725585,0.014981378,0.016344946,0.017661711,0.016714692,0.020970792,0.016958704
142000,0.005355127,0.005412854,0.00747708,0.0072849,0.005957785,0.005681851,0.013469224,0.016278194,0.017388951,0.017381043,0.014822209,0.01617073,0.015057633,0.016646252,0.01758386,0.016987552
142500,0.005629546,0.005448845,0.008427588,0.007327559,0.006274953,0.005659371,0.018019307,0.016366496,0.014732123,0.017247659,0.016531773,0.01606502,0.015672058,0.016349551,0.015334062,0.016696425
143000,0.00379622,0.00534333,0.006837553,0.007327583,0.005203753,0.005633572,0.017446024,0.01639288,0.014480449,0.017184741,0.013578285,0.016018095,0.012027003,0.016012829,0.016578868,0.016548831
143500,0.0055014,0.005274482,0.007451861,0.007359238,0.006406805,0.005677442,0.017061593,0.016310198,0.015244547,0.016966534,0.01864503,0.016025416,0.01965189,0.016119048,0.018151173,0.016741105
144000,0.006279303,0.005338545,0.006224106,0.007312464,0.008612566,0.005832093,0.015481305,0.016229613,0.016990038,0.017070695,0.019109044,0.016395962,0.011882875,0.015973228,0.013733119,0.01662564
144500,0.00608913,0.005357963,0.006532958,0.007220442,0.005119407,0.005819623,0.013150683,0.016135273,0.013184628,0.016898368,0.019078186,0.016748742,0.014079008,0.015821532,0.017339192,0.016711519
145000,0.004579376,0.005338226,0.006173176,0.007154115,0.005151925,0.005804121,0.017434863,0.016364835,0.015375831,0.016819676,0.020535734,0.01699493,0.018255653,0.016032174,0.019465094,0.016976324
145500,0.005551816,0.005347674,0.006501018,0.007093502,0.005659635,0.005754581,0.020620437,0.016525717,0.018784981,0.016822159,0.018696859,0.016914557,0.016669596,0.015755693,0.017537914,0.016992816
146000,0.004832932,0.005346498,0.008623034,0.00717543,0.006145746,0.005809649,0.016654778,0.016436143,0.01967377,0.01694745,0.018328894,0.017043446,0.017958147,0.015762699,0.01739981,0.017102807
146500,0.005725161,0.005356317,0.00735445,0.007183497,0.005543926,0.005858465,0.015665712,0.016290454,0.019270245,0.017224194,0.019385166,0.017277202,0.018273395,0.015993453,0.016726889,0.01708009
147000,0.004188228,0.005351952,0.007676705,0.007227059,0.00613441,0.005874014,0.01720917,0.016401969,0.018213615,0.017119866,0.018798064,0.01738338,0.018494468,0.016172796,0.018693903,0.017224061
147500,0.006402276,0.005367134,0.007109949,0.007193812,0.006744828,0.005918887,0.01922681,0.016585339,0.016862415,0.017130666,0.017146558,0.017295294,0.018521138,0.016193706,0.016278679,0.017085713
148000,0.004336559,0.005320211,0.006381296,0.007159627,0.00791504,0.006049154,0.019163929,0.01693079,0.021377278,0.017326298,0.015010109,0.017353362,0.017025581,0.016126487,0.023011047,0.017400502
148500,0.005043585,0.005321312,0.006751579,0.007093406,0.005937615,0.006071202,0.017377563,0.016944519,0.018324535,0.017447386,0.016226448,0.017474423,0.017926,0.016203146,0.019002073,0.017549019
149000,0.005708165,0.005320405,0.008203341,0.007142406,0.00593386,0.006087322,0.018841533,0.017045222,0.018877331,0.017494409,0.019452546,0.017668308,0.016403208,0.016104289,0.017845262,0.017636804
149500,0.005725927,0.005354341,0.008070495,0.007171031,0.005379065,0.006041074,0.016085278,0.016934083,0.02181299,0.017612573,0.018609971,0.017666018,0.020476408,0.01649404,0.01744746,0.017551091
150000,0.004252923,0.005314283,0.007153483,0.007157281,0.006086073,0.00606051,0.018955855,0.017264031,0.017695464,0.017635569,0.017948035,0.017795897,0.017422428,0.016680641,0.021172808,0.017816673
150500,0.005506559,0.005362753,0.006897463,0.007191196,0.006179443,0.006079668,0.017730771,0.017068613,0.015610636,0.017392744,0.01843713,0.017839904,0.014741875,0.016785601,0.020371739,0.018036402
151000,0.004858377,0.005224957,0.006280282,0.007169726,0.005572485,0.00607919,0.019340202,0.017308597,0.014982648,0.017297642,0.01822985,0.017677563,0.017951449,0.016807576,0.016901406,0.018077258
151500,0.006028987,0.00526958,0.007941633,0.007203452,0.005825248,0.006089228,0.017433081,0.017318406,0.018770805,0.017382664,0.0206936,0.017963175,0.015807781,0.01671488,0.019932507,0.018025343
152000,0.00624108,0.005313878,0.007855985,0.007222398,0.006005353,0.006091607,0.016611196,0.017475505,0.022285648,0.017627499,0.015481763,0.017996152,0.017264184,0.016825207,0.013539389,0.01782312
152500,0.005918196,0.00532831,0.006441817,0.007123109,0.005324408,0.00604408,0.016251853,0.017387132,0.016252004,0.017703493,0.014676716,0.017903399,0.012430944,0.016663152,0.018370699,0.017974952
153000,0.005667024,0.00542185,0.006524988,0.007107481,0.005828599,0.006075322,0.018559044,0.017442783,0.021252381,0.01804209,0.0238647,0.01841772,0.021808736,0.017152238,0.016589507,0.017975484
153500,0.006571969,0.005475379,0.007581881,0.007113982,0.006277573,0.00606886,0.014521696,0.017315788,0.016955327,0.018127629,0.017741272,0.018372532,0.016773228,0.017008305,0.020536475,0.018094749
154000,0.006564115,0.005489619,0.007125786,0.007159066,0.005209793,0.005898722,0.016733088,0.017378377,0.016112391,0.018083746,0.017183498,0.018276255,0.017820228,0.017305173,0.021214109,0.018468798
154500,0.006241691,0.005497247,0.007092356,0.007187036,0.004916159,0.005888559,0.014479998,0.017444843,0.017887503,0.01831889,0.017965857,0.018220638,0.024681713,0.017835308,0.021716733,0.018687675
155000,0.007034384,0.005619998,0.007237428,0.007240248,0.006230527,0.005942489,0.016860813,0.01741614,0.017681751,0.018434186,0.019645706,0.018176137,0.016566932,0.017750872,0.017834418,0.018606141
155500,0.006371452,0.00566098,0.007843962,0.007307396,0.005703194,0.005944667,0.021230532,0.017446645,0.014911726,0.018240523,0.018748883,0.018178738,0.017360965,0.01778544,0.019160725,0.018687282
156000,0.005489597,0.005693813,0.007282518,0.00724037,0.008373321,0.006056046,0.025657792,0.017896796,0.019432452,0.018228457,0.015040126,0.0180143,0.018096771,0.017792372,0.021314479,0.018883015
156500,0.005273345,0.005671222,0.007330664,0.00723918,0.005271209,0.00604241,0.012692655,0.017748143,0.016180359,0.018073963,0.024507562,0.01827042,0.02197206,0.017977305,0.023843713,0.019238857
157000,0.006141583,0.00576889,0.007692001,0.007239945,0.006553823,0.006063381,0.020565204,0.017915945,0.015598648,0.017943215,0.016635155,0.018162274,0.018863019,0.017995732,0.024852801,0.019546801
157500,0.008127637,0.005855158,0.008085164,0.007288706,0.007026852,0.006077482,0.016369473,0.017773078,0.024307379,0.018315463,0.02025269,0.018317581,0.019818813,0.018060616,0.019525994,0.019709167
158000,0.005799142,0.005928287,0.008385314,0.007388907,0.00627074,0.005995267,0.022048568,0.01791731,0.016916238,0.018092411,0.018450027,0.018489577,0.021751061,0.01829689,0.015939288,0.019355579
158500,0.006404366,0.005996326,0.006454912,0.007374074,0.005592952,0.005978034,0.022301132,0.018163488,0.015914312,0.0179719,0.018962719,0.01862639,0.016771948,0.018239188,0.01810037,0.019310494
159000,0.006540146,0.006037925,0.006508511,0.007289332,0.00582008,0.005972345,0.018192226,0.018131023,0.016145332,0.0178353,0.015132419,0.018410384,0.016755514,0.018256803,0.019511547,0.019393808
159500,0.004910311,0.005997144,0.006949362,0.007233275,0.005847349,0.005995759,0.017552625,0.01820439,0.017940342,0.017641667,0.016260024,0.018292887,0.021938257,0.018329895,0.0237577,0.01970932
160000,0.005093191,0.006039158,0.006591483,0.007205175,0.006337011,0.006008306,0.023034997,0.018408347,0.02610115,0.018061952,0.020763027,0.018433636,0.018432377,0.018380393,0.015478634,0.019424612
160500,0.005509499,0.006039305,0.008264786,0.007273542,0.005690261,0.005983847,0.017590858,0.018401352,0.016368901,0.018099865,0.020829532,0.018553256,0.016607111,0.018473655,0.015192322,0.019165641
161000,0.006802212,0.006136496,0.007120187,0.007315537,0.007040509,0.006057248,0.021510949,0.018509889,0.018179525,0.018259709,0.020724546,0.018677991,0.018662045,0.018509184,0.013019168,0.018971529
161500,0.00627439,0.006148767,0.006926887,0.0072648,0.005961914,0.006064081,0.018076036,0.018542037,0.02498853,0.018570595,0.020152148,0.018650918,0.017603295,0.01859896,0.024564607,0.019203134
162000,0.006818617,0.006177643,0.006370507,0.007190526,0.006458229,0.006086725,0.016074374,0.018515196,0.020137761,0.018463201,0.020497628,0.018901712,0.017708488,0.018621175,0.014554806,0.019253905
162500,0.005585259,0.006160997,0.007231446,0.007230007,0.005957644,0.006118387,0.025381325,0.018971669,0.01765112,0.018533156,0.023849636,0.019360358,0.019454263,0.018972341,0.020068325,0.019338786
163000,0.005269888,0.00614114,0.00717231,0.007262373,0.004131687,0.006033541,0.01655731,0.018871583,0.01590433,0.018265754,0.022458874,0.019290066,0.021373015,0.018950555,0.021671243,0.019592873
163500,0.006005053,0.006112794,0.007201064,0.007243332,0.005386475,0.005988987,0.019015174,0.019096257,0.019522764,0.018394126,0.018462727,0.019326139,0.023611132,0.01929245,0.019976608,0.019564879
164000,0.006959656,0.006132571,0.006566351,0.007215361,0.005711999,0.006014097,0.027251113,0.019622158,0.015830372,0.018380025,0.022294033,0.019581666,0.017725337,0.019287706,0.020135768,0.019510962
164500,0.006456162,0.006143294,0.007313738,0.00722643,0.005901689,0.006063373,0.020348588,0.019915587,0.02054642,0.018512971,0.022442289,0.019805487,0.016851004,0.01889617,0.018387355,0.019344494
165000,0.004796483,0.006031399,0.006140946,0.007171606,0.005938864,0.00604879,0.015552869,0.01985019,0.018280156,0.018542891,0.015974695,0.019621937,0.018726967,0.019004172,0.020753287,0.019490437
165500,0.005982195,0.006011937,0.006721607,0.007115488,0.005298167,0.006028539,0.020546608,0.019815994,0.020472441,0.018820927,0.019110929,0.019640039,0.023347661,0.019303507,0.020035574,0.019534179
166000,0.006064633,0.006040688,0.006422128,0.007072468,0.005606799,0.005890213,0.020827632,0.019574486,0.018331626,0.018765885,0.017777333,0.0197769,0.021857426,0.01949154,0.017015308,0.019319221
166500,0.006916916,0.006122867,0.006911547,0.007051513,0.004806045,0.005866954,0.022631802,0.020071443,0.015978213,0.018755778,0.022645865,0.019683815,0.018316377,0.019308755,0.016972372,0.018975654
167000,0.005525996,0.006092088,0.00685484,0.007009655,0.005861674,0.005832347,0.020259555,0.020056161,0.016948331,0.018823262,0.015017286,0.019602921,0.020557541,0.019393482,0.018918227,0.018678925
167500,0.00568073,0.005969742,0.007264497,0.006968621,0.004930173,0.005727513,0.022764483,0.020375911,0.020226378,0.018619212,0.017631251,0.019471849,0.01870067,0.019337574,0.01922486,0.018663868
168000,0.0074334,0.006051455,0.007165623,0.006907637,0.005581397,0.005693046,0.016315565,0.020089261,0.022554599,0.01890113,0.017837869,0.019441241,0.016875699,0.019093806,0.016839929,0.018708901
168500,0.006199989,0.006041236,0.006357972,0.00690279,0.005708185,0.005698808,0.01383042,0.019665726,0.018340487,0.019022439,0.016912857,0.019338748,0.017971886,0.019153803,0.017001828,0.018653973
169000,0.007552054,0.006091832,0.006673678,0.006911048,0.005851946,0.005700401,0.028926544,0.020202441,0.015573714,0.018993858,0.020448592,0.019604557,0.019503914,0.019291223,0.016919371,0.018524365
169500,0.005686803,0.006130656,0.006796236,0.006903392,0.005870764,0.005701572,0.025067078,0.020578164,0.024348795,0.019314281,0.018887769,0.019735944,0.020885561,0.019238588,0.022631636,0.018468061
170000,0.006171852,0.006184589,0.006689995,0.006908317,0.005652116,0.005667327,0.016481303,0.020250479,0.017170263,0.018867736,0.013895788,0.019392582,0.017808296,0.019207384,0.016630523,0.018525656
170500,0.006181071,0.006218168,0.00764214,0.006877185,0.005376201,0.005651624,0.014802867,0.02011108,0.023202302,0.019209406,0.021288197,0.019415516,0.013286384,0.019041348,0.024022497,0.018967165
171000,0.006625359,0.006209325,0.008790402,0.006960696,0.005634758,0.005581336,0.018354382,0.019953251,0.021929622,0.019396911,0.017357985,0.019247188,0.02033364,0.019124928,0.023410292,0.019486721
171500,0.007020628,0.006246637,0.007158484,0.006972276,0.005683796,0.00556743,0.021560818,0.02012749,0.015100366,0.018902503,0.021879682,0.019333564,0.021588888,0.019324207,0.019228227,0.019219902
172000,0.005803574,0.006195885,0.00654464,0.006980982,0.006249149,0.005556976,0.020030091,0.020325276,0.021138631,0.018952547,0.026024748,0.01960992,0.021377349,0.019507651,0.021717142,0.019578019
172500,0.007357999,0.006284522,0.0070703,0.006972925,0.005703798,0.005544284,0.020641837,0.020088302,0.016186416,0.018879311,0.021245031,0.01947969,0.025207376,0.019795306,0.018429918,0.019496098
173000,0.006558338,0.006348945,0.007055197,0.006967069,0.005249979,0.005600199,0.016316604,0.020076267,0.019542096,0.0190612,0.020163581,0.019364925,0.024613963,0.019957354,0.021762956,0.019500684
173500,0.00623323,0.006360353,0.006986713,0.006956352,0.006738346,0.005667792,0.01927121,0.020089068,0.022736568,0.01922189,0.017910615,0.01933732,0.028598152,0.020206705,0.023491694,0.019676438
174000,0.005182433,0.006271492,0.006466686,0.006951368,0.006664532,0.005715419,0.015484559,0.019500741,0.018037677,0.019332255,0.026808782,0.019563057,0.019555701,0.020298223,0.016722148,0.019505757
174500,0.005275504,0.006212459,0.007313954,0.006951379,0.005613402,0.005701005,0.019736065,0.019470115,0.020790866,0.019344477,0.020237723,0.019452829,0.022905497,0.020600947,0.016427426,0.019407761
175000,0.005926562,0.006268963,0.00676188,0.006982426,0.005357088,0.005671916,0.01664881,0.019524912,0.022928677,0.019576903,0.020134615,0.019660825,0.02232815,0.020781007,0.018333908,0.019286792
175500,0.007233887,0.006331548,0.007911576,0.007041924,0.006176532,0.005715834,0.020288821,0.019512022,0.017933853,0.019449974,0.02492338,0.019951447,0.018633034,0.020545275,0.025394149,0.019554721
176000,0.005255894,0.006291111,0.00607222,0.007024429,0.005516744,0.005711331,0.029246919,0.019932987,0.015271127,0.019296949,0.018708542,0.019998008,0.02331128,0.020617968,0.020276425,0.019717776
176500,0.006427599,0.006266645,0.005696552,0.006963679,0.006089445,0.005775501,0.023570929,0.019979943,0.020528758,0.019524476,0.017824395,0.019756934,0.021773286,0.020790813,0.0158579,0.019662053
177000,0.007079433,0.006344317,0.007071739,0.006974524,0.005061517,0.005735493,0.022172494,0.02007559,0.017173041,0.019535712,0.023603912,0.020186266,0.025247656,0.021025319,0.020826591,0.019757471
177500,0.00488533,0.006304547,0.006319212,0.00692726,0.006578363,0.005817903,0.024268832,0.020150807,0.023513488,0.019700067,0.022467494,0.020428078,0.024075199,0.021294046,0.024858007,0.020039128
178000,0.006289996,0.006247377,0.006494612,0.006893709,0.00575069,0.005826368,0.015056422,0.02008785,0.020431243,0.0195939,0.021803115,0.02062634,0.017231591,0.02131184,0.018113667,0.020102815
178500,0.005769861,0.00622587,0.006291745,0.006890398,0.005722674,0.005827092,0.02182867,0.020487763,0.024204386,0.019887095,0.021097727,0.020835584,0.016327169,0.021229604,0.0205361,0.020279529
179000,0.005481903,0.006122363,0.005698586,0.006841643,0.00673217,0.005871103,0.026369151,0.020359893,0.023172814,0.02026705,0.023337711,0.02098004,0.019794267,0.021244122,0.019677423,0.020417432
179500,0.007597732,0.006217909,0.008349271,0.006919295,0.004842826,0.005819706,0.021388577,0.020175968,0.019005328,0.019999876,0.020022754,0.021036789,0.020476028,0.021223645,0.023461992,0.020458949
180000,0.006142266,0.00621643,0.006626869,0.006916139,0.009305358,0.006002368,0.019322691,0.020318037,0.013338108,0.019808268,0.021454785,0.021414739,0.026826475,0.021674554,0.024021972,0.020828522
180500,0.005622527,0.006188503,0.006786694,0.006873367,0.009676355,0.006217376,0.019044297,0.020530109,0.02148515,0.019722411,0.023524165,0.021526537,0.019173078,0.021968889,0.023382161,0.020796505
181000,0.005485723,0.006131521,0.006605988,0.006764146,0.004928397,0.006182058,0.024720479,0.020848414,0.024970971,0.019874478,0.020159237,0.0216666,0.023085581,0.022106486,0.019897565,0.020620869
181500,0.006277887,0.006094384,0.007169046,0.006764674,0.005019491,0.006148843,0.019264882,0.020733617,0.021828761,0.020210898,0.021044847,0.021624858,0.025743239,0.022314204,0.027892578,0.021054086
182000,0.006541735,0.006131292,0.007184364,0.00679666,0.005722295,0.0061225,0.016608492,0.020562537,0.017051812,0.020006557,0.02238222,0.021442731,0.023917876,0.02244123,0.021770123,0.021056735
182500,0.00587415,0.006057099,0.006359237,0.006761107,0.004782505,0.006076436,0.020802114,0.020570551,0.02051818,0.020223145,0.020226486,0.021391804,0.018368214,0.022099272,0.017241742,0.020997326
183000,0.007744878,0.006116426,0.006194073,0.006718051,0.004848609,0.006056367,0.02222597,0.020866019,0.019525759,0.020222328,0.022747483,0.021520999,0.022578154,0.021997481,0.023139916,0.021066174
183500,0.006839602,0.006146745,0.006557453,0.006696588,0.005401877,0.005989544,0.022944996,0.021049709,0.017235197,0.01994726,0.020092063,0.021630072,0.023133682,0.021724258,0.024434917,0.021113336
184000,0.007455644,0.006260406,0.006605674,0.006703537,0.005984299,0.005955532,0.021287549,0.021339858,0.02525207,0.02030798,0.021420367,0.021360651,0.021908304,0.021841888,0.017941348,0.021174296
184500,0.006232227,0.006308242,0.006248866,0.006650283,0.005706246,0.005960174,0.020618496,0.02138398,0.016752884,0.02010608,0.020410117,0.021369271,0.022335492,0.021813388,0.023732193,0.021539534
185000,0.006629208,0.006343374,0.006341722,0.006629275,0.005534423,0.005969041,0.025597446,0.021831411,0.019954361,0.019957365,0.024210591,0.02157307,0.018459395,0.02161995,0.022926604,0.021769169
185500,0.005284959,0.006245928,0.007261615,0.006596777,0.005626186,0.005941524,0.023573384,0.02199564,0.02293135,0.02020724,0.015939608,0.021123881,0.019038117,0.021640204,0.024595756,0.021729249
186000,0.006459564,0.006306111,0.007395408,0.006662936,0.006222927,0.005976833,0.018269753,0.021446781,0.016536577,0.020270512,0.024164371,0.021396672,0.020820227,0.021515651,0.019669909,0.021698923
186500,0.008443231,0.006406893,0.006234776,0.006689848,0.006256592,0.00598519,0.021409985,0.021338734,0.021662422,0.020327195,0.019156128,0.021463259,0.021742001,0.021514087,0.023315081,0.022071782
187000,0.004588072,0.006282325,0.006680564,0.006670289,0.005790712,0.00602165,0.018404465,0.021150333,0.025527254,0.020744906,0.020084087,0.021287268,0.02212752,0.02135808,0.020951267,0.022078016
187500,0.00800801,0.006438459,0.006798563,0.006694256,0.005851422,0.005985303,0.023279358,0.021100859,0.022677166,0.02070309,0.02030227,0.021179007,0.018351011,0.021071871,0.01676916,0.021673574
188000,0.008588794,0.006553399,0.007293662,0.006734209,0.007865706,0.006091054,0.023133824,0.021504729,0.027933547,0.021078205,0.023729471,0.021275324,0.029276816,0.021674132,0.022743147,0.021905048
188500,0.007259403,0.006627876,0.006306677,0.006734955,0.005351701,0.006072505,0.018913466,0.021358969,0.01870227,0.020803099,0.023850003,0.021412938,0.026128951,0.022164221,0.025102807,0.022133383
189000,0.007472415,0.006727401,0.006570545,0.006778553,0.005750052,0.006023399,0.017161485,0.020898585,0.021528488,0.020720883,0.027271204,0.021609613,0.0154633,0.021947673,0.025832459,0.022441135
189500,0.008100795,0.006752554,0.006502436,0.006686212,0.005333071,0.006047911,0.027648542,0.021211584,0.018635049,0.020702369,0.021423293,0.02167964,0.025147334,0.022181238,0.020019274,0.022268999
190000,0.006143768,0.006752629,0.006435402,0.006676638,0.005097428,0.005837515,0.030203048,0.021755602,0.022275411,0.021149234,0.023553111,0.021784556,0.012925634,0.021486196,0.020360522,0.022085927
190500,0.006793564,0.006811181,0.0067512,0.006674864,0.005960572,0.005651726,0.026862711,0.022146522,0.021676533,0.021158803,0.020913826,0.021654039,0.019814465,0.021518266,0.021316066,0.021982622
191000,0.007706235,0.006922207,0.006279971,0.006658563,0.014310953,0.006120853,0.018529039,0.02183695,0.020373322,0.020928921,0.024125531,0.021852354,0.023792323,0.021553603,0.022291198,0.022102304
191500,0.009236646,0.007070145,0.006902662,0.006645243,0.005576889,0.006148723,0.026591845,0.022203298,0.023645177,0.021019742,0.019785758,0.021789399,0.01987252,0.021260067,0.028127268,0.022114038
192000,0.008292891,0.007157703,0.005969774,0.006584514,0.006392555,0.006182236,0.026568584,0.022701303,0.025403969,0.021437349,0.020712025,0.02170589,0.027090531,0.0214187,0.016836954,0.02186738
192500,0.012339387,0.007480965,0.006684287,0.006600766,0.005485293,0.006217376,0.021919206,0.022757158,0.017603692,0.021291625,0.02213113,0.021801122,0.022525132,0.021626545,0.02202774,0.022106679
193000,0.007054728,0.007446457,0.00647305,0.006614715,0.009539839,0.006451937,0.015225643,0.022407141,0.02083208,0.021356941,0.026356809,0.021981588,0.024878411,0.021741558,0.025512941,0.022225331
193500,0.009889215,0.007598938,0.006814626,0.006627574,0.005892076,0.006476447,0.023755882,0.022447686,0.02158203,0.021574283,0.025124222,0.022233196,0.02348832,0.02175929,0.015775694,0.02179237
194000,0.007120462,0.007582179,0.007408926,0.006667737,0.005709407,0.006462703,0.02031865,0.022399241,0.018623909,0.021242875,0.02303692,0.022314024,0.019562736,0.021642012,0.023742478,0.022082426
194500,0.009701718,0.007755653,0.006918851,0.006701236,0.008263267,0.006590554,0.03134647,0.022935639,0.025940236,0.021702242,0.022486541,0.022417845,0.023308018,0.021690638,0.0255598,0.022173806
195000,0.006162048,0.007732295,0.005379256,0.006653113,0.006373069,0.006632486,0.024279777,0.022869756,0.017517166,0.021580382,0.023904547,0.022402543,0.026283132,0.022081825,0.02735663,0.022395308
195500,0.006268602,0.007781477,0.006300495,0.006605057,0.005794954,0.006640924,0.02093319,0.022737746,0.023370275,0.021602329,0.026138525,0.022912489,0.020991769,0.022179508,0.022886684,0.022309854
196000,0.005348513,0.007725925,0.006128398,0.006541706,0.006225639,0.00664106,0.028603647,0.023254441,0.018610757,0.021706038,0.022452289,0.022826885,0.022634029,0.022270198,0.023037978,0.022478257
196500,0.006835532,0.00764554,0.00689375,0.006574655,0.005258468,0.006591154,0.01684756,0.02302632,0.021814007,0.021713617,0.024609733,0.023099565,0.022016034,0.022283899,0.018416308,0.022233319
197000,0.009471849,0.007889729,0.006751827,0.006578218,0.005390606,0.006571148,0.020335462,0.023122869,0.021215392,0.021498024,0.021457262,0.023168224,0.025619086,0.022458478,0.02242193,0.022306852
197500,0.008741265,0.007926391,0.006850717,0.006580826,0.005235055,0.00654033,0.023083268,0.023113065,0.025099602,0.021619146,0.023609726,0.023333596,0.023435596,0.022712707,0.031482015,0.023042495
198000,0.007145511,0.007854227,0.006692518,0.006550768,0.006139194,0.006454004,0.020232223,0.022967985,0.024659172,0.021455427,0.022601049,0.023277175,0.017524239,0.022125078,0.019587835,0.022884729
198500,0.006022243,0.007792369,0.006918879,0.006581378,0.005493653,0.006461102,0.02484617,0.02326462,0.026674999,0.021854063,0.026914991,0.023430425,0.017840073,0.021710634,0.022138663,0.022736522
199000,0.011053072,0.007971402,0.006107377,0.00655822,0.005553968,0.006451298,0.019177411,0.023365416,0.025953561,0.022075317,0.024869239,0.023310327,0.021143068,0.021994622,0.019343091,0.022412053
199500,0.008657737,0.007999249,0.00615361,0.006540779,0.007296869,0.006549488,0.023392636,0.023152621,0.019586291,0.022122879,0.026010033,0.023539663,0.02417678,0.021946095,0.019366099,0.022379395
200000,0.006730967,0.008028609,0.005976676,0.006517842,0.005465689,0.006567901,0.020218283,0.022653383,0.033674527,0.022692835,0.027775776,0.023750797,0.027797027,0.022689664,0.019124821,0.02231761
200500,0.009074077,0.008142635,0.00739046,0.006549805,0.00530101,0.006534923,0.02655511,0.022638003,0.026377844,0.0229279,0.019998748,0.023705043,0.018419273,0.022619905,0.031048335,0.022804223
201000,0.00676572,0.008095609,0.006476482,0.006559631,0.010893706,0.00636406,0.02145927,0.022784514,0.024113901,0.023114929,0.026198093,0.023808671,0.018753659,0.022367972,0.01915952,0.022647639
201500,0.00913731,0.008090642,0.00678094,0.006553545,0.006223931,0.006396412,0.025091348,0.02270949,0.032719065,0.023568624,0.021568943,0.02389783,0.030904381,0.022919565,0.02200944,0.022341748
202000,0.008678191,0.008109907,0.006387815,0.006574447,0.006595704,0.00640657,0.022853617,0.022523741,0.024627291,0.02352979,0.025144082,0.024119433,0.02758196,0.022944136,0.020593487,0.022529574
202500,0.009147446,0.00795031,0.006291722,0.006554819,0.005928718,0.006428741,0.025812944,0.022718428,0.025538299,0.02392652,0.025199808,0.024272867,0.020205012,0.02282813,0.021023951,0.022479385
203000,0.006738033,0.007934476,0.006773227,0.006569828,0.004680859,0.006185792,0.02228076,0.023071184,0.023805413,0.024075187,0.025788907,0.024244472,0.028628554,0.023015637,0.02050888,0.022229182
203500,0.008338062,0.007856918,0.007640295,0.006611111,0.005157067,0.006149042,0.024998233,0.023133301,0.018912219,0.023941696,0.016992196,0.02383787,0.026674025,0.023174922,0.016970709,0.022288933
204000,0.008726414,0.007937215,0.007472443,0.006614287,0.005382339,0.006132688,0.019966774,0.023115708,0.022292107,0.024125106,0.025175247,0.023944787,0.02534223,0.023463897,0.021095306,0.022156574
204500,0.0068021,0.007792235,0.006363069,0.006586498,0.005502667,0.005994658,0.024895031,0.022793136,0.024973664,0.024076778,0.022772763,0.023959098,0.02908949,0.023752971,0.022827338,0.022019951
205000,0.008112007,0.007889733,0.005731437,0.006604107,0.005874265,0.005969718,0.023575407,0.022757917,0.021260858,0.024263962,0.027782269,0.024152984,0.020310994,0.023454364,0.019646756,0.021634457
205500,0.006674875,0.007910046,0.006295153,0.00660384,0.005846155,0.005972278,0.023853552,0.022903935,0.028241336,0.024507515,0.024415433,0.024066829,0.022561889,0.02353287,0.019619297,0.021471088
206000,0.007687964,0.008027019,0.006500706,0.006622455,0.00642383,0.005982188,0.02400703,0.022674104,0.020324219,0.024593188,0.018233892,0.02385591,0.024014294,0.023601883,0.023961477,0.021517263
206500,0.008725399,0.008121512,0.006729003,0.006614218,0.005860125,0.00601227,0.024781186,0.023070786,0.022339098,0.024619443,0.02504381,0.023877613,0.019127904,0.023457477,0.021702439,0.021681569
207000,0.008801857,0.008088012,0.006384415,0.006595847,0.005513904,0.006018435,0.023359811,0.023222003,0.019669302,0.024542138,0.022892665,0.023949383,0.025602005,0.023456623,0.022425199,0.021681733
207500,0.00831721,0.00806681,0.008901373,0.00669838,0.005385823,0.006025974,0.031598847,0.023647782,0.025284657,0.024551391,0.026153505,0.024076572,0.029338699,0.023751778,0.025078028,0.021361534
208000,0.007241833,0.008071626,0.006392123,0.00668336,0.005346906,0.005986359,0.024827527,0.023877547,0.025675027,0.024602184,0.031417932,0.024517417,0.022454839,0.023998308,0.022074204,0.021485852
208500,0.006750228,0.008108025,0.006192519,0.006647042,0.005445415,0.005983947,0.019917417,0.02363111,0.024925347,0.024514701,0.016773798,0.024010357,0.021345068,0.024173557,0.016298916,0.021193865
209000,0.008677283,0.007989236,0.006606976,0.006672022,0.00526932,0.005969715,0.021641474,0.023754313,0.020157214,0.024224884,0.017605688,0.023647179,0.024104323,0.02432162,0.022835456,0.021368483
209500,0.006289575,0.007870828,0.00690466,0.006709575,0.006236535,0.005916698,0.022753362,0.023722349,0.020235758,0.024257357,0.03108399,0.023900877,0.021932369,0.0242094,0.033974305,0.022098893
210000,0.008836664,0.007976112,0.006665483,0.006744015,0.0052156,0.005904194,0.019455202,0.023684195,0.023031015,0.023725182,0.024974722,0.023760825,0.021333922,0.023886244,0.021286175,0.022206961
210500,0.008709205,0.007957869,0.00651879,0.006700431,0.005232315,0.005900759,0.013787163,0.023045798,0.018694345,0.023341007,0.022258988,0.023873837,0.022329506,0.024081756,0.020180859,0.021663587
211000,0.004435678,0.007841367,0.00653272,0.006703243,0.005411876,0.005626668,0.025060268,0.023225848,0.023958541,0.023333239,0.028520305,0.023989947,0.025970997,0.024442623,0.02167809,0.021789516
211500,0.004558813,0.007612442,0.006237752,0.006676084,0.006653021,0.005648122,0.023537919,0.023148176,0.023049932,0.022849782,0.021330886,0.023978044,0.024079271,0.024101367,0.027582139,0.022068151
212000,0.006323213,0.007494693,0.006444556,0.006678921,0.006188488,0.005627761,0.021525476,0.023081769,0.033968516,0.023316843,0.021458257,0.023793753,0.0260559,0.024025065,0.028853014,0.022481127
212500,0.011506729,0.007612657,0.007123328,0.006720501,0.004778444,0.005570248,0.024326107,0.023007427,0.02243227,0.023161542,0.023136258,0.023690576,0.032329455,0.024631287,0.020437725,0.022451816
213000,0.008413214,0.007696416,0.006356127,0.006699646,0.006456249,0.005659017,0.019788738,0.022882826,0.027140228,0.023328283,0.02450633,0.023626447,0.019860715,0.024192895,0.024310222,0.022641883
213500,0.010128782,0.007785952,0.007113247,0.006673294,0.005812326,0.00569178,0.0275856,0.023012195,0.029114299,0.023838387,0.02149874,0.023851774,0.021837998,0.023951093,0.023452271,0.022965961
214000,0.00844782,0.007772022,0.005885061,0.006593925,0.007162357,0.005780781,0.024428366,0.023235274,0.021825865,0.023815075,0.020548861,0.023620455,0.023091756,0.02383857,0.023218133,0.023072102
214500,0.00716601,0.007790218,0.007088661,0.006630204,0.00682039,0.005846667,0.021194566,0.023050251,0.016473703,0.023390076,0.02069461,0.023516547,0.020087972,0.023388494,0.021455586,0.023003514
215000,0.007878793,0.007778557,0.006140391,0.006650652,0.005761046,0.005841006,0.025612377,0.023152099,0.026160471,0.023635057,0.023062244,0.023280546,0.026599193,0.023702904,0.024209874,0.02323167
215500,0.008536467,0.007871637,0.006585435,0.006665166,0.00536907,0.005817152,0.021329157,0.02302588,0.029897142,0.023717847,0.02651662,0.023385605,0.021451518,0.023647385,0.027740881,0.02363775
216000,0.011448409,0.008059659,0.007011411,0.006690701,0.0063396,0.00581294,0.023577068,0.023004382,0.024790272,0.02394115,0.024103109,0.023679066,0.020177495,0.023455545,0.02432033,0.023655692
216500,0.008597607,0.00805327,0.006629289,0.006685716,0.005455598,0.005792714,0.024113463,0.022970995,0.019390941,0.023793742,0.022918293,0.02357279,0.022864819,0.023642391,0.018177088,0.023479425
217000,0.010111114,0.008118732,0.006265126,0.006679751,0.00497695,0.005765866,0.028091855,0.023207598,0.018678892,0.023744222,0.027564904,0.023806402,0.022621322,0.023493357,0.018260321,0.023271181
217500,0.008370318,0.008121388,0.007196522,0.006594509,0.005736861,0.005783418,0.026228335,0.022939072,0.025198163,0.023739897,0.021547958,0.023576125,0.029614331,0.023507138,0.019495614,0.02299206
218000,0.009337293,0.008226161,0.00687785,0.006618795,0.005650847,0.005798615,0.026848972,0.023040144,0.021069156,0.023509604,0.019155804,0.022963018,0.020442396,0.023406516,0.025117878,0.023144244
218500,0.007700605,0.00827368,0.006269317,0.006622635,0.005441766,0.005798433,0.026692905,0.023378919,0.023531707,0.023439922,0.024135364,0.023331097,0.032179393,0.023948233,0.022847028,0.023471649
219000,0.009262143,0.008302923,0.006238156,0.006604194,0.005799426,0.005824938,0.024813928,0.023537541,0.021818504,0.023522986,0.026187696,0.023760197,0.025227975,0.024004415,0.022266027,0.023443178
219500,0.00944359,0.008460623,0.005869336,0.006552428,0.006413416,0.005833782,0.028581556,0.023828951,0.024138503,0.023718123,0.020512499,0.023231622,0.033757016,0.024595647,0.017816961,0.022635311
220000,0.00802599,0.00842009,0.006135806,0.006525944,0.005825143,0.005864259,0.031165961,0.024414489,0.028077874,0.023970466,0.028141024,0.023389937,0.027799604,0.024918932,0.025641154,0.02285306
220500,0.009715185,0.008470389,0.005852994,0.006492654,0.00621994,0.005913641,0.026097994,0.02503003,0.021055046,0.024088501,0.024907634,0.02352237,0.029012879,0.0252531,0.02799904,0.023243969
221000,0.007359875,0.008616599,0.005675049,0.006449771,0.005488216,0.005917458,0.024864025,0.025020218,0.02144561,0.023962855,0.027422363,0.023467473,0.031759843,0.025542543,0.025246046,0.023422367
221500,0.006765115,0.008726914,0.007281777,0.006501972,0.005554981,0.005862556,0.0227312,0.024979882,0.022859078,0.023953312,0.028678276,0.023834842,0.026127458,0.025644952,0.025900003,0.02333826
222000,0.01050893,0.0089362,0.006083809,0.006483935,0.006244797,0.005865371,0.020569295,0.024932073,0.02321282,0.023415527,0.022117203,0.023867789,0.021186873,0.025401501,0.018131379,0.022802178
222500,0.008724769,0.008797102,0.006644591,0.006459998,0.005497785,0.005901338,0.026040614,0.025017799,0.02376367,0.023482097,0.021664018,0.023794177,0.028061315,0.025188094,0.019291885,0.022744886
223000,0.00977334,0.008865108,0.006384665,0.006461425,0.005938005,0.005875426,0.023769667,0.025216845,0.02211922,0.023231047,0.035648085,0.024351265,0.022333246,0.02531172,0.022375006,0.022648125
223500,0.006937711,0.008705554,0.006871559,0.00644934,0.006899391,0.005929779,0.035325028,0.025603817,0.029370487,0.023243856,0.024662454,0.024509451,0.029336836,0.025686662,0.027036717,0.022827348
224000,0.008611626,0.008713745,0.00646174,0.006478174,0.005305743,0.005836949,0.021821521,0.025473474,0.029567959,0.023630961,0.024878256,0.024725921,0.016771127,0.025370631,0.025103025,0.022921592
224500,0.007584812,0.008734685,0.00556452,0.006401967,0.005309353,0.005761397,0.021989495,0.025513221,0.025989249,0.024106738,0.020726247,0.024727502,0.01587918,0.025160191,0.021980392,0.022947832
225000,0.01023456,0.008852473,0.006832303,0.006436563,0.005480837,0.005747386,0.023087943,0.025386999,0.025337126,0.024065571,0.026666237,0.024907702,0.019895807,0.024825022,0.029165331,0.023195605
225500,0.013604051,0.009105852,0.006340849,0.006424333,0.006627786,0.005810322,0.031374641,0.025889273,0.016847888,0.023413108,0.026339617,0.024898852,0.020095859,0.024757239,0.023329249,0.022975024
226000,0.011477483,0.009107306,0.00731303,0.006439414,0.006346318,0.005810658,0.025002161,0.025960528,0.023814231,0.023364306,0.024223927,0.024904893,0.021624643,0.024829596,0.018948238,0.022706419
226500,0.010289202,0.009191886,0.006456743,0.006430787,0.00577402,0.005826579,0.023205623,0.025915136,0.027084023,0.02374896,0.023766318,0.024947294,0.019416446,0.024657178,0.023720657,0.022983598
227000,0.010585441,0.009215602,0.006242389,0.00642965,0.005436857,0.005849574,0.02743993,0.02588254,0.024918705,0.024060951,0.026658284,0.024901963,0.027790632,0.024915643,0.032950621,0.023718113
227500,0.011022446,0.009348208,0.006232427,0.006381445,0.005563179,0.00584089,0.022581164,0.025700181,0.023925662,0.023997326,0.019661225,0.024807626,0.020855594,0.024477706,0.024495553,0.02396811
228000,0.010214763,0.009392082,0.006119902,0.006343548,0.017890509,0.006452873,0.029458415,0.025830653,0.024260843,0.02415691,0.029488169,0.025324245,0.020807829,0.024495978,0.023626527,0.023893542
228500,0.011379399,0.009576022,0.006533916,0.006356778,0.006073241,0.006484447,0.02542299,0.025767158,0.028649956,0.024412823,0.027100403,0.025472497,0.0328792,0.024530968,0.032951631,0.024398772
229000,0.012228853,0.009724357,0.006421809,0.006365961,0.005098766,0.006449414,0.023656216,0.025709272,0.022609029,0.024452349,0.026192743,0.025472749,0.026052944,0.024572217,0.029782662,0.024774604
229500,0.00742991,0.009623673,0.006245385,0.006384763,0.004932072,0.006375347,0.02948489,0.025754439,0.029483663,0.024719607,0.028455267,0.025869887,0.020586826,0.023913707,0.026323238,0.025199918
230000,0.009190151,0.009681881,0.007000037,0.006427975,0.006356204,0.0064019,0.023578072,0.025375044,0.023080774,0.024469752,0.028118744,0.025868773,0.028982103,0.023972832,0.023708934,0.025103307
230500,0.012346562,0.00981345,0.006644731,0.006467562,0.005452613,0.006363534,0.030258898,0.025583089,0.023390587,0.024586529,0.023037704,0.025775277,0.028238174,0.023934097,0.016701594,0.024538434
231000,0.011364573,0.010013685,0.005900972,0.006478858,0.006180545,0.00639815,0.02164869,0.025422323,0.028023265,0.024915412,0.025883239,0.025698321,0.029338174,0.023813013,0.024193469,0.024485806
231500,0.008609609,0.01010591,0.005134339,0.006371486,0.004928455,0.006366824,0.033397939,0.02595566,0.022540387,0.024899477,0.026703844,0.025599599,0.02632116,0.023822698,0.01995283,0.024188447
232000,0.009221766,0.010041551,0.005708928,0.006352742,0.005891481,0.006349158,0.026053099,0.02622985,0.018319231,0.024654798,0.027028317,0.025845155,0.023245487,0.023925629,0.023522492,0.024458003
232500,0.009180577,0.010064342,0.006869159,0.00636397,0.005542312,0.006351384,0.021424696,0.025999054,0.021590974,0.024546163,0.023519184,0.025937913,0.024987731,0.02377195,0.024139725,0.024700395
233000,0.009258728,0.010038611,0.006326919,0.006361083,0.006224645,0.006365716,0.028519714,0.026236556,0.024625836,0.024671494,0.024941063,0.025402562,0.031431518,0.024226863,0.024231821,0.024793235
233500,0.011721415,0.010277796,0.006489201,0.006341965,0.005811863,0.00631134,0.030137865,0.025977198,0.025801826,0.024493061,0.02541,0.025439939,0.027065882,0.024113316,0.029375929,0.024910196
234000,0.009597272,0.010327079,0.006192928,0.006328524,0.005935863,0.006342846,0.024750939,0.026123669,0.021573132,0.024093319,0.023832222,0.025387638,0.023646522,0.024457086,0.020842064,0.024697148
234500,0.013722456,0.010633961,0.006587508,0.006379674,0.005730608,0.006363909,0.020711198,0.026059754,0.021833198,0.023885517,0.027243506,0.025713501,0.032887571,0.025307505,0.021904822,0.024693369
235000,0.004863823,0.010365424,0.006377256,0.006356921,0.005386127,0.006359173,0.025595207,0.026185117,0.028524233,0.024044872,0.027599432,0.02576016,0.02403878,0.025514654,0.021166513,0.024293429
235500,0.011081079,0.010239275,0.006707703,0.006375264,0.005243543,0.006289961,0.022457972,0.025739284,0.024660714,0.024435513,0.02623261,0.02575481,0.020977562,0.025558739,0.026989663,0.024476449
236000,0.008970939,0.010113948,0.00550877,0.006285051,0.005781054,0.006261698,0.023887074,0.025683529,0.022688739,0.024379239,0.028242044,0.025955716,0.026497744,0.025802394,0.022286577,0.024643366
236500,0.010277021,0.010113339,0.005953915,0.00625991,0.005858142,0.006265904,0.021663226,0.02560641,0.032862127,0.024668144,0.022233319,0.025879066,0.026811048,0.026172124,0.023656704,0.024640169
237000,0.007244675,0.009946301,0.005300429,0.006212812,0.005701223,0.006279122,0.027103115,0.025589569,0.026484441,0.024746431,0.021933518,0.025642828,0.020212762,0.025793231,0.024654698,0.024225372
237500,0.009228103,0.009856584,0.006114745,0.006206927,0.004548279,0.006228377,0.021197401,0.025520381,0.031029552,0.025101625,0.032411762,0.026280354,0.020493789,0.02577514,0.025704017,0.024285796
238000,0.01020181,0.009855936,0.006032948,0.00620258,0.008410027,0.005754353,0.019668357,0.025030878,0.027758302,0.025276498,0.022188039,0.025915348,0.018791534,0.025674326,0.028173298,0.024513134
238500,0.009434193,0.009758676,0.006737227,0.006212745,0.006139684,0.005757675,0.024123978,0.024965927,0.024545606,0.025071281,0.026138734,0.025867265,0.030081481,0.02553444,0.027223153,0.02422671
239000,0.007536059,0.009524036,0.005859497,0.00618463,0.006030301,0.005804252,0.023105379,0.024938385,0.022380993,0.025059879,0.028548015,0.025985028,0.029186267,0.025691106,0.022945853,0.02388487
239500,0.010768237,0.009690952,0.006480126,0.006196367,0.00540907,0.005828102,0.022309594,0.024579621,0.027781785,0.024974785,0.026428716,0.025883701,0.02569752,0.025946641,0.029599527,0.024048684
240000,0.010395119,0.009751201,0.006059758,0.006149353,0.007968884,0.005908736,0.026273195,0.024714377,0.02627179,0.025134336,0.023055263,0.025630527,0.025281122,0.025761591,0.026171401,0.024171808
240500,0.008432087,0.009555477,0.00622262,0.006128247,0.005670127,0.005919612,0.024515681,0.024427216,0.024780255,0.025203819,0.024601419,0.025708712,0.02598374,0.02564887,0.023102155,0.024491836
241000,0.010676114,0.009521054,0.006625183,0.006164458,0.006543123,0.00593774,0.024698056,0.024579684,0.024723686,0.02503884,0.024587117,0.025643906,0.023008637,0.025332393,0.023545679,0.024459446
241500,0.00990731,0.009585939,0.007169712,0.006266226,0.005464988,0.005964567,0.021915518,0.024005563,0.030865218,0.025455082,0.023953773,0.025506403,0.030965036,0.025564587,0.025961794,0.024759894
242000,0.008771551,0.009563428,0.006345866,0.006298073,0.005755802,0.005957783,0.027135693,0.024059693,0.026830729,0.025880657,0.018302906,0.025070132,0.022929646,0.025548795,0.021175995,0.024642569
242500,0.012128498,0.009710824,0.006341153,0.006271673,0.006096215,0.005985478,0.026049279,0.024290922,0.026920591,0.026147138,0.022763111,0.025032328,0.024781626,0.025538489,0.029161939,0.02489368
243000,0.008816367,0.009688706,0.006938155,0.006302235,0.005694011,0.005958947,0.025455173,0.024137695,0.022580575,0.026044875,0.028414074,0.025205979,0.022042826,0.025069055,0.02348781,0.02485648
243500,0.014365501,0.009820911,0.006647375,0.006310144,0.006637102,0.006000209,0.025877096,0.023924656,0.021500554,0.025829811,0.026785241,0.025274741,0.023924917,0.024912007,0.02573419,0.024674393
244000,0.011921534,0.009937124,0.006285356,0.006314765,0.005523329,0.005979582,0.024678335,0.023921026,0.026372366,0.026069773,0.035005756,0.025833418,0.027981259,0.025128743,0.020129697,0.024638774
244500,0.011871595,0.009844581,0.006081578,0.006289469,0.005348235,0.005960463,0.031903382,0.024480635,0.02917715,0.02643697,0.034276366,0.026185061,0.026366156,0.024802673,0.02669725,0.024878396
245000,0.009439018,0.01007334,0.005714615,0.006256337,0.00505539,0.005943926,0.037833285,0.025092539,0.035214961,0.026771507,0.022692839,0.025939731,0.028148254,0.025008146,0.029001929,0.025270166
245500,0.012759851,0.010157279,0.006063236,0.006224113,0.006114497,0.005987474,0.023634929,0.025151387,0.025637636,0.026820353,0.018828167,0.025569509,0.02574696,0.025246616,0.031767584,0.025509063
246000,0.014523656,0.010434915,0.005953058,0.006246328,0.005760293,0.005986436,0.024813522,0.02519771,0.021528756,0.026762354,0.020891178,0.025201966,0.028546825,0.02534907,0.017005628,0.025245015
246500,0.010621791,0.010452153,0.006409597,0.006269112,0.006094676,0.005998263,0.023723662,0.025300731,0.02741985,0.02649024,0.027428169,0.025461708,0.024807911,0.025248913,0.022145435,0.025169452
247000,0.009840695,0.010581954,0.006357678,0.006321974,0.00565863,0.005996133,0.025209509,0.025206051,0.027286677,0.026530352,0.029692743,0.025849669,0.026737217,0.025575136,0.032089502,0.025541192
247500,0.009064764,0.010573787,0.007037334,0.006368104,0.00564733,0.006051086,0.031797897,0.025736076,0.024716303,0.026214689,0.027909681,0.025624565,0.029832449,0.026042069,0.024662055,0.025489094
248000,0.010806721,0.010604033,0.006003033,0.006366608,0.006760473,0.005968608,0.027066156,0.026105966,0.026506305,0.026152089,0.026295397,0.025829933,0.024888536,0.026346919,0.023194455,0.025240152
248500,0.013652459,0.010814946,0.005923891,0.006325941,0.006497282,0.005986488,0.030927043,0.026446119,0.023150373,0.026082328,0.02627871,0.025836932,0.024843358,0.026085013,0.023551062,0.025056547
249000,0.010842929,0.01098029,0.006289793,0.006347456,0.005602866,0.005965116,0.02484284,0.026532992,0.024519682,0.026189262,0.036081821,0.026213622,0.02581819,0.025916609,0.024654943,0.025142002
249500,0.009950468,0.010939401,0.006590392,0.006352969,0.005989928,0.005994159,0.034526397,0.027143832,0.025350198,0.026067683,0.0252067,0.026152522,0.02629254,0.02594636,0.032822628,0.025303157
250000,0.011180555,0.010978673,0.006261587,0.006363061,0.005587892,0.005875109,0.021738175,0.026917081,0.026048951,0.026056541,0.031652667,0.026582392,0.028332949,0.026098952,0.026613183,0.025325246
250500,0.0140503,0.011259584,0.006605824,0.006382221,0.006004339,0.00589182,0.029888311,0.027185713,0.026361506,0.026135603,0.021945307,0.026449586,0.031943969,0.026396963,0.027622031,0.025551239
251000,0.013803413,0.011415949,0.006379119,0.006369918,0.006356941,0.005882511,0.023879776,0.027144799,0.028662845,0.026332561,0.023069909,0.026373726,0.028184626,0.026655762,0.024734348,0.025610673
251500,0.01432591,0.011636879,0.006800721,0.006351468,0.005515003,0.005885012,0.028613513,0.027479699,0.023843545,0.025981478,0.026175138,0.026484794,0.029262148,0.026570618,0.022407543,0.02543296
252000,0.010709177,0.01173376,0.006662374,0.006367294,0.005979577,0.0058962,0.021430243,0.027194426,0.028609486,0.026070416,0.029205505,0.027029924,0.029800413,0.026914156,0.037935425,0.026270932
252500,0.008385079,0.011546589,0.006274734,0.006363973,0.007381748,0.005960477,0.030497879,0.027416856,0.023844711,0.025916622,0.023050081,0.027044272,0.02428038,0.026889094,0.023548437,0.025990257
253000,0.009674724,0.011589507,0.006512322,0.006342681,0.006681297,0.006009841,0.024833295,0.027385762,0.022149168,0.025895051,0.024195613,0.026833349,0.034145698,0.027494238,0.025012277,0.02606648
253500,0.011384441,0.011440454,0.006296876,0.006325156,0.005846155,0.005970294,0.025863614,0.027385088,0.028602075,0.026250127,0.030089442,0.026998559,0.030553712,0.027825677,0.028891977,0.026224369
254000,0.009964306,0.011342593,0.006213104,0.006321543,0.005850138,0.005986635,0.025107805,0.027406562,0.024696417,0.02616633,0.027614642,0.026629004,0.023841318,0.02761868,0.032592047,0.026847487
254500,0.010280542,0.01126304,0.006092322,0.006322081,0.005280352,0.00598324,0.020279938,0.026825389,0.022619078,0.025838426,0.02054867,0.025942619,0.026136791,0.027607212,0.020203069,0.026522778
255000,0.01217485,0.011399832,0.006346879,0.006353694,0.00557743,0.006009342,0.020636393,0.025965545,0.023739155,0.025264636,0.023577109,0.025986832,0.026894443,0.027544522,0.035750411,0.026860202
255500,0.014453596,0.011484519,0.006763008,0.006388682,0.00583318,0.005995276,0.030347198,0.026301158,0.032256708,0.02559559,0.022145664,0.026152707,0.024565458,0.027485447,0.029503219,0.026746984
256000,0.010655554,0.011291114,0.006680314,0.006425045,0.006842111,0.006049367,0.027724635,0.026446714,0.020573426,0.025547823,0.029147174,0.026565507,0.031361271,0.027626169,0.027121376,0.027252771
256500,0.01226599,0.011373324,0.007005095,0.00645482,0.005793668,0.006034317,0.025944686,0.026557765,0.025953528,0.025474507,0.025507441,0.026469471,0.020765491,0.027424048,0.019552011,0.0271231
257000,0.012520847,0.011507331,0.006417984,0.006457835,0.007004143,0.006101593,0.032440294,0.026919304,0.026324816,0.025426414,0.026901051,0.026329886,0.029867727,0.027580573,0.025327902,0.02678502
257500,0.012238154,0.011666001,0.006308849,0.006421411,0.005108646,0.006074658,0.023648102,0.026511815,0.028733205,0.025627259,0.031125177,0.026490661,0.02427602,0.027302752,0.023365177,0.026720176
258000,0.013367484,0.011794039,0.006258302,0.006434175,0.005971832,0.006035226,0.022667833,0.026291898,0.029147834,0.025759335,0.031350575,0.02674342,0.02293143,0.027204897,0.025259763,0.026823441
258500,0.011443125,0.011683572,0.007438849,0.006509922,0.005912618,0.006005993,0.025473803,0.026019236,0.025530905,0.025878362,0.023577014,0.026608335,0.025988245,0.027262141,0.027478859,0.027019831
259000,0.011622656,0.011722559,0.005543698,0.006472618,0.006687093,0.006060205,0.034448408,0.026499515,0.02313298,0.025809027,0.026525836,0.026130536,0.029772,0.027459832,0.025529886,0.027063578
259500,0.010653732,0.011757722,0.006528473,0.006469522,0.00583442,0.006052429,0.02558217,0.026052304,0.026937678,0.025888401,0.02034596,0.025887499,0.030966505,0.02769353,0.027703859,0.02680764
260000,0.013778622,0.011887625,0.006273052,0.006470095,0.006373528,0.006091711,0.027865462,0.026358668,0.027565986,0.025964253,0.034993961,0.026054563,0.028048804,0.027679323,0.034135606,0.027183761
260500,0.012799967,0.011825109,0.006973697,0.006488489,0.00600367,0.006091678,0.034560844,0.026592294,0.025847737,0.025938564,0.032965757,0.026605586,0.02618954,0.027391601,0.026847288,0.027145024
261000,0.007516802,0.011510778,0.007139093,0.006526487,0.006648728,0.006106267,0.029444985,0.026870555,0.022829732,0.025646908,0.029381122,0.026921147,0.024262786,0.027195509,0.030645773,0.027440595
261500,0.011592701,0.011374118,0.006614905,0.006517197,0.005960634,0.006128548,0.024828866,0.026681323,0.023796152,0.025644539,0.029509885,0.027087884,0.02769484,0.027117144,0.030068234,0.02782363
262000,0.011444377,0.011410878,0.006184376,0.006493297,0.006090039,0.006134072,0.032842591,0.02725194,0.021991681,0.025313649,0.019391863,0.026597202,0.028131036,0.027033675,0.028977105,0.027375714
262500,0.008824239,0.011432836,0.006868328,0.006522976,0.006210421,0.006075505,0.026014507,0.027027771,0.025484953,0.025395661,0.030398946,0.026964645,0.031337868,0.027386549,0.024595328,0.027428058
263000,0.012554452,0.011576822,0.006146938,0.006504707,0.006356295,0.006059255,0.022760296,0.026924121,0.025907882,0.025583596,0.030526951,0.027281212,0.023098733,0.026834201,0.029171275,0.027636008
263500,0.012284176,0.011621809,0.006277957,0.006503761,0.007042957,0.006119095,0.029683361,0.027115109,0.024674162,0.025387201,0.030859739,0.027319727,0.028340477,0.026723539,0.030039126,0.027693366
264000,0.010436688,0.011645428,0.006842113,0.006535212,0.004466648,0.006049921,0.023581382,0.027038788,0.01988028,0.025146394,0.025067832,0.027192386,0.022817809,0.026672364,0.028121118,0.027469819
264500,0.01072337,0.011667569,0.006654289,0.00656331,0.006031933,0.0060875,0.025510404,0.027300311,0.032417566,0.025636318,0.034058809,0.027867893,0.021860598,0.026458554,0.023371518,0.027628242
265000,0.014097871,0.01176372,0.006251319,0.006558532,0.006496578,0.006133457,0.022144448,0.027375714,0.036525339,0.026275627,0.030649528,0.028221514,0.032356694,0.026731667,0.02316571,0.026999007
265500,0.012182707,0.011650176,0.005649457,0.006502854,0.007061709,0.006194884,0.030882366,0.027402472,0.029437196,0.026134652,0.023483923,0.028288427,0.029761985,0.026991493,0.02880829,0.02696426
266000,0.012829686,0.011758882,0.006843688,0.006511023,0.007403873,0.006222972,0.019992605,0.027015871,0.029704846,0.026591223,0.028685207,0.028265329,0.02735965,0.026791412,0.027595321,0.026987957
266500,0.011971884,0.011744177,0.007139871,0.006517762,0.006243459,0.006245461,0.024735611,0.026955417,0.026361506,0.026611622,0.033354357,0.028657675,0.02811078,0.027158676,0.027458407,0.027383277
267000,0.0103487,0.01163557,0.006508541,0.00652229,0.006121545,0.006201331,0.028951582,0.026780981,0.019032989,0.02624703,0.030090623,0.028817153,0.020905741,0.026710577,0.026268434,0.027430304
267500,0.014301071,0.011738716,0.005925988,0.006503147,0.006376554,0.006264727,0.025703814,0.026883767,0.022143826,0.025917561,0.030342098,0.028777999,0.033055823,0.027149567,0.026755743,0.027599832
268000,0.011892213,0.011664952,0.006090684,0.006494766,0.006960115,0.006314141,0.02776972,0.027138861,0.026021313,0.025761235,0.033031363,0.028862039,0.03149296,0.027577644,0.029042723,0.02778898
268500,0.009211993,0.011553395,0.006885028,0.006467075,0.006258926,0.006331456,0.027637716,0.027247057,0.035353035,0.026252342,0.029169286,0.029141652,0.024032794,0.027479871,0.033178784,0.028073976
269000,0.009958139,0.011470169,0.006453256,0.006512553,0.006518178,0.006323011,0.035494559,0.027299364,0.03126106,0.026658746,0.028982248,0.029264473,0.031867079,0.027584625,0.028311027,0.028213033
269500,0.012255766,0.011550271,0.007410524,0.006556655,0.006460306,0.006354305,0.027355267,0.027388019,0.026041899,0.026613957,0.024485983,0.029471474,0.022847343,0.027178667,0.022922583,0.02797397
270000,0.01712051,0.011717366,0.007622439,0.006624125,0.006962989,0.006383778,0.034651548,0.027727324,0.018835073,0.026177411,0.032233126,0.029333432,0.023617884,0.026957121,0.022353068,0.027384843
270500,0.010818517,0.011618293,0.006286573,0.006589768,0.007152617,0.006441225,0.028462615,0.027422412,0.030410379,0.026405543,0.032338992,0.029302094,0.02323156,0.026809222,0.02839908,0.027462432
271000,0.009870082,0.011735957,0.006685125,0.00656707,0.005170801,0.006367329,0.036063671,0.027753346,0.023219181,0.026425016,0.03078709,0.029372392,0.031976357,0.027194901,0.024491297,0.027154708
271500,0.011586485,0.011735646,0.006321725,0.006552411,0.006770816,0.006407838,0.027572967,0.027890551,0.034314509,0.026950934,0.037668265,0.029780311,0.026483824,0.02713435,0.027203824,0.027011488
272000,0.010517185,0.011689287,0.005680404,0.006527212,0.006364797,0.006421576,0.027187657,0.027607805,0.023233704,0.027013035,0.03279284,0.03045036,0.029390145,0.027197305,0.029761832,0.027050724
272500,0.010680566,0.011782103,0.006981803,0.006532886,0.006590427,0.006440576,0.025366809,0.02757542,0.028794562,0.027178515,0.027860042,0.030323415,0.021946505,0.026727737,0.021498598,0.026895888
273000,0.01232088,0.011770424,0.006903663,0.006570722,0.005573378,0.00640143,0.028947802,0.027884795,0.028433632,0.027304803,0.027987238,0.030196429,0.025629725,0.026854287,0.024623614,0.026668505
273500,0.014542968,0.011883364,0.006984978,0.006606073,0.007612814,0.006429923,0.031992823,0.028000268,0.028013825,0.027471786,0.029580317,0.030132458,0.030464288,0.026960477,0.025598617,0.026446479
274000,0.011848243,0.011953942,0.006617517,0.006594844,0.00624627,0.006518904,0.034575112,0.028549955,0.019136846,0.027434614,0.031902071,0.03047417,0.02364286,0.02700173,0.023917209,0.026236284
274500,0.011900403,0.012012793,0.006817464,0.006603002,0.007081991,0.006571407,0.025336856,0.028541277,0.025491014,0.027088287,0.030697107,0.030306085,0.026187893,0.027218095,0.028347299,0.026485073
275000,0.010267202,0.01182126,0.006029872,0.00659193,0.006664051,0.006579781,0.019949924,0.028431551,0.028233986,0.026673719,0.034905702,0.030518894,0.032581612,0.02722934,0.0303642,0.026844998
275500,0.013433436,0.011883796,0.006715149,0.006645215,0.008014974,0.006627444,0.027263159,0.028250591,0.032401096,0.026821914,0.040589243,0.03137416,0.026194001,0.027050941,0.02546028,0.026677597
276000,0.012596479,0.011872136,0.007145412,0.006660301,0.00646779,0.00658064,0.02818873,0.028660397,0.0285779,0.026765567,0.025204297,0.031200114,0.031652659,0.027265592,0.026067039,0.026601183
276500,0.011271341,0.011837109,0.007589015,0.006682758,0.006940972,0.006615516,0.026557991,0.028751516,0.028929219,0.026893952,0.033695824,0.031217188,0.025817551,0.02715093,0.037022404,0.027079383
277000,0.010723457,0.011855847,0.006176168,0.006666139,0.007286328,0.006673755,0.023756061,0.02849174,0.024093419,0.027146974,0.034518752,0.031438594,0.029811529,0.02759622,0.024036197,0.026967771
277500,0.011929229,0.011737255,0.007038461,0.006721763,0.006693262,0.00668959,0.041039392,0.029258519,0.019324601,0.027006013,0.034062497,0.031624614,0.031128092,0.027499833,0.026010143,0.026930491
278000,0.010016887,0.011643488,0.006934775,0.006763968,0.006134917,0.00664833,0.023821412,0.029061104,0.029345676,0.027172231,0.029907819,0.031468437,0.023074863,0.027078928,0.026229782,0.026789844
278500,0.011154193,0.011740598,0.007821989,0.006810816,0.007284595,0.006699614,0.0295629,0.029157363,0.024397846,0.026624472,0.031973585,0.031608652,0.030050792,0.027379828,0.030123388,0.026637074
279000,0.013594307,0.011922407,0.007166883,0.006846497,0.007368506,0.00674213,0.027789306,0.0287721,0.039811775,0.027052007,0.022873113,0.031303195,0.03126267,0.027349608,0.033329412,0.026887993
279500,0.015652768,0.012092257,0.007535436,0.006852743,0.006459887,0.006742109,0.01885839,0.028347256,0.028082833,0.027154054,0.029841864,0.031570989,0.030339424,0.027724212,0.032024786,0.027343104
280000,0.013152722,0.011893867,0.007561477,0.006849694,0.007037765,0.006745848,0.028345913,0.028031974,0.021647476,0.027294674,0.028983846,0.031408525,0.032487899,0.028167713,0.02771556,0.027611228
280500,0.017059861,0.012205935,0.006599271,0.006865329,0.005024708,0.006639452,0.023517884,0.027784738,0.029942228,0.027271266,0.019326523,0.030757902,0.022546858,0.028133477,0.026873579,0.027534953
281000,0.014965745,0.012460718,0.007031172,0.006882632,0.008197259,0.006790775,0.023437545,0.027153432,0.022105033,0.027215559,0.024048295,0.030420962,0.023178395,0.027693579,0.024887513,0.027554764
281500,0.015130507,0.012637919,0.006873651,0.006910228,0.007648642,0.006834667,0.03664865,0.027607216,0.037818678,0.027390767,0.029670887,0.030021093,0.02800286,0.027769531,0.034223393,0.027905742
282000,0.015676659,0.012895893,0.006042544,0.006928335,0.008352732,0.006934063,0.02672207,0.027583936,0.03178354,0.027818259,0.027341673,0.029748535,0.028368,0.027718424,0.028824765,0.027858889
282500,0.012577866,0.012990758,0.006905289,0.006924509,0.007359908,0.006972537,0.02229061,0.027430126,0.027261566,0.027741609,0.026238594,0.029667463,0.024375819,0.027839889,0.023387639,0.027953341
283000,0.012155347,0.012982481,0.008381188,0.006998386,0.007606844,0.007074211,0.025303001,0.027247886,0.029678807,0.027803868,0.031387478,0.029837475,0.037087612,0.028412784,0.032530881,0.028348704
283500,0.013941534,0.012952409,0.007856108,0.007041942,0.007439389,0.00706554,0.032435142,0.027270002,0.033907764,0.028098565,0.022026738,0.029459796,0.023132341,0.028046186,0.024145346,0.028276041
284000,0.017829668,0.01325148,0.007018129,0.007061973,0.006399457,0.007073199,0.025263546,0.026804424,0.031513434,0.028717394,0.024510846,0.029090234,0.031455133,0.0284368,0.031429648,0.028651663
284500,0.010913733,0.013202147,0.00763707,0.007102953,0.006641681,0.007051183,0.033582658,0.027216714,0.033951744,0.029140431,0.030383892,0.029074574,0.030077897,0.0286313,0.023614515,0.028415024
285000,0.015033767,0.013440475,0.007143972,0.007158658,0.008383463,0.007137154,0.02982026,0.027710231,0.025094707,0.028983467,0.029529195,0.028805748,0.030449893,0.028524714,0.03040237,0.028416932
285500,0.011229645,0.013330286,0.008317551,0.007238778,0.009618112,0.007217311,0.026702445,0.027682195,0.023515929,0.028539209,0.024220012,0.027987287,0.025882483,0.028509138,0.028271621,0.028557499
286000,0.022219675,0.013811446,0.007576372,0.007260326,0.006518804,0.007219862,0.024141029,0.02747981,0.02353669,0.028287148,0.027649302,0.028109537,0.032538936,0.028553452,0.026550133,0.028581654
286500,0.013036751,0.013899716,0.007062322,0.007233991,0.006472751,0.007196451,0.027755233,0.027539672,0.025199953,0.028100685,0.031999573,0.028024724,0.026836406,0.028604395,0.026543811,0.028057724
287000,0.011218912,0.013924489,0.006756485,0.007263007,0.006248771,0.007144573,0.032776415,0.02799069,0.03495539,0.028643783,0.029215449,0.027759559,0.028184023,0.02852302,0.023713281,0.028041578
287500,0.010986598,0.013877357,0.007281003,0.007275134,0.00700448,0.007160134,0.025918171,0.027234629,0.039443329,0.02964972,0.029380735,0.027525471,0.024158098,0.02817452,0.028748024,0.028178472
288000,0.013234161,0.014038221,0.006698454,0.007263318,0.006960484,0.007201412,0.031077407,0.027597429,0.028803181,0.029622595,0.020339109,0.027047036,0.025854349,0.028313494,0.026363576,0.028185162
288500,0.017580375,0.01435953,0.007233581,0.007233898,0.007023196,0.007188342,0.024326444,0.027335606,0.024194663,0.029612436,0.035788186,0.027237766,0.031251695,0.028373539,0.027107526,0.028034369
289000,0.017908223,0.014575226,0.006675448,0.007209326,0.006357549,0.007137794,0.032133006,0.027552791,0.03127018,0.029185356,0.031644419,0.027676331,0.023294557,0.027975134,0.033737499,0.028054773
289500,0.012507861,0.01441798,0.008376189,0.007251364,0.008009695,0.007215285,0.033007693,0.028260256,0.028945122,0.029228471,0.035335235,0.027950999,0.026010882,0.027758707,0.030101884,0.027958628
290000,0.010455632,0.014283126,0.007245011,0.00723554,0.006992176,0.007213005,0.025266187,0.02810627,0.023308054,0.029311499,0.028665129,0.027935064,0.028318699,0.027550247,0.028002182,0.027972959
290500,0.010751429,0.013967704,0.007078762,0.007259515,0.007233693,0.007323454,0.020103954,0.027935573,0.028305802,0.029229678,0.035174981,0.028727486,0.019369099,0.027391359,0.018232439,0.027540902
291000,0.00986404,0.013712619,0.007214006,0.007268657,0.006623472,0.007244765,0.030786913,0.028303041,0.031228423,0.029685848,0.028656788,0.028957911,0.027443171,0.027604598,0.030096475,0.02780135
291500,0.014642239,0.013688206,0.007030984,0.007276523,0.006971366,0.007210901,0.026870634,0.027814141,0.027341649,0.029161996,0.023253344,0.028637034,0.029416539,0.027675282,0.02203965,0.027192163
292000,0.013333833,0.013571064,0.007630611,0.007355927,0.006846525,0.007135591,0.026908621,0.027823468,0.037082024,0.029426921,0.030359024,0.028787902,0.03192997,0.02785338,0.028469304,0.02717439
292500,0.015367737,0.013710558,0.007018323,0.007361578,0.008121541,0.007173672,0.02630147,0.028024011,0.032959126,0.029711798,0.033927664,0.029172355,0.03117195,0.028193187,0.033398233,0.02767492
293000,0.013183806,0.013761981,0.006761542,0.007280596,0.00682645,0.007134653,0.029950267,0.028256375,0.027572662,0.029606491,0.031812988,0.029193631,0.033629544,0.028020283,0.027425179,0.027419635
293500,0.012092497,0.013669529,0.007909585,0.00728327,0.008363979,0.007180882,0.027142795,0.027991757,0.03008515,0.029415361,0.028323136,0.02950845,0.027174149,0.028222374,0.025597859,0.02749226
294000,0.013168081,0.01343645,0.0075684,0.007310784,0.007478515,0.007234835,0.024647705,0.027960965,0.023278348,0.029003606,0.0277537,0.029670593,0.02375938,0.027837586,0.030906731,0.027466115
294500,0.008441294,0.013312828,0.008325945,0.007345227,0.008239379,0.00731472,0.027881835,0.027675924,0.026595492,0.028635794,0.032462668,0.029774532,0.033825442,0.028024963,0.031205915,0.027845685
295000,0.017567884,0.013439534,0.007102511,0.007343154,0.008458672,0.00731848,0.027852796,0.027577551,0.031193266,0.028940722,0.035852745,0.030090709,0.018933017,0.027449119,0.034773901,0.028064261
295500,0.014933872,0.013624745,0.008561562,0.007355355,0.008855495,0.007280349,0.033591114,0.027921984,0.028913204,0.029210585,0.026954738,0.030227446,0.031777557,0.027743873,0.025716987,0.027936529
296000,0.011772688,0.013102396,0.007518409,0.007352457,0.008203011,0.00736456,0.026514573,0.028040662,0.030221354,0.029544819,0.034574114,0.030573686,0.029685955,0.027601224,0.025740858,0.027896066
296500,0.018540017,0.013377559,0.007447802,0.007371731,0.006006305,0.007341238,0.029572675,0.028131534,0.030744109,0.029822026,0.03502978,0.030725197,0.023348758,0.027426842,0.022030232,0.027670387
297000,0.008901423,0.013261684,0.007871862,0.007427499,0.009216832,0.007489641,0.029944081,0.027989917,0.0195117,0.029049842,0.035663374,0.031047593,0.030888785,0.02756208,0.02798456,0.027883951
297500,0.016695641,0.013547137,0.008345415,0.00748072,0.007710132,0.007524923,0.036714308,0.028529724,0.030717649,0.028613558,0.032841757,0.031220644,0.026431963,0.027675773,0.027377725,0.027815436
298000,0.011176974,0.013444277,0.008333839,0.007562489,0.007552751,0.007554537,0.026365343,0.028294121,0.028402608,0.028593529,0.03552065,0.031979721,0.023528732,0.027559492,0.028261056,0.02791031
298500,0.006285551,0.012879536,0.007513435,0.007576482,0.008433493,0.007625051,0.035534561,0.028854526,0.02604324,0.028685958,0.030710822,0.031725853,0.030220095,0.027507912,0.027997218,0.027954794
299000,0.017345317,0.012851391,0.008841045,0.007684762,0.007379614,0.007676155,0.024095966,0.028452674,0.034080934,0.028826496,0.034573928,0.031872328,0.032388028,0.027962586,0.03059769,0.027797804
299500,0.014083674,0.012930181,0.006140737,0.007572989,0.007150904,0.007633215,0.035653394,0.02858496,0.027886942,0.028773587,0.030586861,0.03163491,0.035784595,0.028451271,0.028467827,0.027716101
300000,0.013861193,0.013100459,0.007522405,0.007586859,0.008708022,0.007719007,0.026036542,0.028623477,0.036598362,0.029438102,0.024298696,0.031416588,0.030250967,0.028547885,0.027480032,0.027689994


==> figures/darcy/data/test_data_old.csv <==
Step,darcy_unet_PI_new_2-loss_data_test,darcy_unet_PI_new_2-loss_data_test_moving_avg,darcy_unet_plain_cocogen_1e-6_corrected-loss_data_test,darcy_unet_plain_cocogen_1e-6_corrected-loss_data_test_moving_avg,darcy_unet_plain_cocogen_1e-5_corrected-loss_data_test,darcy_unet_plain_cocogen_1e-5_corrected-loss_data_test_moving_avg,darcy_unet_plain_cocogen_5e-6_corrected-loss_data_test,darcy_unet_plain_cocogen_5e-6_corrected-loss_data_test_moving_avg,darcy_unet_plain-loss_data_test,darcy_unet_plain-loss_data_test_moving_avg,darcy_unet_plain_residual_guidance-loss_data_test,darcy_unet_plain_residual_guidance-loss_data_test_moving_avg
0,3.318976402282715,3.318976402282715,2.540450096130371,2.540450096130371,2.75886344909668,2.75886344909668,1.7277233600616455,1.7277233600616455,1.6062699556350708,1.6062699556350708,3.704315662384033,3.704315662384033
500,2.252852439880371,2.785914421081543,0.0111330281943082,1.2757915621623397,0.0086488341912627,1.3837561416439714,0.0084749506786465,0.868099155370146,0.0111787235364317,0.8087243395857513,0.0082114376127719,1.8562635499984024
1000,0.6643791198730469,2.078735987345377,0.006754164583981,0.8527790963028868,0.006386128719896,0.9246328040026128,0.0071132569573819,0.5811038558992246,0.0066817039623856,0.5413767943779627,0.0066970232874155,1.2397413744280736
1500,0.6294524073600769,1.7164150923490524,0.0068900226615369,0.6413068278925493,0.0074534965679049,0.695337977143936,0.0065662222914397,0.4374694474972784,0.0062862653285264,0.4076041621156036,0.006214034743607,0.9313595395069568
2000,0.2402173578739166,1.4211755454540254,0.0058454778045415,0.5142145578749477,0.0062018507160246,0.5575107518583537,0.0059017017483711,0.3511558983474969,0.0056879380717873,0.3272209173068404,0.0061784861609339,0.7463233288377523
2500,0.1629075407981872,1.211464211344719,0.0054887034930288,0.4294269154779612,0.0055415388196706,0.4655158830185731,0.0061448505148291,0.2936540570420523,0.0065712393261492,0.2737793043100585,0.0063393814489245,0.6229926709396143
3000,0.1471259444952011,1.0594158875090736,0.0063191959634423,0.3689829555473157,0.0067360708490014,0.3999759098514914,0.0048450622707605,0.2523956292175821,0.0064214435406029,0.2355853242001362,0.0054580951109528,0.5347734458212341
3500,0.161585196852684,0.9471870511770248,0.0064138500019907,0.32366181735415,0.0062966840341687,0.3507660066243261,0.0056997882202267,0.2215586490929126,0.0056410115212202,0.2068422851152717,0.0058898134157061,0.4686629917705431
4000,0.1540573686361313,0.8590615308947034,0.0049600079655647,0.2882505051998628,0.0057944217696785,0.3124358305293653,0.0046205325052142,0.1974544139165016,0.0058908211067318,0.1845143446698784,0.0059021902270615,0.4172451249323785
4500,0.2023170292377472,0.7933870807290078,0.0048838281072676,0.2599138374906032,0.0054962774738669,0.2817418752238154,0.0058694374747574,0.1782959162723272,0.0049358499236404,0.1665564951952546,0.0062873233109712,0.3761493447702377
5000,0.1178537830710411,0.7319749627601017,0.0062702265568077,0.2368553274057127,0.0057340003550052,0.2566502502357418,0.0061978381127119,0.1626506364396349,0.0063457740470767,0.1519918841817839,0.0065871798433363,0.3425527843223376
5500,0.1451461464166641,0.6830725613981485,0.0065085608512163,0.2176597635261714,0.0065650939941406,0.2358098205489417,0.0064060427248477,0.1496302536300693,0.0054968795739114,0.1397839671311278,0.0074342656880617,0.3146262411028146
6000,0.1046875864267349,0.6385814094772706,0.0056308233179152,0.2013498450486132,0.0056937811896204,0.2181085867520708,0.0048885438591241,0.1384962759553812,0.0058539677411317,0.1294816594857435,0.0055353948846459,0.2908500221629555
6500,0.1052744090557098,0.6004880523043019,0.0060088178142905,0.1873969145318759,0.0048311743885278,0.2028744858689606,0.0046214098110795,0.1289337855165025,0.0056273094378411,0.1206349201966076,0.0054935412481427,0.270467416383326
7000,0.0773101150989532,0.5656095231572787,0.0046586408279836,0.1752143629516164,0.0057600773870944,0.1897335253035028,0.0049109109677374,0.1206655938799182,0.0057940119877457,0.1129788596493501,0.0062630428001284,0.2528537914777795
7500,0.0651515200734138,0.5343308979645371,0.0051800673827528,0.1645872194785624,0.0047336872667074,0.1781710354262031,0.0052688587456941,0.1134532979340292,0.0055868979543447,0.1062668620434123,0.006010565906763,0.2374260898795909
8000,0.0471429340541362,0.5056727824403959,0.0056645534932613,0.15523882736178,0.0052554137073457,0.1679995282662703,0.0056948317214846,0.1071145646274089,0.0059015052393078,0.1003630175255238,0.0057948781177401,0.223800724481835
8500,0.0335806682705879,0.4794454427642954,0.0046857469715178,0.1468747673400987,0.0064832214266061,0.1590264001085112,0.0062800063751637,0.1015126447245064,0.0065132938325405,0.0951491439870247,0.005382789298892,0.2116663947494493
9000,0.0316956527531147,0.4558796643426543,0.0059138885699212,0.1394557737206157,0.0050843893550336,0.1509241890162229,0.0046876645646989,0.0964165931371481,0.0060646519996225,0.0904604865140036,0.0061011938378214,0.2008471736488373
9500,0.0320327281951904,0.4346873175352811,0.0050322194583714,0.1327345960075035,0.0057311356067657,0.14366453634575,0.0053525175899267,0.091863389359787,0.0056101502850651,0.0862179697025566,0.0053083905950188,0.1910702344961464
10000,0.0176936276257038,0.2696231788024306,0.0060687684454023,0.006015529623255,0.0060985754244029,0.0060262926621362,0.0058107073418796,0.0057677567237987,0.0042672515846788,0.006117834500037,0.004630256909877,0.0060859642224385
10500,0.0196459330618381,0.1579628534615039,0.005197886377573,0.0057187725324183,0.0058879838325083,0.0058882501441984,0.0054510179907083,0.0056165600894018,0.0058021224103868,0.0058490044437348,0.006065584719181,0.005978671577759
11000,0.0225923731923103,0.1258735161274671,0.0057093049399554,0.005666529550217,0.0055182436481118,0.0058448558906092,0.0057531408965587,0.0055485542863606,0.0053279269486665,0.0057813155930488,0.0056022284552454,0.0059239318361505
11500,0.0250526443123817,0.0956535279750823,0.0049700802192091,0.0055705324281006,0.0049049207009375,0.0057174270972609,0.0054429769515991,0.0054923920193686,0.0052763409912586,0.0057308193761854,0.0062704454176127,0.0059267523698508
12000,0.0271255671977996,0.0849989384412765,0.0052064782939851,0.0055385824525728,0.0056560589000582,0.0056901375064625,0.0045896973460912,0.0054267917992546,0.0059513617306947,0.0057439905591308,0.005441156681627,0.0058898858958854
12500,0.0272077694535255,0.0782139498740434,0.006035509519279,0.0055659227538853,0.0057415752671658,0.0057001393288373,0.0056048668920993,0.0053997926181181,0.0057706297375261,0.0057039600796997,0.0058467932976782,0.0058652564883231
13000,0.0261843912303447,0.0721668722108006,0.0054686218500137,0.0055233940482139,0.0051754061132669,0.0056221060920506,0.0050758533179759,0.0054113321704789,0.0060305637307465,0.0056844160892068,0.0060091605409979,0.0058928097598254
13500,0.0187275744974613,0.0650239910930394,0.0051821018569171,0.0054618066409602,0.0054651508107781,0.005580529430881,0.005507655441761,0.0054017255315556,0.0050831534899771,0.0056565231876447,0.0054378528147935,0.0058702117297797
14000,0.0185841787606477,0.0582503315992652,0.0050521646626293,0.0054664144758134,0.0055683334358036,0.0055692250141873,0.0051143812015652,0.0054264179663732,0.0054221479222178,0.005633089528419,0.0051760710775852,0.0058339057723059
14500,0.0220962818711996,0.0492392942309379,0.0052188010886311,0.0054831631248816,0.0053444281220436,0.0055616325465961,0.0062170382589101,0.0054437980055808,0.0055011818185448,0.0056613561231642,0.0060133771039545,0.0058202084619551
15000,0.0309984050691127,0.0448965253308415,0.0054565640166401,0.0054424799978732,0.0046204961836338,0.0055059573380276,0.0055548539385199,0.0054116487968712,0.004531780257821,0.0055706564337014,0.0060238372534513,0.0057920413324608
15500,0.0235583782196044,0.0388171369209885,0.0053340070880949,0.0053837523097171,0.0064371470361948,0.0054995599901303,0.0046112542040646,0.005321909370832,0.0048372149467468,0.0055376732023432,0.0054281796328723,0.0056917370297014
16000,0.0172585640102624,0.0344456858001648,0.0055104792118072,0.0053777351044117,0.0053426157683134,0.0054820017190649,0.0059993602335453,0.0053774501895531,0.0047048283740878,0.005480216233991,0.0062430724501609,0.0057271209079771
16500,0.0177598074078559,0.0300699557177721,0.0062772957608103,0.0053911590017377,0.0056801093742251,0.0055244484683498,0.005063097923994,0.0053995345951988,0.0045349989086389,0.0054256007075309,0.00531717389822,0.005718302540481
17000,0.015584846958518,0.0269836923107504,0.0047685573808848,0.0053966548293828,0.0059272646903991,0.005532807833515,0.0057833651080727,0.0054431573022156,0.0048894146457314,0.0053803708404302,0.0058332188054919,0.0056968113407492
17500,0.0174983274191617,0.0246010326780378,0.0058500403538346,0.0054301534779369,0.0062083452939987,0.0056065407348796,0.004983932711184,0.0054289110004901,0.0054704826325178,0.0053745500743388,0.0056900423951447,0.0056807851651682
18000,0.017289649695158,0.0231083684600889,0.0054314648732542,0.0054184990469365,0.005969881080091,0.0056422641035169,0.0049175582826137,0.0053900473285465,0.0051019638776779,0.0053345730062573,0.0047980486415326,0.0056309436913579
18500,0.0186229646205902,0.022360483277589,0.0059085013344883,0.0054796367650851,0.0050956979393959,0.0055728879291563,0.0058641284704208,0.0053692534333094,0.0047305398620665,0.0052454353077336,0.0056196255609393,0.0056427855044602
19000,0.0202608741819858,0.0217887443490325,0.0046661244705319,0.0054172485601156,0.0054955584928393,0.0055934463860466,0.0045207012444734,0.0053609052672981,0.0057142544537782,0.0052279154304414,0.005808662623167,0.0056281589437275
19500,0.0146617060527205,0.020920193241909,0.0064626201055943,0.0054887685924767,0.0045650275424122,0.005535140982829,0.0049800612032413,0.0053422824479639,0.0056489631533622,0.0052298560738563,0.0049838023260235,0.0056119295302777
20000,0.0165538825094699,0.0208632059860974,0.0055432170629501,0.0054624910233541,0.005639225244522,0.0055121734738349,0.0057949721813201,0.0053414956899359,0.005059765651822,0.0052694817772134,0.0060080871917307,0.0056808210443704
20500,0.0175149776041507,0.020756658213213,0.0061174510046839,0.0055084692547097,0.0052813440561294,0.005481841485016,0.0049541755579411,0.0053166535682975,0.0056295748800039,0.0052608544006943,0.0043176948092877,0.0055934265488758
21000,0.0142255630344152,0.0203383177053182,0.0056631453335285,0.0055061612743883,0.005667733028531,0.0054893159540369,0.0056184227578341,0.0053099176613613,0.0053840386681258,0.0052636599866672,0.0055462243035435,0.0055906263412907
21500,0.0159564353525638,0.0198835072573273,0.0050683273002505,0.0055110736284404,0.0053163804113864,0.0055098889395594,0.0054522966966032,0.0053103836486115,0.0057620694860816,0.0052879464114084,0.0053040022030472,0.0055423041805624
22000,0.0165736824274063,0.0193559130188077,0.0054714325815439,0.0055243213428183,0.0056917746551334,0.0055116747273131,0.0056775882840156,0.0053647781955077,0.0054112831130623,0.0052609424805268,0.004663698375225,0.0055034312652423
22500,0.0118992896750569,0.0185904890298842,0.0048166629858314,0.005463379016146,0.0048870714381337,0.0054689495358615,0.0050968835130333,0.0053393790265544,0.0052473954856395,0.0052347807679324,0.0056626717559993,0.0054942251881584
23000,0.0142577830702066,0.0179941586218773,0.0058132275007665,0.0054806092986836,0.0058662095107138,0.0055034897057339,0.0051515540108084,0.005343164061196,0.0047323214821517,0.0051698686555027,0.0052536642178893,0.0054564503720029
23500,0.0149231776595115,0.0178039387799798,0.0051623922772705,0.0054796238197013,0.0052868495695292,0.0054945746436714,0.0053629809990525,0.0053359303390606,0.0051197558641433,0.005171698774211,0.0048137195408344,0.005425243708305
24000,0.0171575918793678,0.0177326094359158,0.0050996048375964,0.0054819958284496,0.0062466980889439,0.0055284928763284,0.00604511750862,0.0053824671544134,0.0049372715875506,0.0051474549574777,0.0053584421984851,0.00543436226435
24500,0.0114426454529166,0.0171999276150017,0.0051730284467339,0.0054797071963548,0.005398997105658,0.0055312213255092,0.0052283918485045,0.0053330348338931,0.0066724000498652,0.0052060158690437,0.0059576970525085,0.0054315782617777
25000,0.0126149095594882,0.0162807528395205,0.0058380849659442,0.00549878324382,0.0063911890611052,0.0056197559693827,0.0056760404258966,0.0053390941582619,0.0048595620319247,0.0052224049577489,0.0056964261457324,0.0054152077063917
25500,0.0139324963092803,0.0157994587440043,0.0042507871985435,0.0054446222493424,0.0054977620020508,0.0055727867176755,0.0057504894211888,0.0053960559191181,0.0056196600198745,0.0052615272114052,0.0054817874915897,0.0054178880993276
26000,0.0121288569644093,0.0155429733917116,0.0059436978772282,0.0054662831826134,0.0053425971418619,0.0055727857863529,0.0054055261425673,0.0053663642145692,0.0055417669937014,0.0053033741423859,0.0053849779069423,0.0053749833721667
26500,0.0162489656358957,0.0154674313031136,0.0055756354704499,0.0054312001680954,0.0053731529042124,0.0055574379628523,0.0065959440544247,0.0054430065210908,0.0057270498946309,0.0053629766916855,0.0058646788820624,0.0054023586213588
27000,0.0117935743182897,0.0152778676711022,0.0048997895792126,0.0054377617780118,0.0050584813579916,0.0055139987962319,0.0056985723786056,0.0054387668846174,0.0052023893222212,0.00537862542551,0.0063300710171461,0.0054272012319415
27500,0.0164182409644126,0.0152238633483647,0.0059876716695725,0.0054446433437987,0.005490749143064,0.0054781189886852,0.0053935507312417,0.0054592477856203,0.0053883339278399,0.0053745179902761,0.0055265668779611,0.0054190274560823
28000,0.0120076714083552,0.0149597644340246,0.005428472533822,0.0054444937268271,0.0052935546264052,0.0054443026660009,0.0052461577579379,0.0054756777593865,0.0049996133893728,0.0053694004658609,0.0060337111353874,0.005480810580775
28500,0.0136465989053249,0.0147109461482613,0.0056658070534467,0.005432359012775,0.0054979911074042,0.0054644173244013,0.0053509776480495,0.0054500202182679,0.0049546798691153,0.0053806074662133,0.0053905630484223,0.0054693574551492
29000,0.011793503537774,0.0142875776160507,0.0054609198123216,0.0054720987798645,0.0049084415659308,0.0054350614780559,0.0060136327520012,0.0055246667936443,0.0054330807179212,0.0053665487794205,0.0055625708773732,0.0054570528678595
29500,0.0133772194385528,0.0142233532853424,0.0062141939997673,0.0054596774745732,0.0052417730912566,0.0054688987554981,0.0056759770959615,0.0055594625882803,0.0045268675312399,0.0053104439983143,0.0055193770676851,0.0054838316049426
30000,0.013537248596549,0.0140725215896963,0.0053060241043567,0.0054478178266435,0.0053300480358302,0.0054534398950635,0.0060218386352062,0.0055708059109746,0.005605258513242,0.0053377186413853,0.0056008766405284,0.0054634710773825
30500,0.0126227010041475,0.0138279077596961,0.0053183147683739,0.005407861014828,0.0049344319850206,0.0054360942915081,0.0052727479487657,0.0055867345305159,0.0046753678470849,0.0052900082897394,0.0045056203380227,0.0054728673538192
31000,0.0168393552303314,0.013958597369492,0.0052320668473839,0.0053863070905208,0.0051438780501484,0.005409901542589,0.0048642037436366,0.005549023579806,0.004235123284161,0.0052325625205411,0.0053069363348186,0.005460902955383
31500,0.0124512603506445,0.013783338619396,0.0048612491227686,0.0053759531816467,0.0050290450453758,0.0053955347742884,0.0054492019116878,0.0055488688405602,0.0056358492001891,0.0052262515062465,0.0060827573761343,0.0054998407140373
32000,0.0128895509988069,0.013599132047966,0.0066795367747545,0.0054363583913072,0.0063732997514307,0.0054296110291033,0.0055140638723969,0.0055406926199793,0.0054011521860957,0.0052257449598982,0.005693997722119,0.005551355681382
32500,0.0133904814720153,0.0136736916378139,0.0055003874003887,0.0054705446120351,0.0053250780329108,0.0054515113588422,0.0055768471211194,0.0055646908003836,0.005082344636321,0.0052174924174323,0.0053458269685506,0.0055355134420096
33000,0.0134923877194523,0.0136354218702762,0.0047818631865084,0.0054189763963222,0.0057028541341423,0.0054433435900136,0.0050035072490572,0.005557288462296,0.0056682089343667,0.005264286790043,0.0049666594713926,0.0055211632046848
33500,0.0117263048887252,0.0134755782317369,0.0044047818519175,0.0053810958750545,0.0054850643500685,0.0054532543290405,0.0058838902041316,0.00558333392255,0.0054602501913905,0.0052813115064054,0.0046303132548928,0.0055119928903877
34000,0.0113572292029857,0.0131855600979178,0.0049720266833901,0.0053747169673442,0.0050198771059513,0.0053919132798909,0.0059302723966538,0.0055775916669517,0.0045752138830721,0.0052632086211815,0.0047686914913356,0.0054825053550302
34500,0.0105879101902246,0.0131428233347832,0.0047442382201552,0.0053532774560153,0.0060218684375286,0.0054230568464844,0.0057346252724528,0.0056029033381491,0.0051916991360485,0.0051891735754906,0.0055902544409036,0.00546413322445
35000,0.0118536967784166,0.0131047626957296,0.0050432444550096,0.0053135354304685,0.0045891590416431,0.0053329553455113,0.0054513709619641,0.0055916698649525,0.0049313376657664,0.0051927623571827,0.0054984400048851,0.0054542339174076
35500,0.0105181401595473,0.012934044888243,0.0047526760026812,0.0053386298706754,0.0049140965566039,0.005303772073239,0.0058514466509222,0.0055967177264391,0.0052830362692475,0.0051759311696514,0.0052518141455948,0.0054427352501078
36000,0.0117948278784751,0.0129173434339463,0.0065277004614472,0.0053678299998864,0.0051561826840043,0.0052944513503461,0.0058188741095364,0.0056173851247876,0.0059590153396129,0.0051967935869469,0.0055761476978659,0.005452293739654
36500,0.011853196658194,0.0126975549850612,0.0055148694664239,0.0053647916996851,0.0041358340531587,0.0052325854077934,0.005043679382652,0.005539771891199,0.0050700665451586,0.0051639444194733,0.0053761950694024,0.005427869549021
37000,0.0098999794572591,0.0126028752420097,0.0055688587017357,0.0053982451558112,0.0058131199330091,0.0052703173365443,0.0046105445362627,0.0054853704990818,0.0052323024719953,0.005165440076962,0.0051830532029271,0.0053705186583101
37500,0.0116737205535173,0.0123656492214649,0.005664374679327,0.0053820803062989,0.0054542804136872,0.0052684939000755,0.0054140649735927,0.0054863962111994,0.005155402701348,0.0051537935156374,0.0060138087719678,0.0053948807530104
38000,0.0090706273913383,0.012218797020614,0.0049114786088466,0.0053562306100502,0.0047984803095459,0.0052437401842325,0.0045475838705897,0.005451467516832,0.0049294247291982,0.0051502840826287,0.0051502715796232,0.0053507087752222
38500,0.0110911903902888,0.0120910265948622,0.0057154763489961,0.0053587140748276,0.0039851944893598,0.0051681003533303,0.004227758385241,0.0053953065536915,0.0050669787451624,0.005155899026431,0.0058224075473845,0.0053723010001703
39000,0.0116865430027246,0.0120856785681098,0.0050588785670697,0.005338612012565,0.0052688792347908,0.0051861222367733,0.0053465208038687,0.0053619509562849,0.0056393388658761,0.0051662119338288,0.0053110276348888,0.0053597238380461
39500,0.0112832933664321,0.0119809822645037,0.0056917769834399,0.0053124911617487,0.0056113423779606,0.0052046007011085,0.0047022346407175,0.0053132638335227,0.0058941454626619,0.0052345758303999,0.0047517162747681,0.0053213407984002
40000,0.0102740759029984,0.0118178236298262,0.0057468307204544,0.0053345314925536,0.0047400183975696,0.0051750992191954,0.0049196574836969,0.0052581547759472,0.0049575986340641,0.005202192836441,0.0051119783893227,0.00529689588584
40500,0.0119249355047941,0.0117829353548585,0.0052205454558134,0.0053296430269255,0.0049257446080446,0.0051746648503467,0.0052810367196798,0.0052585692144929,0.0050873905420303,0.0052227939711883,0.0052579860202968,0.0053345141699537
41000,0.0112680066376924,0.0115043679252266,0.0045352443121373,0.0052948019001632,0.0057135820388793,0.0052031500497832,0.0053218179382383,0.005281449924223,0.0052349455654621,0.0052727850852533,0.0050642392598092,0.0053223793162032
41500,0.0122840218245983,0.0114960059989243,0.0060873008333146,0.0053561044856905,0.0048873275518417,0.0051960641751065,0.0055963587947189,0.0052888077683746,0.0055568506941199,0.0052688351599499,0.0058317892253398,0.0053098309086635
42000,0.0100659905001521,0.0113548279739915,0.0052708708681166,0.0052856711903586,0.0046589206904172,0.0051103452220558,0.0051888762973248,0.005272548389621,0.0057335742749273,0.0052854562643914,0.0048178005963563,0.0052660210523753
42500,0.011308723129332,0.0112507400568574,0.0048140198923647,0.0052513528149574,0.0052405064925551,0.005106116645038,0.0049887578934431,0.0052431439282372,0.0048979138955473,0.0052762347273528,0.0054843523539602,0.0052729473216458
43000,0.0115989316254854,0.011156067252159,0.0050487802363932,0.0052646986674516,0.0054084467701613,0.005091396276839,0.0049941753968596,0.0052426773356273,0.0052538709715008,0.0052555178292095,0.0051839323714375,0.0052838109666481
43500,0.010308101773262,0.0110851570963859,0.0060859597288072,0.0053487575612961,0.0043939696624875,0.0050368415424599,0.0057729631662368,0.0052371309837325,0.0057071503251791,0.0052678628358989,0.0049201981164515,0.005298305209726
44000,0.0136009845882654,0.0111973448656498,0.0054030455648899,0.0053703085053711,0.0064229853451251,0.0051069969544186,0.00524687115103,0.0052029609214514,0.005612171255052,0.0053197107044979,0.0048516280949115,0.0053024520399048
44500,0.0084731308743357,0.0110916058998554,0.0056347046047449,0.0054148318246006,0.004935179837048,0.0050526625243946,0.0052031702362,0.0051763881696387,0.0064659765921533,0.0053834245773031,0.0050954287871718,0.0052777107572182
45000,0.0105978213250637,0.0110288121271878,0.0050570089370012,0.0054155200487002,0.0051826350390911,0.005082336324267,0.0049904081970453,0.0051533400313928,0.0060170493088662,0.0054377101594581,0.0062131336890161,0.0053134454414248
45500,0.0103603266179561,0.0110209214501082,0.0052901646122336,0.0054423944791778,0.0056144003756344,0.0051173515152185,0.0053786705248057,0.0051297012250869,0.0055043813772499,0.0054487774148582,0.0052734911441802,0.005314529291354
46000,0.0114078288897871,0.0110015715006738,0.0055464273318648,0.0053933308226987,0.0056778937578201,0.0051434370689093,0.0057526435703039,0.0051263896981253,0.0057770409621298,0.0054396786959841,0.0057784626260399,0.0053246450377627
46500,0.0115263052284717,0.0109852269291877,0.0046839457936584,0.0053517846390604,0.0054926839657127,0.005211279564537,0.0050686877220869,0.0051276401150971,0.005731688812375,0.0054727598093449,0.0052690487354993,0.0053192877210676
47000,0.0118043739348649,0.011080446653068,0.0059545692056417,0.0053710701642557,0.0055993916466832,0.0052005931502207,0.0050980136729776,0.0051520135719328,0.0045459857210516,0.0054384439717977,0.0057126395404338,0.0053457670379429
47500,0.0109053310006856,0.0110420271754264,0.0058468487113714,0.0053801938658579,0.0053113005124032,0.0051934441551565,0.0058194147422909,0.0051722810603677,0.0053724404424428,0.0054492958588525,0.0046219048090279,0.0052761718397959
48000,0.0096776708960533,0.0110723793506621,0.0055042980238795,0.0054098348366096,0.0053175631910562,0.005219398299232,0.0059515591710805,0.0052424798253923,0.0045662699267268,0.0054311381187289,0.005693731829524,0.0053033448522909
48500,0.0093416348099708,0.0109849015716462,0.0057063517160713,0.0054093786049633,0.0060168779455125,0.0053209824720397,0.0050373272970318,0.0052829582709818,0.0056438404135406,0.0054599812021478,0.0049512274563312,0.0052597858477383
49000,0.010862554423511,0.0109437021426856,0.0055188680998981,0.0054323780816048,0.004695629235357,0.005292319972068,0.0054018967784941,0.0052857270697131,0.0053897406905889,0.0054475012933834,0.0057361330837011,0.0052810411201789
49500,0.0108566116541624,0.0109223680570721,0.0049739996902644,0.005396489216946,0.0056163887493312,0.0052925722906365,0.0054983738809823,0.0053255340317263,0.0062437020242214,0.0054649791214614,0.0059433951973915,0.0053406250663101
50000,0.0094831967726349,0.0108828241005539,0.0058401515707373,0.0054011552594601,0.0049699861556291,0.0053040706785395,0.005656711757183,0.0053623867454006,0.0050967172719538,0.0054719350533559,0.0056784255430102,0.0053689474239944
50500,0.0105657372623682,0.0108148641884326,0.0053256601095199,0.0054064109921455,0.0053901644423604,0.0053272916702553,0.0044081266969442,0.0053187412442638,0.0052536763250827,0.0054802493425085,0.005937160924077,0.0054029061691835
51000,0.0102505581453442,0.0107639917638152,0.0061504961922764,0.0054871735861524,0.005520305596292,0.0053176278481259,0.0055787549354135,0.0053315880941226,0.0055200411006808,0.0054945041192695,0.0059839906170964,0.0054488937370478
51500,0.0103351660072803,0.0106665489729493,0.0051239226013422,0.0054390046745538,0.0059598512016236,0.005371254030615,0.005429808050394,0.0053232605569064,0.0052083493210375,0.0054770790506153,0.0058324513956904,0.0054489268455653
52000,0.0124460812658071,0.010785553511232,0.0055321669206023,0.0054520694771781,0.0047325161285698,0.0053749338025226,0.0051717776805162,0.0053224056260659,0.0047263540327548,0.0054267180385067,0.005225196480751,0.0054692966397851
52500,0.0098790256306529,0.0107140686362981,0.0052945306524634,0.005476095015183,0.0059136478230357,0.0054085908690467,0.0044534215703606,0.0052956388099118,0.0058444133028388,0.0054740430088713,0.0046290000900626,0.0054265290265902
53000,0.0092078726738691,0.0105945156887173,0.005695872940123,0.0055084496503695,0.0051998198032379,0.0053981595207005,0.0046945787034928,0.0052806589752435,0.0056261895224452,0.0054926589364185,0.0065285461023449,0.0054937597131356
53500,0.0127856284379959,0.010718392021954,0.005378239788115,0.0054730636533349,0.0053766872733831,0.0054472954012453,0.0043858452700078,0.005211303080432,0.0056197959929704,0.0054882912198081,0.0061607733368873,0.0055557884741574
54000,0.0109821949154138,0.0105874525383114,0.0066339052282273,0.0055346066365018,0.0050695715472102,0.0053796247113495,0.0048185484483838,0.0051898869452997,0.0053689004853367,0.0054761276813223,0.0053239627741277,0.0055794052081182
54500,0.0102147795259952,0.0106745349708944,0.006113929208368,0.0055585678666829,0.005948340985924,0.0054302827687933,0.0049606566317379,0.0051777612650766,0.0049104951322078,0.005398353608325,0.0060735754668712,0.0056283125421031
55000,0.0097444616258144,0.0106318669859319,0.0058103911578655,0.0055962369777261,0.0064691063016653,0.005494606331922,0.0061901859007775,0.0052377501502632,0.0052526304498314,0.0053601326653733,0.0055816955864429,0.0055967406369745
55500,0.0098792286589741,0.0106078120879828,0.0055960253812372,0.0056115300161763,0.0055716251954436,0.0054924675729125,0.0059352507814764,0.0052655791630967,0.0056470027193427,0.0053672637324779,0.0050053033046424,0.0055833312449976
56000,0.0092732310295104,0.010501082194969,0.005712064448744,0.0056198118720203,0.0059214797802269,0.0055046468740328,0.0055747376754879,0.0052566838683559,0.0061371074989438,0.0053852670593186,0.0060541098937392,0.0055971136083826
56500,0.0115818344056606,0.0105038586538284,0.0060897232033312,0.0056901007425039,0.0060612228699028,0.0055330738192423,0.0056515932083129,0.0052858291426672,0.0049324524588882,0.0053453052416443,0.0048916414380073,0.005578243243508
57000,0.0088332844898104,0.0103553041815757,0.0057585374452173,0.0056802991544827,0.0055655129253864,0.0055313798831775,0.0050947833806276,0.0052856676280497,0.0061272284947335,0.0054243673803284,0.0053750900551676,0.0055613657692446
57500,0.0088154692202806,0.0102508110925554,0.0060364948585629,0.0056897814618423,0.0061109364032745,0.0055713616777211,0.0055367415770888,0.0052715339697896,0.0058562727645039,0.0054485589964314,0.0055439257994294,0.0056074668187647
58000,0.0098822712898254,0.010261041112244,0.0052774623036384,0.0056784396758302,0.0063136843964457,0.0056211677379905,0.0063595320098102,0.0052919326117261,0.0056025329977273,0.0055003721499815,0.0058159520849585,0.0056135778315364
58500,0.0103021906688809,0.0103090689051895,0.0055255033075809,0.0056693972554057,0.0058563565835356,0.0056131416698917,0.0059711006470024,0.0053386212792246,0.0052445991896092,0.0054804100887849,0.0057313861325383,0.0056525857653468
59000,0.0102716032415628,0.0102795213460921,0.0057446053251624,0.0056806841166689,0.0059685390442609,0.0056767871603369,0.0057072462514042,0.0053538887528701,0.0066883331164717,0.005545339710079,0.0060287937521934,0.0056672187987714
59500,0.0084220739081501,0.0101577944587915,0.0062571065500378,0.0057448394596576,0.0056258393451571,0.0056772596901282,0.0061703966930508,0.0053874898934736,0.0061638988554477,0.0055413495516403,0.0049363104626536,0.0056168645620345
60000,0.0103367622941732,0.0102004727348684,0.0053915688768029,0.0057224103249609,0.0061160819604992,0.0057345644803717,0.0054731373675167,0.0053783111739903,0.0061829984188079,0.0055956636089831,0.0051417513750493,0.0055900308536365
60500,0.0101846009492874,0.0101814159192144,0.0052822926081717,0.0057202419498934,0.0064890412613749,0.0057895083213224,0.0055731176398694,0.0054365607211365,0.0053548105061054,0.0056007203180342,0.0062063918448984,0.0056034923996775
61000,0.0094418236985802,0.0101409791968762,0.0059294532984495,0.0057091898052021,0.005920750554651,0.0058095305692404,0.006293342448771,0.0054722900968044,0.0062115071341395,0.0056352936197071,0.0056101861409842,0.0055848021758719
61500,0.0100175645202398,0.0101250991225242,0.0054789036512374,0.0057269388576969,0.0062426337972283,0.0058236696990206,0.0055778790265321,0.0054796936456113,0.0058660544455051,0.0056681788759305,0.0059699080884456,0.0055916750105097
62000,0.0094347847625613,0.0099745342973619,0.0056464346125721,0.0057326522422953,0.0057197813875973,0.005873032961972,0.0056400876492261,0.0055031091440468,0.006456833332777,0.0057547028409316,0.0054841851815581,0.00560462444555
62500,0.0093009481206536,0.0099456304218619,0.005686025135219,0.0057522269664331,0.0050875302404165,0.005831727082841,0.0051675718277692,0.0055388166569172,0.00574382673949,0.0057496735127642,0.0063089914619922,0.0056886240141465
63000,0.0097780488431453,0.0099741392303257,0.0049267918802797,0.005713772913441,0.0069640139117836,0.0059199367882683,0.0054287444800138,0.0055755249457433,0.0062707560136914,0.0057819018373265,0.0052857398986816,0.0056264837039634
63500,0.0093289148062467,0.0098013035487383,0.0059089702554047,0.0057403094368054,0.0062831868417561,0.0059652617666869,0.0052600488997995,0.0056192351272329,0.0060598403215408,0.005803904053755,0.0066568674519658,0.0056512884097173
64000,0.0082419905811548,0.0096642933320253,0.0060337437316775,0.005710301361978,0.0052710305899381,0.0059753347188233,0.006297315005213,0.0056931734550743,0.0052832686342298,0.0057996224611997,0.0069218114949762,0.0057311808457597
64500,0.0090171322226524,0.0096044109668582,0.0047295959666371,0.0056410846998914,0.005676579196006,0.0059617466293274,0.005571776535362,0.0057237294502555,0.0051954220980405,0.0058138688094913,0.0061476230621337,0.0057348832255228
65000,0.0098899891600012,0.0096116873435675,0.0063103390857577,0.005666082096286,0.0058524720370769,0.005930914916098,0.0059136757627129,0.0057099039433523,0.0063322158530354,0.0058678480796515,0.00629916600883,0.0057707567466422
65500,0.0104821044951677,0.0096418311353772,0.0066958358511328,0.0057210726197808,0.0058525623753666,0.0059449617750942,0.0072739450260996,0.0057768386555835,0.0063259778544306,0.0059017968364059,0.0054898066446185,0.005794981913641
66000,0.0072685107588768,0.0095415951218455,0.006218459457159,0.0057463923702016,0.0059496108442544,0.0059463683282955,0.00564178917557,0.0057801912305876,0.005871320143342,0.0058885074686258,0.0053986934944987,0.005762211093679
66500,0.0095134871080517,0.0094381777569651,0.0065265824086964,0.0057682353304698,0.0067119020968675,0.0059789022896438,0.0069187013432383,0.0058435466373338,0.0066228695213794,0.0059730283217504,0.0064618354663252,0.0058407207950949
67000,0.0083113424479961,0.0094120806548744,0.0070980130694806,0.005835209111683,0.0059172613546252,0.0059964897111057,0.0056671099737286,0.0058721629669889,0.0057790977880358,0.0059556217864155,0.0057380506768822,0.0058588688261806
67500,0.0087053421884775,0.0094065743032842,0.0060260496102273,0.0058346868492662,0.006341409869492,0.0060080133844166,0.0063852770254015,0.0059145897394045,0.0050929933786392,0.0059174578171222,0.0064895190298557,0.0059061484877019
68000,0.0080569079145789,0.0093153061345219,0.0075397854670882,0.0059478030074387,0.0069317501038312,0.0060389166697859,0.006299530621618,0.0059115896699949,0.0062997196801006,0.0059523171512409,0.0071602603420615,0.0059733639005571
68500,0.0081375353038311,0.0092070733662694,0.0070322779938578,0.0060231417417525,0.0069028530269861,0.0060912414919584,0.0072453310713171,0.0059753011912106,0.0059283822774887,0.0059865063056349,0.0052905925549566,0.005951324221678
69000,0.0092971492558717,0.0091583506669848,0.0075956853106617,0.0061156957410275,0.0068256454542279,0.0061340968124567,0.0064488206990063,0.0060123799135907,0.0068728756159543,0.005995733430609,0.0072246268391609,0.0060111158760264
69500,0.0081853680312633,0.0091465153731405,0.0055588241666555,0.0060807816218584,0.0070587638765573,0.0062057430390268,0.0071871569380164,0.006063217925839,0.0054543567821383,0.0059602563269435,0.0063321217894554,0.0060809064423664
70000,0.0076930318027734,0.0090143288485705,0.0054752733558416,0.0060849668458103,0.0074396398849785,0.0062719209352507,0.0071804067119956,0.006148581393063,0.008013492450118,0.006051781028509,0.0053567462600767,0.0060916561866178
70500,0.0078221410512924,0.0088962058536707,0.0059330957010388,0.0061175070004537,0.0071896659210324,0.0063069521682336,0.0058835987001657,0.0061641054460778,0.0046083843335509,0.0060144597198813,0.0061666099354624,0.006089667091146
71000,0.0076227178797125,0.0088052505627274,0.0073104770854115,0.0061865581898018,0.0069738198071718,0.0063596056308596,0.0059419441968202,0.0061465355334802,0.0068754069507122,0.00604765471071,0.0068865888752043,0.006153487227857
71500,0.0074471943080425,0.0086767320521175,0.0071577792987227,0.006270501972176,0.0069585032761096,0.0063953991048037,0.0078452248126268,0.006259902822785,0.0063905604183673,0.0060738800093531,0.0066600418649613,0.0061879939166828
72000,0.0072581558488309,0.008567900606431,0.0072838673368096,0.0063523736083879,0.0066900821402668,0.0064439141424372,0.0072746681980788,0.0063416318502276,0.0076885931193828,0.0061354679986834,0.007340976037085,0.0062808334594591
72500,0.0071503124199807,0.0084603688213973,0.0066200215369462,0.0063990734284743,0.0062499092891812,0.0065020330948754,0.0068933791480958,0.0064279222162439,0.0062874620780348,0.0061626497656106,0.0055956644937396,0.0062451671110465
73000,0.0075282496400177,0.008347878861241,0.0082384571433067,0.0065646566916256,0.007744007743895,0.006541032786481,0.0051096780225634,0.0064119688933714,0.0062850089743733,0.0061633624136447,0.0083421552553772,0.0063979878788813
73500,0.0072359261102974,0.0082432294264435,0.0055248513817787,0.0065454507479443,0.0077580185607075,0.0066147743724286,0.005612663924694,0.0064295996446161,0.0061067845672369,0.0061657096259295,0.0075933309271931,0.0064448110526427
74000,0.0094662345945835,0.0083044416271149,0.0073315161280334,0.0066103393677621,0.0057482118718326,0.0066386334365233,0.0072353892028331,0.0064765033544972,0.0069652767851948,0.0062498100334777,0.0064216013997793,0.0064198005478828
74500,0.0068430327810347,0.008195736655034,0.0073937294073402,0.0067435460397973,0.0065927850082516,0.0066844437271356,0.0075884768739342,0.0065773383714258,0.0058754910714924,0.0062838134821503,0.0074909767135977,0.006486968230456
75000,0.0064696064218878,0.0080247175181284,0.0074664149433374,0.0068013498326763,0.0069626439362764,0.0067399523220955,0.0070973406545817,0.0066365216160192,0.0083532417193055,0.0063848647754638,0.0074380161240696,0.006543910736218
75500,0.0069515886716544,0.0078481917269527,0.0062728375196456,0.0067801999161019,0.0090481489896774,0.0068997316528111,0.0061256559565663,0.0065791071625425,0.0065839253365993,0.0063977621495723,0.0073194429278373,0.0066353925503789
76000,0.006769002880901,0.0078232163330539,0.0089654885232448,0.0069175513694062,0.0078641353175044,0.0069954578764736,0.0087918629869818,0.0067366108531131,0.0073376260697841,0.0064710774458944,0.0067399642430245,0.0067024560878052
76500,0.0071813017129898,0.0077066070633008,0.0067707314155995,0.0069297588197513,0.0090468684211373,0.0071122061926871,0.0067435884848237,0.0067278552101924,0.0069873454049229,0.0064893012400716,0.0083407666534185,0.0067964026471599
77000,0.0067180823534727,0.0076269440585746,0.0087401457130908,0.0070118654519319,0.0086174141615629,0.0072472138330339,0.0064891567453742,0.0067689575487747,0.0076805278658866,0.0065843727439641,0.0072314841672778,0.0068710743216797
77500,0.0064018606208264,0.0075117699801921,0.0073033366352319,0.0070757298031821,0.0076280520297586,0.0073115459410473,0.0088104493916034,0.0068902161670848,0.0091068251058459,0.0067850643303244,0.005706871394068,0.0068319419398903
78000,0.0062272371724247,0.0074202864430844,0.0089897057041525,0.0071482258150353,0.0082916021347045,0.0073795385425909,0.0074130673892796,0.0069458930054679,0.0084980092942714,0.006894978811033,0.0084870513528585,0.0068982814904301
78500,0.0065681654959917,0.0073418179526924,0.0067429151386022,0.0071337576722725,0.0085471933707594,0.0074617555597796,0.008536122739315,0.0070104325888677,0.0075713153928518,0.0069771254668011,0.0077096242457628,0.0070192330749704
79000,0.0064270412549376,0.0071983125526457,0.0069529013708233,0.0071016184752806,0.0077916053123772,0.0075100535526871,0.0068453485146164,0.0070302589796483,0.0084308944642543,0.0070550264092161,0.0078509207814931,0.0070505477720871
79500,0.0069583123549818,0.0071369597688316,0.0074777817353606,0.0071975663537158,0.0073618339374661,0.0075252070557325,0.0072080651298165,0.0070313043892383,0.0078909527510404,0.0071768562076612,0.0080978274345397,0.0071388330543413
80000,0.0070595685392618,0.0071052866056561,0.0086610997095704,0.0073568576714023,0.0060363207012414,0.0074550410965457,0.0091760093346238,0.0071310845203697,0.0078302910551428,0.0071676961379125,0.0072125373408198,0.0072316226083784
80500,0.0066777737811207,0.0070480682421475,0.0076401382684707,0.0074422097997739,0.0072097438387572,0.0074560449924319,0.0077018532902002,0.0072219972498714,0.0055598686449229,0.0072152703534811,0.0079258475452661,0.0073195844888686
81000,0.007237032521516,0.0070287839742376,0.0072945300489664,0.0074414124479516,0.008545477874577,0.0075346278958022,0.0079744486138224,0.0073236224707215,0.00694075319916,0.0072185376659035,0.0067500090226531,0.007312755496241
81500,0.0065734256058931,0.0069850955391302,0.0079300049692392,0.0074800237314775,0.0075570894405245,0.0075645572040229,0.0098285432904958,0.007422788394615,0.0078079006634652,0.0072894046781584,0.0073079760186374,0.0073451522039249
82000,0.0064297746866941,0.0069436764810233,0.0090852668508887,0.0075700937071814,0.0081286672502756,0.0076364864595233,0.0087569365277886,0.0074969018111004,0.0073134745471179,0.0072706487495451,0.0088750161230564,0.0074218542082234
82500,0.0069724861532449,0.0069347851676865,0.0072729592211544,0.0076027405913918,0.0066044051200151,0.007654211251065,0.0096149509772658,0.0076329804025589,0.0079406881704926,0.007353310054168,0.0079896692186594,0.0075415544444694
83000,0.00632916809991,0.0068748310906812,0.0079673649743199,0.0075891859829425,0.0095223560929298,0.0077431286685168,0.0080266166478395,0.0077788273338228,0.0078831277787685,0.0074332159943878,0.0119364885613322,0.0077212711097672
83500,0.0059927459806203,0.0068126720841973,0.0070383828133344,0.0076648625545203,0.0081673823297023,0.0077635968569665,0.008257906883955,0.0079110894817858,0.0080919563770294,0.0075324745848774,0.0090196570381522,0.0077925874153151
84000,0.006949758157134,0.0066868482623248,0.0095184976235032,0.0077742116292938,0.0090261613950133,0.0079274943331256,0.0095416083931922,0.0080264004413038,0.0070217167958617,0.0075352965854107,0.0104721365496516,0.0079951141728087
84500,0.0072929859161376,0.00670934591908,0.0086254188790917,0.0078357961028813,0.0107246953994035,0.0081340898526831,0.0088827293366193,0.008091113064438,0.0074196993373334,0.0076125069987028,0.0087840743362903,0.0080597690539434
85000,0.0060346024110913,0.0066875957185401,0.0091622322797775,0.0079205869697033,0.0103025678545236,0.0083010860485955,0.0088681178167462,0.0081796519225462,0.0085734724998474,0.0076235185377299,0.0079416669905185,0.0080849515972658
85500,0.0070468857884407,0.0066923605743795,0.0089553371071815,0.0080547119490801,0.008871691301465,0.0082922631641849,0.0082447845488786,0.0082856083521619,0.0097203738987445,0.0077803409658371,0.0103891352191567,0.0082384362118318
86000,0.0071425177156925,0.006711036316119,0.008956559933722,0.008054265519604,0.0093064866960048,0.0083643807331099,0.0092298202216625,0.0083075062138959,0.009343359619379,0.0078806276433169,0.0091988677158951,0.0083613813854753
86500,0.0060977945104241,0.0066568609559907,0.0099331168457865,0.0082123847911133,0.0085978992283344,0.0083419322734698,0.0070755248889327,0.0083241030341013,0.0085592549294233,0.0079592231195419,0.0084215253591537,0.0083654193207621
87000,0.0067271110601723,0.0066573123913257,0.0081713087856769,0.0081839429447426,0.0095033161342144,0.0083862273721023,0.008895119652152,0.0084444011794402,0.0102245239540934,0.0080864229239522,0.0086655095219612,0.0084371205884962
87500,0.0069682290777564,0.0066856308141722,0.0085875932127237,0.0082481557736172,0.0095299426466226,0.0084813219029455,0.0097902975976467,0.0084933935897424,0.0088413320481777,0.0080731482710688,0.0092320162802934,0.0086133778328075
88000,0.0063503347337245,0.0066917856922372,0.0074340822175145,0.0081703745992853,0.0081938132643699,0.0084764324594288,0.0100206900388002,0.0086237747222184,0.0078214015811681,0.0080393178854137,0.009970074519515,0.0086875289911403
88500,0.0057634580880403,0.0066515503218397,0.0067896619439125,0.0081727119395509,0.0078694643452763,0.0084425460081547,0.0095356907695531,0.0086737531237303,0.0094752125442028,0.0081345127429812,0.0106661235913634,0.0088353539584204
89000,0.0068175345659255,0.006671074987389,0.00944450404495,0.0082972920732572,0.0082903634756803,0.0084674839163198,0.0098660346120595,0.0088247874286025,0.0095728319138288,0.0081916096154599,0.00925297383219,0.0089054566109552
89500,0.006303971633315,0.0066383579513057,0.0096947439014911,0.0084081401815637,0.0094899367541074,0.0085738890571519,0.0099197225645184,0.0089603703003376,0.0100317075848579,0.0082986473571508,0.010993156582117,0.0090502230683341
90000,0.0052671385928988,0.0065487364539876,0.0086639709770679,0.0084082837449386,0.0093797370791435,0.008741059876047,0.0103055462241172,0.0090168471448122,0.0075265131890773,0.0082834584638475,0.0076790479943156,0.0090735486010089
90500,0.0064193033613264,0.0065358129329978,0.0076073054224252,0.0084066421026363,0.0119540710002183,0.00897827623412,0.0100911986082792,0.0091363144107162,0.0077637457288801,0.0083936523180454,0.0097099179401993,0.0091627521207555
91000,0.0070692459121346,0.0065274236025288,0.0089521147310733,0.0084895213367417,0.0094369351863861,0.0090228490997105,0.0093985814601182,0.009207521053031,0.0100010484457015,0.0085466670803725,0.0091938860714435,0.009284945973195
91500,0.0080744922161102,0.0066024769330396,0.0104806292802095,0.0086170525522902,0.0127311535179615,0.0092815523035823,0.0117586068809032,0.0093040242325514,0.0096573419868946,0.0086391391465439,0.0083637237548828,0.0093377333600073
92000,0.0062918504700064,0.0065955807222052,0.0099046798422932,0.0086580232018604,0.0104545950889587,0.0093978486955165,0.0107867904007434,0.0094055169261991,0.0091068940237164,0.0087288101203739,0.0115930717438459,0.0094736361410468
92500,0.0055465884506702,0.0065242858370765,0.0098140705376863,0.008785078767687,0.0122344903647899,0.0096793529577552,0.0113090118393301,0.0094902199693023,0.0092309368774294,0.0087933225557207,0.0113844415172934,0.0096433747559785
93000,0.0064492737874388,0.0065302911214529,0.0125495251268148,0.0090141867753117,0.010409883223474,0.0097237293142824,0.0113909328356385,0.0096584357786923,0.0114657133817672,0.0089724518358706,0.0110082440078258,0.0095969625283032
93500,0.0056645530276,0.0065138814738019,0.0094776405021548,0.0091361496597528,0.0116931525990366,0.0099000178277492,0.0122150965034961,0.0098562952596693,0.0128849614411592,0.0092121020890771,0.0101334918290376,0.0096526542678474
94000,0.0064850440248847,0.0064906457671895,0.008338201791048,0.00907713486813,0.0100058782845735,0.0099490036722272,0.0127061605453491,0.0100145228672772,0.0101872701197862,0.0093703797552734,0.0122137051075696,0.0097397326957433
94500,0.005819097161293,0.0064169513294472,0.0099540753290057,0.0091435676906257,0.0104596056044101,0.0099357491824775,0.0077512813732028,0.0099579504691063,0.0107140410691499,0.0095350968418642,0.010272697545588,0.0098141638562082
95000,0.0056977970525622,0.0064001110615208,0.0084095895290374,0.0091059355530887,0.0122204311192035,0.0100316423457115,0.0099150156602263,0.0100102953612803,0.0096098566427826,0.0095869160490109,0.0084972409531474,0.0098419425543397
95500,0.0062713995575904,0.0063613367499783,0.0102334190160036,0.0091698396485298,0.0096978703513741,0.0100729512982069,0.010194418951869,0.0101077770814299,0.0090756956487894,0.0095546821365132,0.0086549762636423,0.009755234606564
96000,0.0064014815725386,0.0063242849428206,0.0098919635638594,0.0092166098300367,0.0112454500049352,0.0101698994636535,0.0117263253778219,0.0102326023392378,0.0089224949479103,0.0095336389029398,0.0078063183464109,0.0096856071380897
96500,0.0063986647874116,0.0063393284566699,0.009571187198162,0.0091985133476554,0.0077620903030037,0.0101281090173869,0.0085777528584003,0.0103077137377112,0.0080784484744071,0.0095095985801889,0.0101376138627529,0.0097714115632697
97000,0.0064268899150192,0.0063243173994123,0.0116993114352226,0.0093749134801327,0.0113876648247241,0.0102223264519124,0.0089197549968957,0.0103089455049484,0.0105955004692077,0.0095281474059447,0.0125075504183769,0.0099635136080905
97500,0.0081943683326244,0.0063856243621557,0.011526146903634,0.0095218411646782,0.0103117935359478,0.0102614189963787,0.0102940890938043,0.0103341350797563,0.0083035193383693,0.0095012567704542,0.0108477091416716,0.0100442982511594
98000,0.0066618751734495,0.0064012013841419,0.0082709733396768,0.0095636857207864,0.0133720617741346,0.0105203314218669,0.0101789087057113,0.0103420460131018,0.0109077291563153,0.0096555731492116,0.0113213211297988,0.0101118605816736
98500,0.0058913845568895,0.0064075977075844,0.0093121547251939,0.0096898103598504,0.0123823247849941,0.0107459744438528,0.0102758035063743,0.0103790516499429,0.010651534423232,0.0097143892431631,0.0107073094695806,0.0101139198755844
99000,0.0064061130397021,0.0063870266312732,0.0121418880298733,0.0098246795590966,0.0087206708267331,0.0107674898114054,0.0131095508113503,0.0105412274599074,0.0093629751354455,0.0097038964042439,0.0116954306140542,0.0102360427146777
99500,0.0083195297047495,0.006487804534845,0.0138225313276052,0.0100310689304023,0.0127927660942077,0.0109326312784105,0.010036782361567,0.0105470804497599,0.0089532043784856,0.0096499712439253,0.01072499435395,0.0102226346032693
100000,0.0059162098914384,0.0065202580997719,0.0114744864404201,0.0101715947035699,0.0130714327096939,0.011117216059938,0.0103397741913795,0.010548791848123,0.0115713197737932,0.0098522115731611,0.0103299189358949,0.0103551781503483
100500,0.0065693915821611,0.0065277625108137,0.0091201774775981,0.0102472383063286,0.0139008732512593,0.01121455617249,0.0120935793966054,0.0106489108875393,0.009023985825479,0.009915223577991,0.0124289775267243,0.0104911311296745
101000,0.0067144045606255,0.0065100204432382,0.0123282466083765,0.0104160449001937,0.0110079292207956,0.0112931058742105,0.0135451983660459,0.0108562417328357,0.0103766601532697,0.0099340041633694,0.0110389813780784,0.0105833858950063
101500,0.0070278509519994,0.0064576883800327,0.0116966199129819,0.0104768444318323,0.012434983626008,0.0112782973796128,0.0137886088341474,0.0109577418304979,0.0066464226692914,0.0097834581974893,0.0100680207833647,0.0106686007464304
102000,0.0082046780735254,0.0065533297602086,0.0145083647221326,0.0107070286758243,0.0107026575133204,0.0112907005008309,0.0103755071759223,0.0109371776692568,0.0106880702078342,0.0098625170066952,0.0116903558373451,0.0106734649511053
102500,0.0061769466847181,0.006584847671911,0.0123029304668307,0.0108314716722815,0.0103402826935052,0.0111959901172667,0.0104955565184354,0.0108965049032121,0.0113239772617816,0.0099671690259128,0.0093004992231726,0.0105692678363993
103000,0.0059838546440005,0.0065615767147391,0.0099600916728377,0.0107019999995827,0.0117238936945796,0.011261690640822,0.0121922995895147,0.0109365732409059,0.0106015652418136,0.0099239616189151,0.0120815634727478,0.0106229338096454
103500,0.0055693378672003,0.0065568159567191,0.0126107772812247,0.0108586568385362,0.012340267188847,0.0112940463703125,0.0108491200953722,0.0108682744204997,0.0090219900012016,0.0097308130469172,0.0120651125907897,0.010719514847733
104000,0.0067057022824883,0.0065678488695993,0.0106153395026922,0.0109725137241184,0.0151250101625919,0.0115500029642134,0.0124594392254948,0.010855938354507,0.0133497975766658,0.0098889394197612,0.0091843325644731,0.0105680462205782
104500,0.0051119313575327,0.0065324905794113,0.0102427499368786,0.010986947454512,0.0110493786633014,0.011579491617158,0.0141690419986844,0.0111768263857811,0.0119305765256285,0.0099497661925851,0.0109838638454675,0.0106036045355721
105000,0.0056737037375569,0.006531285913661,0.0091166961938142,0.0110223027877509,0.0131452213972806,0.0116257311310618,0.0108520146459341,0.0112236763350665,0.0116858519613742,0.0100535659585147,0.0111142136156558,0.0107344531686976
105500,0.0054938620887696,0.00649240904022,0.016251953318715,0.0113232295028864,0.0117364199832081,0.0117276586126535,0.0142719354480504,0.0114275521598755,0.0129084698855876,0.0102452046703546,0.0111217461526393,0.0108577916631474
106000,0.0063395332545042,0.0064893116243183,0.0106885349377989,0.0113630580715834,0.0110148256644606,0.0117161273956298,0.0108365239575505,0.011383062088862,0.0103150978684425,0.0103148348163812,0.0118625834584236,0.011060604918748
106500,0.0057457014918327,0.0064566634595393,0.0119124334305524,0.0114801203832029,0.0111407022923231,0.0118850579950958,0.0101095791906118,0.0114596534054725,0.0145537639036774,0.0106386005878447,0.0141409803181886,0.0112607732415198
107000,0.0086146090179681,0.0065660494146868,0.0122959641739726,0.0115099530201404,0.0144094582647085,0.012036147667095,0.012250181287527,0.0116261747200041,0.0146170519292354,0.0108396781608461,0.0124378316104412,0.011257287301123
107500,0.0058773625642061,0.0064501991262658,0.0163761004805564,0.0117524506989865,0.0120524792000651,0.0121231819503008,0.0112909954041242,0.0116760200355201,0.010801101103425,0.0109645572490989,0.0136007834225893,0.0113949410151689
108000,0.0064358506351709,0.0064388978993519,0.0135660823434591,0.0120172061491757,0.0156740490347147,0.0122382813133298,0.014911544509232,0.0119126518256961,0.0130865760147571,0.011073499592021,0.0154959606006741,0.0116036729887127
108500,0.0058173732832074,0.0064351973356678,0.0115453442558646,0.0121288656257092,0.0120578734204173,0.012222058745101,0.0123678036034107,0.012017251830548,0.0116131696850061,0.0111215813551097,0.0151611138135194,0.0118263632059096
109000,0.0064224852249026,0.0064360159449278,0.0111373234540224,0.0120786373969166,0.0114654172211885,0.0123592960648238,0.0140756461769342,0.0120655565988271,0.0100117176771163,0.0111540184821932,0.0116205345839262,0.0118226184044032
109500,0.0058538513258099,0.0063127320259809,0.0124187963083386,0.0120084506459533,0.0118084363639354,0.0123100795783102,0.0119647476822137,0.0121619548648595,0.0126339849084615,0.011338057508692,0.0158765316009521,0.0120801952667533
110000,0.0059857759624719,0.0063162103295325,0.0142740365117788,0.0121484281495213,0.0107181956991553,0.0121924177277832,0.0124435294419527,0.0122671426273881,0.0117167066782712,0.0113453268539159,0.0077800778672099,0.0119527032133191
110500,0.0052574998699128,0.0062506157439201,0.0105323400348424,0.0122190362773835,0.0103395441547036,0.0120143512729554,0.0123887136578559,0.0122818993404507,0.0143273063004016,0.0116104928776621,0.014287119731307,0.0120456103235482
111000,0.005837264470756,0.0062067587394266,0.0127433631569147,0.0122397921048104,0.0148471370339393,0.0122063116636126,0.011041491292417,0.0121567139867692,0.0102917496114969,0.0116062473505734,0.0146822640672326,0.0122277744580059
111500,0.0067943627946078,0.0061950843315571,0.0131431622430682,0.0123121192213147,0.0114881787449121,0.0121589714195578,0.0142382169142365,0.0121791943907737,0.013615122064948,0.0119546823203563,0.00955281406641,0.0122020141221582
112000,0.0049453084357082,0.0060321158496662,0.0117548136040568,0.0121744416654109,0.0131975337862968,0.0122837152332067,0.0146164586767554,0.0123912419658153,0.0126379309222102,0.0120521753560751,0.0120700197294354,0.0122209973167627
112500,0.0056680045090615,0.0060066687408834,0.0123556731268763,0.0121770787984132,0.010788956657052,0.012306148931384,0.0105952080339193,0.0123962245415895,0.0127775482833385,0.0121248539071529,0.0116765797138214,0.0123398013412952
113000,0.0056717656552791,0.0059910642914473,0.0124956984072923,0.0123038591351359,0.0156599804759025,0.0125029532704501,0.0128998719155788,0.0124316031578927,0.0160669889301061,0.0123981250915675,0.0119647700339555,0.0123339616693555
113500,0.0061259986832737,0.006018897332251,0.0116317123174667,0.012254905886948,0.0130819203332066,0.0125400359276681,0.0149075528606772,0.012634524796158,0.0136388624086976,0.0126289687119423,0.0145989758893847,0.0124606548342853
114000,0.0055959969758987,0.0059634120669215,0.0134463552385568,0.0123964566737412,0.0143886469304561,0.0125032177660613,0.0125423297286033,0.0126386693213134,0.0138048101216554,0.0126517193391918,0.0119424872100353,0.0125985625665634
114500,0.0049316026270389,0.0059543956303968,0.0147419432178139,0.012621416337788,0.0126356929540634,0.0125825334805994,0.0157974287867546,0.0127200886607169,0.0167209431529045,0.0128912376705556,0.0131176421418786,0.012705251481384
115000,0.0059099402278661,0.0059662074549123,0.013901219703257,0.0128606425132601,0.0128936320543289,0.0125699540134518,0.0136450193822383,0.0128597388975321,0.0128364227712154,0.0129487662110477,0.0189585052430629,0.0130974660627543
115500,0.00607057986781,0.0059950433438643,0.017296839505434,0.0129128868225961,0.012579065747559,0.0126120863016694,0.0130161456763744,0.0127969494089483,0.0115924719721078,0.0128829663153737,0.0142908282577991,0.0132559201680123
116000,0.0065348069183528,0.0060048070270567,0.0150765310972929,0.0131322866305708,0.0146912857890129,0.012795909307897,0.0152196194976568,0.0130161041859536,0.0114061078056693,0.012937516812235,0.0158456582576036,0.0134550739079713
116500,0.0055525442585349,0.0059951491653918,0.0120378406718373,0.013138556992635,0.0155135095119476,0.0130145496688782,0.017105346545577,0.0133658925537019,0.0133100487291812,0.0128753310535102,0.0158570744097232,0.013540878612548
117000,0.0053230095654726,0.005830569192767,0.0129497498273849,0.0131712462753057,0.0131476763635873,0.0129514605738222,0.0126796886324882,0.01338736792095,0.0144090969115495,0.0128649333026259,0.0159898214042186,0.0137184781022369
117500,0.0061307288706302,0.0058432375080883,0.0132942730560898,0.0130171549040823,0.0128258913755416,0.012990131182596,0.0130385318771004,0.0134747447445988,0.0119912587106227,0.0129244411829858,0.013355616480112,0.013706219755113
118000,0.0057499930262565,0.0058089446276425,0.0135206878185272,0.0130148851778357,0.0125663550570607,0.0128347464837133,0.0134389158338308,0.0134011133108287,0.0183708444237709,0.0131886546034365,0.0128930369392037,0.0135760735720395
118500,0.0062444787472486,0.0058302999008446,0.013490424491465,0.0131121391896158,0.0149098467081785,0.0129773451481014,0.0129295345395803,0.0134291998576372,0.0165318436920642,0.0134345883037894,0.0145144751295447,0.0135437416378408
119000,0.006191146094352,0.0058187329443171,0.0122788287699222,0.0131692144554107,0.0156297907233238,0.0131855638232081,0.0125977620482444,0.0133553056512027,0.0117232333868741,0.0135201640892773,0.0147389248013496,0.0136996611487119
119500,0.0060774935409426,0.0058299150550737,0.0146281896159052,0.0132796841207891,0.0147203896194696,0.0133311614859848,0.0156138697639107,0.0135377617552876,0.0123281851410865,0.0135048741009085,0.0138201303780078,0.0135968410875647
120000,0.0062941126525402,0.0058453318895771,0.0129762776196002,0.0132147961761801,0.0157341007143259,0.0135819567367434,0.013665672391653,0.0135988689027726,0.012862492352724,0.0135621633846312,0.0144675644114613,0.0139312154147773
120500,0.0060883243568241,0.0058868731139227,0.0120478216558694,0.0132905702572315,0.0140604004263877,0.0137679995503276,0.0179124362766742,0.0138750550337135,0.010404085740447,0.0133660023566334,0.0129110319539904,0.0138624110259115
121000,0.006113015115261,0.0059006606461479,0.0145913455635309,0.0133829693775623,0.0153392851352691,0.0137926069553941,0.0124183315783739,0.0139438970480113,0.0151814157143235,0.0136104856617748,0.0164594706147909,0.0139512713532894
121500,0.0062531558796763,0.0058736003004014,0.0138167180120944,0.0134166471660136,0.0175115130841732,0.0140937736723571,0.0150667987763881,0.0139853261411189,0.0174832828342914,0.0138038937002419,0.0112598892301321,0.0140366251114755
122000,0.004946500994265,0.0058736599283292,0.011044256389141,0.0133811193052678,0.0125046828761696,0.0140591311268508,0.0129606630653142,0.0139025363605468,0.0118725225329399,0.0137656232807784,0.0139857595786452,0.014132412103936
122500,0.0056714308448135,0.0058738312451168,0.0123991295695304,0.0133832921274005,0.0163390655070543,0.0143366365693509,0.0126808444038033,0.014006818179041,0.0148249110206961,0.0138679914176463,0.015783067792654,0.0143377365078776
123000,0.0062436661683022,0.0059024262707679,0.0141579220071434,0.0134664033073931,0.0136123215779662,0.0142342536244541,0.01082643866539,0.0139031465165316,0.0112568605691194,0.013627484999597,0.0125702898949384,0.0143680125009268
123500,0.0058422414585947,0.005888238409534,0.0167381539940834,0.0137217253912239,0.015369614586234,0.0143486383371054,0.0134001672267913,0.0138277772348373,0.0146839842200279,0.0136797410901635,0.0126583175733685,0.0142709795851259
124000,0.007302981801331,0.0059735876508056,0.0168563909828662,0.0138922271784394,0.0156835131347179,0.0144133816473185,0.0120922913774847,0.0138052753172814,0.0105403885245323,0.0135165200103073,0.0152164306491613,0.0144346767570822
124500,0.0058631803840398,0.0060201665386557,0.0156008452177047,0.0139351722784339,0.012793717905879,0.0144212828949093,0.0160730630159378,0.0138190570287405,0.0120337903499603,0.0132821623701601,0.0142125533893704,0.0144894223194568
125000,0.005802541039884,0.0060147965792565,0.0167762637138366,0.0140789244789629,0.0132539104670286,0.0144392968155443,0.0147835928946733,0.0138759857043623,0.0140199065208435,0.0133413365576415,0.0172557607293128,0.0144042850937693
125500,0.0068905837833881,0.0060557967750355,0.0163725595921278,0.0140327104832976,0.0156279671937227,0.0145917418878525,0.0162569098174572,0.0140380239114164,0.01622817479074,0.0135731216985731,0.0152831114828586,0.0144538992550223
126000,0.0051443912088871,0.0059862759895622,0.0144857140257954,0.0140031696297227,0.0107587398961186,0.0143951145932077,0.015176935121417,0.0140358896926044,0.0167368836700916,0.0138396604917943,0.0150592699646949,0.0144145798403769
126500,0.006612304598093,0.0060392640065401,0.0144690629094839,0.0141247307416051,0.013303330168128,0.0142846056260168,0.0160753950476646,0.0139843921177088,0.0162497032433748,0.0139866432175039,0.0167683437466621,0.0144601433072238
127000,0.0059995278716087,0.0060730899218469,0.0136217093095183,0.0141583287157117,0.0131276734173297,0.0142836054787039,0.0158477965742349,0.0141427975147962,0.01323096267879,0.013927736505866,0.0129665667191147,0.0143089805729686
127500,0.0060616750270128,0.006069637229666,0.0159695018082857,0.0142920901533215,0.0140045564621686,0.0143425387330352,0.0187067128717899,0.0144262065645306,0.019592847675085,0.0143078159540891,0.0179022308439016,0.0145363112911581
128000,0.0082122972235083,0.0061927524395286,0.0167109873145818,0.0144516051281242,0.0167271606624126,0.0145505790133028,0.0143619189038872,0.0144723567180335,0.012665563262999,0.0140225518960505,0.0155795998871326,0.0146706394385545
128500,0.0078062638640403,0.0062708416953682,0.0140182208269834,0.0144779949449002,0.0177152939140796,0.0146908513735979,0.0144399162381887,0.0145478758029639,0.0153827834874391,0.0139650988858192,0.0134336063638329,0.014616596000269
129000,0.0051970654167234,0.0062211376614868,0.014448070898652,0.0145864570513367,0.0198802724480628,0.0149033754598348,0.0127147519960999,0.0145537253003566,0.0173911303281784,0.0142484937328844,0.0175763983279466,0.0147584696765988
129500,0.0064084497280418,0.0062376854708417,0.0166648682206869,0.0146882909815757,0.0178872346878051,0.0150617177132516,0.0146133508533239,0.0145036993548273,0.0177477411925792,0.0145194715354591,0.013306894339621,0.0147328078746795
130000,0.0053882878273725,0.0061923942295833,0.0175866447389125,0.0149188093375414,0.0116310156881809,0.0148565634619444,0.0148444343358278,0.014562637452036,0.0137817850336432,0.014565436169505,0.0142181776463985,0.0147203385364263
130500,0.0055249156430363,0.0061642237938939,0.0131840538233518,0.0149756209459155,0.0179154574871063,0.0150493163149803,0.0165933966636657,0.0144966854713856,0.0141283553093671,0.014751649647951,0.0166272744536399,0.0149061506614088
131000,0.005807401612401,0.0061489431187509,0.01413244754076,0.0149526760447769,0.0181278623640537,0.0151887451764195,0.0137313064187765,0.0145623342134058,0.0135986767709255,0.0146725127007811,0.0141614424064755,0.014791249250993
131500,0.0060105631127953,0.0061368134804069,0.0197884328663349,0.015251261787489,0.0180729124695062,0.0152168151456862,0.0130860731005668,0.0144632979296147,0.014922808855772,0.0145444890018552,0.0155966430902481,0.0150080869439988
132000,0.0059091504663228,0.0061849459540098,0.0158776342868804,0.0154929306823759,0.0148851070553064,0.015335836354643,0.0183065272867679,0.0147305911406874,0.0164264515042305,0.0147721854504197,0.0170068871229887,0.015159143321216
132500,0.0067245555110275,0.0062376021873205,0.0162532553076744,0.0156856369692831,0.0173998046666383,0.0153888733126222,0.0186459682881832,0.0150288473349064,0.0216060727834701,0.0151112435385584,0.0211565997451543,0.015427819918841
133000,0.0057197273708879,0.0062114052474498,0.0169183574616909,0.0158236587420105,0.0157388038933277,0.0154951974283903,0.0145167801529169,0.0152133644092827,0.0187614280730485,0.0154864719137549,0.0195307619869709,0.0157758435234426
133500,0.005529404617846,0.0061957634054123,0.0187152195721864,0.0159225120209157,0.0196086913347244,0.0157071512658148,0.0184986013919115,0.0154682861175387,0.017527513206005,0.0156286483630537,0.0143056828528642,0.0158582117874174
134000,0.0055195395834743,0.0061065912945195,0.0170930065214633,0.0159343427978455,0.0149068078026175,0.0156683159992098,0.0116981323808431,0.0154485781677066,0.0147992875427007,0.0158415933139621,0.0160424280911684,0.0158995116595178
134500,0.0053688120096921,0.0060818728758021,0.0150374891236424,0.0159061749931424,0.0166311711072921,0.0158601886592804,0.0120225828140974,0.0152460541576146,0.0171129219233989,0.0160955498926341,0.0156216053292155,0.01596996425651
135000,0.00546196103096,0.0060648438753559,0.0128436181694269,0.0157095427159219,0.0169496610760688,0.0160449761897325,0.0156119782477617,0.015287473425269,0.0140428058803081,0.0160966948606073,0.0141689926385879,0.0158156258519738
135500,0.0066504357382655,0.0060528364730998,0.0174027942121028,0.0157610544469207,0.0187353380024433,0.0162003447301685,0.0203043092042207,0.0154898433946072,0.0221992153674364,0.0163952468894421,0.0172080677002668,0.0159118736628442
136000,0.0050443913787603,0.0060478364815934,0.0184462666511535,0.0159590820781886,0.0171679332852363,0.0165208043996244,0.0157511159777641,0.0155185524374246,0.0178180299699306,0.0164493042044341,0.0152000039815902,0.015918910363689
136500,0.0045676007866859,0.0059456012910231,0.0185794979333877,0.0161646038293838,0.0137353688478469,0.0165424063336103,0.0147100482136011,0.0154502850957214,0.0136583242565393,0.0163197352550923,0.0171812176704406,0.0159395540598779
137000,0.0058234380558133,0.0059367968002333,0.0149788707494735,0.0162324619013815,0.0203001741319894,0.0169010313693433,0.016674518585205,0.0154916211962699,0.0149076022207736,0.0164035672321915,0.0158144868910312,0.0160819500684737
137500,0.0058473534882068,0.005926080723293,0.0155593995004892,0.0162119567859917,0.0166464261710643,0.0170331248547881,0.0189082734286785,0.0155016992241143,0.0181029327213764,0.016329071484506,0.0190456435084342,0.0161391207017004
138000,0.0053097084164619,0.0057809512829407,0.0122549105435609,0.0159891529474406,0.0174646377563476,0.0170699987094848,0.0138487387448549,0.0154760402161627,0.0183699652552604,0.0166142915841191,0.0167152695357799,0.0161959041841327
138500,0.005496647208929,0.0056654704501851,0.0171029809862375,0.0161433909554033,0.0159027725458145,0.0169793726410716,0.0138052385300397,0.0154443063307553,0.0163928270339965,0.016664793761447,0.0160317290574312,0.0163258103188126
139000,0.0056114625185728,0.0056861903052776,0.016827467828989,0.0162623608019202,0.0179368667304515,0.016882202355191,0.0155748408287763,0.0155873107723891,0.0183803513646125,0.0167142548132687,0.0160895567387342,0.016251468239352
139500,0.0063040219247341,0.0056809689151122,0.0183080676943063,0.0163445207756012,0.0194497145712375,0.0169603263493626,0.0186557751148939,0.0157894319854676,0.0126813752576708,0.0164609365165233,0.019161719828844,0.0165442095138132
140000,0.0056973551400005,0.0056964222807436,0.0123568950220942,0.0160830332897603,0.0172355435788631,0.0172405527438967,0.0153504591435194,0.0158147332258522,0.0136904176324605,0.0164563681464641,0.0158611629158258,0.0166263587772845
140500,0.0057962862774729,0.0057099908124654,0.0216391235589981,0.0165057867765426,0.0204671323299407,0.0173681364860385,0.0175569802522659,0.0158629124052822,0.0126426704227924,0.0163820839021354,0.0159771777689456,0.0165938539430498
141000,0.0055820383131504,0.0056987226475029,0.0145405260846018,0.0165261907037347,0.0168846882879734,0.0173059777822344,0.0214766636490821,0.0162501802667975,0.0175119452178478,0.0165777473244815,0.0160842854529619,0.0166899960953741
141500,0.0056244893930852,0.0056794189615174,0.017236903309822,0.016398614225909,0.0170703642070293,0.0172558503691106,0.0149813778698444,0.0163449455052613,0.0176617112010717,0.0167146924417465,0.0209707915782928,0.0169587035197764
142000,0.0059577850624918,0.0056818506913259,0.0134692238643765,0.0162781937047838,0.0173889510333538,0.017381042568013,0.0148222092539072,0.0161707296036183,0.0150576326996088,0.0166462515015154,0.0175838600844144,0.0169875521678477
142500,0.0062749525532126,0.0056593705434351,0.0180193074047565,0.0163664963096379,0.0147321233525872,0.0172476585023104,0.0165317729115486,0.0160650198347866,0.0156720578670501,0.0163495507556944,0.0153340622782707,0.0166964252945035
143000,0.0052037532441318,0.0056335718370973,0.0174460243433713,0.0163928796537219,0.0144804492592811,0.0171847407706081,0.0135782845318317,0.0160180950537323,0.0120270028710365,0.0160128294955938,0.0165788680315017,0.01654883059673
143500,0.0064068045467138,0.0056774418335407,0.0170615930110216,0.0163101983256637,0.0152445472776889,0.0169665335677563,0.018645029515028,0.0160254164598881,0.0196518898010253,0.0161190483253448,0.0181511733680963,0.0167411051224916
144000,0.0086125656962394,0.005832093139179,0.01548130530864,0.0162296132650225,0.0169900376349687,0.0170706950593739,0.0191090442240238,0.0163959620520472,0.0118828751146793,0.0159732277039437,0.0137331187725067,0.0166256396565585
144500,0.0051194066181778,0.0058196228696032,0.0131506826728582,0.0161352729424833,0.0131846275180578,0.0168983678799122,0.0190781857818365,0.0167487422004341,0.0140790082514286,0.0158215320203452,0.0173391923308372,0.0167115190066396
145000,0.0051519246771931,0.0058041210519149,0.0174348633736372,0.0163648352026938,0.0153758311644196,0.0168196763843297,0.0205357335507869,0.0169949299655854,0.018255652859807,0.0160321743693202,0.0194650944322347,0.016976324096322
145500,0.0056596351787447,0.0057545810239389,0.0206204373389482,0.0165257173590361,0.0187849812209606,0.0168221585452556,0.0186968594789505,0.0169145574793219,0.0166695956140756,0.0157556933816521,0.0175379142165184,0.0169928164221345
146000,0.0061457464471459,0.0058096487773581,0.0166547782719135,0.0164361429400741,0.0196737702935934,0.0169474503956734,0.0183288939297199,0.0170434463769197,0.0179581474512815,0.0157626992557197,0.0173998102545738,0.0171028067357837
146500,0.0055439257994294,0.0058584650279953,0.0156657118350267,0.0162904536351561,0.0192702449858188,0.017224194202572,0.0193851664662361,0.0172772022895514,0.0182733945548534,0.0159934527706354,0.0167268887162208,0.0170800902880727
147000,0.0061344099231064,0.00587401362136,0.0172091703861951,0.0164019686169921,0.018213614821434,0.0171198662370442,0.0187980644404888,0.0173833795823156,0.0184944681823253,0.016172796068713,0.0186939034610986,0.0172240611165761
147500,0.0067448280751705,0.0059188873507082,0.0192268099635839,0.0165853391401469,0.0168624147772789,0.017130665667355,0.0171465575695037,0.0172952937893569,0.018521137535572,0.0161937063094228,0.0162786785513162,0.0170857128687202
148000,0.0079150404781103,0.0060491539537906,0.019163928925991,0.0169307900592684,0.0213772784918546,0.0173262977041303,0.0150101091712713,0.0173533623106777,0.0170255806297063,0.016126487078145,0.0230110473930835,0.0174005017615854
148500,0.0059376154094934,0.0060712023638188,0.0173775628209114,0.0169445191510021,0.0183245353400707,0.0174473858438431,0.0162264481186866,0.01747442279011,0.0179260000586509,0.0162031457293778,0.0190020725131034,0.017549018934369
149000,0.0059338603168725,0.0060873222537338,0.0188415329903364,0.0170452224090694,0.0188773311674594,0.0174944090656935,0.0194525457918643,0.0176683080382644,0.0164032075554132,0.0161042885389178,0.0178452618420124,0.0176368041895329
149500,0.0053790649399161,0.0060410744044929,0.0160852782428264,0.0169340829364955,0.0218129903078079,0.017612572852522,0.0186099708080291,0.0176660178229212,0.0204764083027839,0.0164940401911735,0.0174474604427814,0.0175510912202298
150000,0.0060860733501613,0.0060605103150009,0.0189558546990156,0.0172640309203415,0.0176954641938209,0.0176355688832699,0.0179480351507663,0.0177958966232835,0.0174224283546209,0.0166806407272815,0.0211728084832429,0.0178166734986006
150500,0.0061794430948793,0.0060796681558712,0.0177307706326246,0.0170686132740228,0.0156106362119317,0.0173927440773695,0.0184371303766965,0.0178399041295051,0.014741875231266,0.0167856009677052,0.020371738821268,0.0180364015512167
151000,0.00557248480618,0.0060791904805227,0.0193402022123336,0.0173085970804094,0.0149826481938362,0.0172976420726626,0.0182298496365547,0.0176775634288787,0.0179514493793249,0.016807576175779,0.0169014055281877,0.018077257554978
151500,0.0058252476155757,0.0060892283916472,0.0174330808222293,0.0173184059560298,0.0187708046287298,0.0173826640937477,0.0206936001777648,0.0179631745442747,0.015807781368494,0.0167148796841501,0.0199325066059827,0.0180253433063625
152000,0.0060053532943129,0.0060916068032383,0.0166111961007118,0.0174755045678466,0.0222856476902961,0.0176274989265948,0.0154817625880241,0.0179961522109806,0.0172641836106777,0.0168252072297036,0.0135393887758255,0.0178231197409331
152500,0.0053244084119796,0.0060440795961766,0.016251852735877,0.0173871318344026,0.0162520036101341,0.0177034929394721,0.0146767161786556,0.0179033993743359,0.0124309435486793,0.016663151513785,0.0183706991374492,0.017974951583892
153000,0.0058285985141992,0.00607532185968,0.018559044227004,0.0174427828285842,0.0212523806840181,0.018042089510709,0.0238646995276212,0.0184177201241254,0.021808736026287,0.0171522381715476,0.0165895074605941,0.0179754835553466
153500,0.0062775732949376,0.0060688602970912,0.0145216956734657,0.0173157879617064,0.0169553272426128,0.0181276285089552,0.0177412722259759,0.0183725322596728,0.0167732276022434,0.0170083050616085,0.0205364748835563,0.0180947486311196
154000,0.0052097933366894,0.0058987216791137,0.0167330875992774,0.0173783770762383,0.0161123909056186,0.0180837461724877,0.0171834975481033,0.0182762549258768,0.0178202278912067,0.0173051727004348,0.0212141089141368,0.0184687981382011
154500,0.0049161594361066,0.0058885593200101,0.014479998499155,0.0174448428675531,0.0178875029087066,0.0183188899420201,0.0179658569395542,0.0182206384837626,0.0246817134320735,0.0178353079594671,0.0217167325317859,0.0186876751482486
155000,0.0062305270694196,0.0059424894396215,0.0168608129024505,0.0174161403439938,0.0176817514002323,0.0184341859538107,0.0196457058191299,0.0181761370971798,0.0165669322013854,0.017750871926546,0.0178344175219535,0.0186061413027345
155500,0.0057031940668821,0.0059446673840283,0.0212305318564176,0.0174466450698673,0.014911726117134,0.0182405231986194,0.0187488831579685,0.0181787382811307,0.0173609647899866,0.0177854403853415,0.0191607251763343,0.0186872818507253
156000,0.0083733210340142,0.0060560461133718,0.0256577916443347,0.0178967957384883,0.0194324515759944,0.0182284572627394,0.0150401256978511,0.0180142998695373,0.0180967710912227,0.0177923715673386,0.0213144794106483,0.018883015308529
156500,0.0052712094038724,0.0060424102935939,0.0126926554366946,0.0177481429185717,0.0161803588271141,0.0180739629548042,0.0245075616985559,0.0182704196311532,0.0219720602035522,0.0179773048497735,0.0238437131047248,0.0192388565279542
157000,0.0065538231283426,0.0060633809538557,0.0205652043223381,0.0179159446153789,0.0155986482277512,0.0179432146251201,0.0166351553052663,0.0181622741743921,0.0188630186021327,0.0179957323707639,0.0248528011143207,0.0195468014106153
157500,0.0070268516428768,0.006077482132241,0.0163694731891155,0.0177730777766555,0.0243073794990777,0.01831546286121,0.0202526897192001,0.0183175807818769,0.0198188126087188,0.0180606161244213,0.0195259936153888,0.019709167163819
158000,0.0062707397155463,0.0059952670941128,0.0220485683530569,0.0179173097480088,0.016916237771511,0.0180924108251928,0.0184500273317098,0.0184895766898989,0.0217510610818862,0.0182968901470302,0.01593928784132,0.0193555791862308
158500,0.005592952016741,0.0059780339244752,0.0223011318594217,0.0181634881999343,0.015914311632514,0.017971899639815,0.0189627185463905,0.0186263902112841,0.0167719479650259,0.018239187542349,0.018100369721651,0.0193104940466582
159000,0.0058200797066092,0.005972344893962,0.0181922260671854,0.0181310228537767,0.0161453317850828,0.0178352996706962,0.015132418833673,0.0184103838633745,0.0167555138468742,0.0182568028569221,0.0195115469396114,0.0193938083015381
159500,0.0058473488315939,0.0059957590885459,0.017552625387907,0.0182043902110307,0.0179403424263,0.0176416672766208,0.0162600241601467,0.0182928865309804,0.021938256919384,0.0183298952877521,0.0237576998770236,0.0197093202732502
160000,0.0063370112329721,0.0060083059826865,0.0230349972844123,0.0184083473403006,0.0261011496186256,0.018061951547861,0.0207630265504121,0.0184336361009627,0.0184323769062757,0.0183803927153348,0.015478634275496,0.0194246115628629
160500,0.0056902607902884,0.0059838468674569,0.0175908580422401,0.0184013517107814,0.0163689013570547,0.0180998648051172,0.0208295322954654,0.0185532561969011,0.0166071113198995,0.0184736545197665,0.0151923215016722,0.0191656406968831
161000,0.0070405090227723,0.0060572480782865,0.021510949358344,0.0185098890680819,0.0181795246899127,0.018259708629921,0.0207245461642742,0.0186779910232871,0.0186620447784662,0.0185091842897235,0.013019167818129,0.0189715288113802
161500,0.0059619140811264,0.0060640814015641,0.0180760361254215,0.0185420368332415,0.0249885302037,0.0185705949086695,0.0201521478593349,0.0186509184073656,0.0176032949239015,0.0185989599674939,0.0245646070688962,0.0192031338345258
162000,0.006458228919655,0.0060867251828312,0.0160743743181228,0.018515195744112,0.0201377607882022,0.0184632005635648,0.020497627556324,0.0189017116557806,0.0177084878087043,0.0186211751773952,0.0145548060536384,0.0192539046984165
162500,0.0059576444327831,0.0061183869838714,0.0253813248127698,0.0189716693479567,0.0176511202007532,0.0185331563930958,0.0238496363162994,0.0193603576626628,0.0194542631506919,0.0189723411574959,0.0200683251023292,0.0193387859966605
163000,0.0041316868737339,0.0060335414018481,0.0165573097765445,0.0188715826254337,0.0159043297171592,0.0182657538447528,0.0224588736891746,0.0192900663707404,0.021373014897108,0.0189505551010369,0.0216712430119514,0.0195928727742283
163500,0.0053864754736423,0.0059889865107833,0.0190151743590831,0.0190962565597146,0.0195227637887001,0.0183941256720572,0.0184627268463373,0.0193261391017585,0.023611132055521,0.0192924503237008,0.0199766084551811,0.0195648794528096
164000,0.0057119987905025,0.006014096783474,0.0272511132061481,0.0196221578400581,0.0158303715288639,0.0183800247032194,0.022294033318758,0.0195816658902912,0.0177253372967243,0.0192877057939767,0.0201357677578926,0.0195109623949974
164500,0.0059016891755163,0.0060633732704445,0.0203485880047082,0.0199155873153358,0.0205464195460081,0.0185129705350845,0.0224422886967659,0.0198054874781518,0.0168510042130947,0.0188961703330277,0.0183873549103736,0.0193444935139268
165000,0.005938864313066,0.0060487901326268,0.015552869066596,0.019850190123543,0.0182801559567451,0.0185428907629102,0.0159746948629617,0.0196219369303434,0.0187269672751426,0.0190041720867156,0.0207532867789268,0.0194904369767754
165500,0.005298167001456,0.0060285387793555,0.0205466076731681,0.0198159939143806,0.0204724408686161,0.0188209265004843,0.0191109292209148,0.0196400392334907,0.0233476608991622,0.0193035068921744,0.0200355742126703,0.0195341794285922
166000,0.0056067989207804,0.0058902126736938,0.0208276323974132,0.0195744859520345,0.0183316264301538,0.0187658852431922,0.0177773330360651,0.0197768996004014,0.0218574255704879,0.0194915396161376,0.0170153081417083,0.0193192208651452
166500,0.0048060454428195,0.0058669544756412,0.0226318016648292,0.0200714432634412,0.0159782133996486,0.018755777971819,0.0226458646357059,0.0196838147472589,0.018316376954317,0.0193087554536759,0.0169723723083734,0.0189756538253277
167000,0.0058616739697754,0.0058323470177128,0.0202595554292202,0.0200561608187853,0.0169483311474323,0.018823262117803,0.0150172859430313,0.0196029212791472,0.0205575414001941,0.019393481593579,0.018918227404356,0.0186789251398294
167500,0.0049301725812256,0.0057275130646302,0.0227644834667444,0.0203759113326668,0.020226377993822,0.0186192120425402,0.0176312513649463,0.0194718493614345,0.0187006704509258,0.0193375744856893,0.0192248597741127,0.0186638684477656
168000,0.0055813966318964,0.0056930459104477,0.0163155645132064,0.0200892611406743,0.0225545987486839,0.0189011300913989,0.0178378690034151,0.0194412414450198,0.0168756991624832,0.0190938063897192,0.0168399289250373,0.0187089005019515
168500,0.0057081854902207,0.0056988075841217,0.0138304196298122,0.0196657255291938,0.0183404870331287,0.0190224388614296,0.0169128570705652,0.0193387483712285,0.0179718863219022,0.019153803307563,0.0170018281787633,0.0186539734248071
169000,0.0058519458398222,0.0057004008907824,0.0289265438914299,0.020202441420406,0.015573713928461,0.0189938579685985,0.0204485915601253,0.0196045570075511,0.0195039138197898,0.0192912233062087,0.016919370740652,0.0185243646148591
169500,0.0058707641437649,0.0057015716563909,0.0250670779496431,0.0205781640484928,0.0243487954139709,0.0193142806179821,0.0188877694308757,0.0197359442710876,0.0208855606615543,0.0192385884933173,0.0226316358894109,0.0184680614154785
170000,0.0056521156802773,0.0056673268787562,0.016481302678585,0.0202504793182014,0.017170263454318,0.0188677363097667,0.0138957882300019,0.0193925823550671,0.0178082957863807,0.0192073844373225,0.0166305229067802,0.0185256558470427
170500,0.0053762011229991,0.0056516238953917,0.014802866615355,0.0201110797468572,0.0232023019343614,0.019209406338632,0.0212881974875926,0.0194155156146734,0.0132863838225603,0.0190413480624556,0.0240224972367286,0.0189671646337955
171000,0.0056347576901316,0.0055813363287597,0.018354382365942,0.0199532513972371,0.0219296216964721,0.01939691118896,0.0173579845577478,0.0192471875343471,0.0203336402773857,0.0191249278374015,0.0234102923423051,0.0194867208600043
171500,0.005683796480298,0.0055674304487183,0.0215608179569244,0.0201274904888122,0.015100366435945,0.0189025030005722,0.0218796823173761,0.0193335642572492,0.0215888880193233,0.0193242074921726,0.0192282274365425,0.0192199018783866
172000,0.006249148864299,0.0055569764459505,0.0200300905853509,0.0203252763021736,0.0211386308073997,0.0189525465015321,0.0260247476398944,0.0196099202614277,0.0213773492723703,0.0195076505653559,0.0217171423137187,0.0195780186913907
172500,0.0057037975639104,0.0055442841025068,0.0206418372690677,0.0200883019249885,0.0161864161491394,0.0188793112989514,0.0212450306862592,0.0194796899799257,0.0252073761075735,0.0197953062132,0.0184299182146787,0.0194960983470081
173000,0.0052499789744615,0.0056001987075432,0.0163166038691997,0.0200762666296213,0.0195420961827039,0.0190611996222287,0.0201635807752609,0.01936492533423,0.0246139634400606,0.0199573536403476,0.0217629559338092,0.019500683993101
173500,0.0067383460700511,0.0056677922373636,0.0192712098360061,0.0200890684034674,0.0227365680038929,0.0192218898329883,0.0179106146097183,0.019337319722399,0.0285981521010398,0.0202067046426236,0.0234916936606168,0.0196764382533728
174000,0.0066645322367548,0.0057154189096763,0.0154845593497157,0.0195007407106458,0.0180376768112182,0.019332255097106,0.0268087815493345,0.0195630571339279,0.0195557009428739,0.020298222824931,0.016722148284316,0.019505757279694
174500,0.0056134019978344,0.0057010045507922,0.0197360645979642,0.0194701145403086,0.0207908656448125,0.0193444774020462,0.020237723365426,0.0194528288673609,0.0229054968804121,0.0206009474582969,0.0164274256676435,0.0194077608175575
175000,0.0053570880554616,0.0056719157379119,0.0166488103568553,0.0195249116048216,0.0229286774992942,0.0195769034791737,0.0201346147805452,0.01966082486324,0.0223281495273113,0.0207810065709054,0.0183339081704616,0.0192867918871342
175500,0.0061765322461724,0.0057158340001478,0.0202888213098049,0.0195120222866534,0.0179338529706001,0.0194499740842729,0.0249233804643154,0.0199514474254101,0.0186330340802669,0.0205452752299606,0.0253941491246223,0.0195547206327318
176000,0.0055167442187666,0.0057113312650471,0.0292469188570976,0.0199329866096376,0.0152711272239685,0.0192969491239636,0.0187085419893264,0.0199980078730731,0.0233112797141075,0.0206179679371416,0.0202764254063367,0.0197177764959632
176500,0.0060894452035427,0.0057755012530832,0.02357092872262,0.0199799429625272,0.0205287579447031,0.0195244763512163,0.0178243946284055,0.0197569343727081,0.0217732861638069,0.0207908133976161,0.0158578995615243,0.0196620528586208
177000,0.0050615174695849,0.0057354934280737,0.0221724938601255,0.0200755898840724,0.0171730406582355,0.0195357118267565,0.0236039124429225,0.0201862656977027,0.0252476558089256,0.0210253191180526,0.0208265911787748,0.0197574710473417
177500,0.0065783634781837,0.0058179029729216,0.0242688320577144,0.020150807313621,0.023513488471508,0.0197000673506408,0.0224674940109252,0.0204280778300016,0.024075198918581,0.0212940455414354,0.0248580072075128,0.0200391284190117
178000,0.0057506901212036,0.005826367647387,0.0150564219802618,0.0200878501869737,0.0204312428832054,0.0195938995573669,0.0218031145632267,0.0206263401079922,0.0172315910458564,0.0213118401356041,0.0181136671453714,0.0201028153300284
178500,0.0057226736098527,0.0058270920533686,0.0218286700546741,0.0204877627082168,0.0242043863981962,0.0198870945256203,0.0210977271199226,0.0208355836104601,0.0163271687924861,0.0212296042591333,0.0205361004918813,0.0202795289456843
179000,0.0067321704700589,0.0058711032848804,0.0263691507279872,0.0203598930500447,0.0231728143990039,0.0202670495491474,0.0233377106487751,0.0209800395648926,0.0197942666709423,0.0212441219016909,0.019677422940731,0.0204174315556883
179500,0.0048428261652588,0.0058197063859551,0.0213885772973299,0.020175968017429,0.0190053284168243,0.0199998761992901,0.0200227536261081,0.0210367887746542,0.0204760283231735,0.0212236452847718,0.0234619919210672,0.0204589493572711
180000,0.0093053579330444,0.0060023684985935,0.0193226914852857,0.0203180374577641,0.0133381076157093,0.0198082684073596,0.0214547850191593,0.021414738614112,0.026826474815607,0.0216745542362332,0.0240219719707965,0.0208285218104719
180500,0.0096763549372553,0.0062173761893063,0.0190442968159914,0.0205301089677959,0.021485149860382,0.0197224108036607,0.0235241651535034,0.0215265369974076,0.019173078238964,0.0219688889570533,0.0233821608126163,0.0207965049892663
181000,0.0049283970147371,0.0061820581555365,0.0247204788029193,0.0208484137896447,0.0249709710478782,0.019874478271231,0.0201592370867729,0.0216665996238588,0.02308558113873,0.0221064860001206,0.0198975652456283,0.0206208686344324
181500,0.0050194910727441,0.0061488428851589,0.0192648824304342,0.0207336170133202,0.0218287613242864,0.020210898015648,0.0210448466241359,0.0216248578391968,0.0257432386279106,0.0223142035305499,0.0278925783932209,0.0210540861822664
182000,0.0057222954928874,0.0061225002165883,0.0166084915399551,0.0205625370610504,0.017051812261343,0.0200065570883452,0.0223822202533483,0.0214427314698695,0.0239178761839866,0.0224412298761307,0.0217701233923435,0.0210567352361976
182500,0.0047825053334236,0.0060764356050639,0.0208021141588687,0.0205705509055405,0.0205181799829006,0.0202231452800333,0.0202264860272407,0.0213918042369186,0.0183682143688201,0.0220992717891931,0.0172417424619197,0.0209973264485597
183000,0.0048486087471246,0.0060563670936971,0.0222259704023599,0.0208660192321985,0.0195257589221,0.0202223284170031,0.0227474831044673,0.0215209993533789,0.0225781537592411,0.0219974813051521,0.0231399163603782,0.0210661744698881
183500,0.00540187722072,0.0059895436512305,0.0229449961334466,0.0210497085470705,0.0172351971268653,0.0199472598731517,0.020092062652111,0.0216300717554986,0.0231336820870637,0.0217242578044533,0.0244349166750907,0.0211133356206118
184000,0.0059842993505299,0.0059555320069193,0.0212875492870807,0.0213398580439388,0.0252520702779293,0.0203079795464872,0.0214203670620918,0.0213606510311364,0.0219083037227392,0.0218418879434465,0.0179413482546806,0.02117429561913
184500,0.0057062464766204,0.0059601742308586,0.0206184964627027,0.0213839796371757,0.0167528837919235,0.0201060804538428,0.0204101167619228,0.0213692707009613,0.0223354920744895,0.0218133877031504,0.0237321928143501,0.0215395339764654
185000,0.0055344230495393,0.0059690409805625,0.02559744566679,0.0218314114026724,0.0199543610215187,0.019957364629954,0.0242105908691883,0.0215730695053934,0.0184593945741653,0.0216199499554931,0.0229266043752431,0.0217691687867044
185500,0.0056261857971549,0.0059415236581116,0.0235733836889266,0.0219956395216285,0.0229313503950834,0.0202072395011782,0.0159396082162857,0.0211238808929919,0.0190381165593862,0.0216402040794491,0.0245957560837268,0.0217292491346597
186000,0.0062229265458881,0.0059768327744677,0.0182697530835866,0.021446781232953,0.0165365766733884,0.0202705119736492,0.0241643711924552,0.0213966723531484,0.0208202265202999,0.0215156514197587,0.019669909030199,0.0216989233158528
186500,0.0062565919943153,0.0059851901140063,0.02140998467803,0.0213387340307235,0.0216624215245246,0.0203271951526403,0.019156128168106,0.0214632590301334,0.0217420011758804,0.0215140871703624,0.023315081372857,0.0220717824064194
187000,0.0057907123118638,0.0060216498561202,0.0184044651687145,0.0211503325961529,0.0255272537469863,0.0207449058070778,0.020084086805582,0.0212872677482664,0.0221275202929973,0.021358080394566,0.0209512673318386,0.0220780162140726
187500,0.0058514224365353,0.0059853028040378,0.0232793577015399,0.0211008588783442,0.0226771663874387,0.0207030897028743,0.0203022696077823,0.0211790065281092,0.0183510109782218,0.021071870997548,0.0167691595852375,0.0216735738329588
188000,0.0078657064586877,0.006091053620912,0.0231338236480951,0.0215047289617359,0.0279335472732782,0.021078204922378,0.0237294714897871,0.0212753243744372,0.0292768161743879,0.0216741322539746,0.0227431468665599,0.0219050478190183
188500,0.0053517008200287,0.0060725049814208,0.0189134664833545,0.0213589687831699,0.018702270463109,0.0208030991256236,0.0238500032573938,0.0214129381813108,0.026128951460123,0.0221642213873564,0.0251028072088956,0.022133383154869
189000,0.0057500516995787,0.0060233990428968,0.0171614848077297,0.020898585487157,0.0215284880250692,0.0207208828069269,0.0272712036967277,0.0216096128337084,0.0154633000493049,0.0219476730562746,0.0258324593305587,0.0224411349743604
189500,0.0053330711089074,0.0060479112900793,0.0276485420763492,0.021211583726108,0.0186350494623184,0.0207023688592016,0.0214232932776212,0.0216796398162841,0.025147333741188,0.0221812383271753,0.0200192742049694,0.0222689990885555
190000,0.0050974283367395,0.005837514810264,0.0302030481398105,0.0217556015588342,0.022275410592556,0.0211492340080439,0.0235531106591224,0.0217845560982822,0.0129256341606378,0.0214861962944268,0.0203605219721794,0.0220859265886246
190500,0.0059605720452964,0.0056517256656661,0.0268627107143402,0.0221465222537517,0.0216765329241752,0.0211588031612336,0.0209138263016939,0.0216540391556918,0.0198144651949405,0.0215182656422256,0.0213160663843154,0.0219826218672096
191000,0.014310953207314,0.0061208534752949,0.018529038876295,0.0218369502574204,0.0203733220696449,0.0209289207123219,0.0241255313158035,0.0218523538671433,0.0237923227250576,0.021553602721542,0.0222911983728408,0.0221023035235702
191500,0.0055768890306353,0.0061487233731895,0.026591844856739,0.0222032983787357,0.0236451774835586,0.0210197415202855,0.0197857581079006,0.0217893994413315,0.0198725201189517,0.0212600667960941,0.0281272679567337,0.0221140380017458
192000,0.0063925553113222,0.0061822363641112,0.0265685841441154,0.0227013030089437,0.025403968989849,0.0214373493567108,0.020712025463581,0.0217058897018432,0.0270905308425426,0.0214186995290219,0.016836954280734,0.0218673795461654
192500,0.0054852934554219,0.0062173757702111,0.0219192057847976,0.0227571575902401,0.0176036916673183,0.0212916249409317,0.0221311300992965,0.021801121905446,0.022525131702423,0.021626545395702,0.0220277402549982,0.0221066794358193
193000,0.0095398388803005,0.0064519372768699,0.0152256432920694,0.0224071412347256,0.0208320803940296,0.0213569410145282,0.0263568088412284,0.021981588192284,0.0248784106224775,0.0217415582388638,0.0255129411816597,0.0222253306768834
193500,0.0058920755982398,0.0064764471957459,0.023755881935358,0.0224476855248212,0.0215820297598838,0.0215742826461791,0.0251242220401763,0.0222331961616873,0.0234883204102516,0.0217592901550232,0.0157756935805082,0.0217923695221542
194000,0.0057094069197773,0.0064627025742083,0.0203186497092247,0.0223992405459284,0.0186239089816808,0.0212428745813667,0.0230369195342063,0.022314023785293,0.0195627361536026,0.0216420117765664,0.0237424783408641,0.0220824260264634
194500,0.0082632666453719,0.0065905535826459,0.0313464701175689,0.0229356392286717,0.0259402357041835,0.0217022421769797,0.0224865414202213,0.0224178450182079,0.0233080182224512,0.0216906380839645,0.0255597997456789,0.0221738063730299
195000,0.0063730692490935,0.0066324858926236,0.0242797769606113,0.0228697557933628,0.0175171662122011,0.0215803824365138,0.0239045470952987,0.0224025428295134,0.0262831319123506,0.0220818249508738,0.0273566301912069,0.022395307663828
195500,0.0057949544861912,0.0066409243270754,0.0209331903606653,0.0227377461269497,0.0233702752739191,0.0216023286804556,0.0261385254561901,0.0229124886915087,0.0209917686879634,0.0221795075573026,0.0228866841644048,0.0223098540678619
196000,0.0062256390228867,0.0066410599509253,0.0286036469042301,0.0232544408179819,0.0186107568442821,0.0217060376890003,0.0224522892385721,0.0228268845938145,0.0226340293884277,0.022270197700709,0.0230379775166511,0.0224782574921845
196500,0.0052584684453904,0.0065911537734791,0.0168475601822137,0.0230263195931911,0.0218140073120594,0.021713616978377,0.0246097333729267,0.0230995648540555,0.0220160335302352,0.0222838993184267,0.0184163078665733,0.0222333188168704
197000,0.0053906058892607,0.0065711484523489,0.0203354619443416,0.0231228694319724,0.0212153922766447,0.0214980239048599,0.0214572623372077,0.0231682236306368,0.0256190858781337,0.0224584775976836,0.0224219299852848,0.0223068519495427
197500,0.0052350549958646,0.0065403300803154,0.0230832677334547,0.0231130649335681,0.0250996015965938,0.0216191456653177,0.0236097257584333,0.0233335964381694,0.0234355963766574,0.0227127068676053,0.0314820148050785,0.0230424947105347
198000,0.0061391936615109,0.0064540044404565,0.0202322229743003,0.0229679848998784,0.0246591717004776,0.0214554268866777,0.0226010493934154,0.0232771753333508,0.0175242386758327,0.0221250779926776,0.0195878352969884,0.0228847291320561
198500,0.0054936534725129,0.0064611020730807,0.0248461700975894,0.0232646200805901,0.0266749989241361,0.021854063309729,0.0269149914383888,0.0234304247424005,0.0178400725126266,0.0217106340453028,0.02213866263628,0.0227365219034254
199000,0.0055539682507514,0.0064512979006394,0.0191774107515811,0.0233654163777827,0.0259535610675811,0.0220753169618546,0.0248692389577627,0.0233103265054523,0.0211430676281452,0.0219946224242448,0.0193430911749601,0.0224120534956454
199500,0.0072968690656125,0.0065494877984746,0.0233926363289356,0.023152621090412,0.0195862911641597,0.0221228790469467,0.0260100327432155,0.023539663478732,0.0241767801344394,0.0219460947439074,0.0193660985678434,0.0223793947137891
200000,0.0054656891152262,0.006567900837399,0.0202182829380035,0.0226533828303217,0.0336745269596576,0.0226928348653017,0.0277757756412029,0.023750796727836,0.0277970265597105,0.022689664363861,0.0191248208284378,0.0223176096566021
200500,0.005301009863615,0.0065349227283149,0.0265551097691059,0.02263800278306,0.0263778436928987,0.0229279004037379,0.0199987478554248,0.0237050428055226,0.0184192731976509,0.0226199047639965,0.031048335134983,0.0228042230941354
201000,0.0108937062323093,0.0063640603795647,0.0214592702686786,0.0227845143526792,0.0241139009594917,0.0231149293482303,0.0261980928480625,0.0238086708821355,0.0187536589801311,0.0223679715767502,0.0191595200449228,0.0226476391777395
201500,0.0062239305116236,0.0063964124536141,0.0250913482159376,0.0227094895206391,0.0327190645039081,0.0235686236992477,0.0215689428150653,0.0238978301174938,0.0309043806046247,0.0229195646010338,0.022009439766407,0.0223417477682232
202000,0.0065957037732005,0.006406569876708,0.0228536166250705,0.0225237411446868,0.0246272906661033,0.0235297897830605,0.0251440815627574,0.0241194329224526,0.0275819599628448,0.0229441360570489,0.020593486726284,0.0225295743905007
202500,0.0059287175536155,0.0064287410816177,0.0258129443973302,0.0227184280753135,0.0255382992327213,0.0239265201613306,0.0251998081803321,0.0242728668265044,0.0202050115913152,0.0228281300514936,0.0210239514708518,0.0224793849512934
203000,0.0046808593906462,0.006185792107135,0.0222807601094245,0.0230711839161812,0.0238054133951663,0.0240751868113874,0.0257889069616794,0.0242444717325269,0.0286285541951656,0.023015637230128,0.0205088797956705,0.0222291818819939
203500,0.0051570669747889,0.0061490416759624,0.0249982327222824,0.0231333014555274,0.0189122185111045,0.0239416962489485,0.0169921964406967,0.0238378704525529,0.0266740247607231,0.0231749224476515,0.0169707089662551,0.0222889326512813
204000,0.0053823385387659,0.0061326882569118,0.0199667736887931,0.0231157076545059,0.0222921073436737,0.0241251061670481,0.0251752473413944,0.0239447868429123,0.0253422297537326,0.023463897127658,0.0210953056812286,0.0221565740182995
204500,0.0055026672780513,0.0059946582885458,0.0248950310051441,0.0227931356988846,0.024973664432764,0.0240767776034771,0.0227727629244327,0.0239590979181229,0.0290894899517297,0.023752970714122,0.0228273384273052,0.0220199509523808
205000,0.0058742649853229,0.0059697180753573,0.0235754065215587,0.022757917176932,0.0212608575820922,0.0242639621719717,0.0277822688221931,0.0241529840044676,0.0203109942376613,0.0234543638303875,0.0196467563509941,0.0216344572603702
205500,0.0058461548760533,0.0059722780948504,0.0238535515964031,0.0229039352387189,0.0282413363456726,0.0245075152255594,0.0244154334068298,0.0240668294019996,0.022561889141798,0.0235328698530792,0.0196192972362041,0.0214710879139601
206000,0.0064238300547003,0.0059821876464411,0.0240070298314094,0.0226741043850779,0.0203242190182209,0.0245931883342563,0.0182338915765285,0.0238559095188974,0.0240142941474914,0.0236018830910324,0.0239614769816398,0.0215172628872096
206500,0.0058601251803338,0.0060122704831882,0.0247811861336231,0.0230707856826483,0.0223390981554985,0.0246194428764283,0.0250438097864389,0.023877613339573,0.0191279035061597,0.0234574765898286,0.0217024385929107,0.0216815694235264
207000,0.0055139036849141,0.0060184353729709,0.0233598109334707,0.0232220031321048,0.0196693018078804,0.0245421383529901,0.022892665117979,0.0239493834786116,0.0256020054221153,0.0234566225670277,0.0224251989275217,0.0216817328706383
207500,0.0053858226165175,0.0060259737540036,0.0315988473594188,0.023647782113403,0.0252846572548151,0.0245513911359011,0.0261535048484802,0.024076572433114,0.0293386988341808,0.0237517776899039,0.0250780284404754,0.0213615335524081
208000,0.0053469063714146,0.0059863593894987,0.0248275268822908,0.0238775473088025,0.0256750266999006,0.0246021838858723,0.0314179323613643,0.0245174165815114,0.0224548391997814,0.0239983077161013,0.0220742039382457,0.021485851984471
208500,0.0054454151540994,0.0059839474735781,0.0199174173176288,0.0236311096698045,0.024925347417593,0.0245147013105451,0.016773797571659,0.0240103568881749,0.021345067769289,0.0241735574789344,0.0162989161908626,0.0211938646622001
209000,0.0052693197503685,0.0059697150485589,0.0216414742171764,0.0237543128430842,0.0201572142541408,0.0242248839698731,0.0176056884229183,0.0236471793614327,0.0241043232381343,0.0243216202594339,0.0228354558348655,0.0213684828951954
209500,0.0062365345656871,0.0059166983235626,0.0227533616125583,0.0237223491072654,0.0202357582747936,0.0242573573254048,0.0310839898884296,0.0239008772186934,0.0219323690980672,0.0242093997076153,0.0339743047952652,0.0220988932065665
210000,0.0052156001329422,0.0059041938744484,0.0194552019238472,0.0236841950565576,0.0230310149490833,0.0237251817248761,0.0249747224152088,0.0237608245573937,0.021333921700716,0.0238862444646656,0.0212861746549606,0.0222069608978926
210500,0.0052323145791888,0.0059007591102271,0.0137871634215116,0.0230457977391778,0.018694344907999,0.0233410067856311,0.0222589876502752,0.0238738365471362,0.0223295055329799,0.024081756081432,0.0201808586716651,0.0216635870747267
211000,0.0054118763655424,0.0056266676168888,0.0250602681189775,0.0232258476316928,0.0239585414528846,0.0233332388103007,0.0285203047096729,0.0239899471402167,0.0259709972888231,0.0244426229968666,0.02167809009552,0.0217895155772566
211500,0.0066530210897326,0.0056481221457942,0.0235379189252853,0.0231481761671602,0.0230499319732189,0.0228497821837663,0.0213308855891227,0.0239780442789196,0.0240792706608772,0.0241013674996792,0.0275821387767791,0.0220681505277752
212000,0.0061884876340627,0.0056277613388373,0.0215254761278629,0.0230817691422998,0.0339685156941413,0.0233168434351682,0.0214582569897174,0.0237937530502676,0.0260559003800153,0.0240250645205378,0.0288530141115188,0.0224811268970369
212500,0.0047784438356757,0.0055702476529404,0.0243261065334081,0.0230074272491037,0.0224322695285081,0.0231615419499575,0.0231362581253051,0.0236905755475162,0.0323294550180435,0.0246312866918742,0.0204377248883247,0.0224518155679106
213000,0.0064562493935227,0.0056590171530842,0.0197887383401393,0.0228828261606394,0.0271402280777692,0.0233282826840877,0.0245063304901123,0.0236264467239379,0.0198607146739959,0.0241928947158157,0.0243102218955755,0.0226418826729058
213500,0.0058123264461755,0.0056917801266535,0.0275855995714664,0.0230121945030986,0.0291142985224723,0.0238383866846561,0.0214987397193908,0.0238517738878726,0.0218379981815814,0.0239510933868586,0.0234522707760334,0.0229659607633947
214000,0.0071623567491769,0.0057807810371741,0.0244283657521009,0.023235274106264,0.0218258649110794,0.0238150745630263,0.0205488614737987,0.0236204545944928,0.0230917558073997,0.023838569689542,0.0232181325554847,0.0230721021071075
214500,0.0068203904666006,0.0058466671966015,0.0211945660412311,0.0230502508580684,0.0164737030863761,0.0233900764957069,0.0206946097314357,0.023516546934843,0.0200879722833633,0.0233884938061236,0.0214555859565734,0.023003514483571
215000,0.005761045962572,0.005841006245464,0.0256123766303062,0.0231520993635057,0.0261604711413383,0.0236350571736693,0.0230622440576553,0.0232805456966161,0.0265991929918527,0.0237029037438332,0.0242098737508058,0.0232316703535615
215500,0.0053690699860453,0.0058171520009636,0.0213291570544242,0.0230258796364068,0.029897142201662,0.0237178474664687,0.0265166200697422,0.0233856050297617,0.0214515179395675,0.0236473851837217,0.0277408808469772,0.0236377495341002
216000,0.0063395998440682,0.005812940490432,0.0235770680010318,0.0230043815448879,0.024790272116661,0.0239411501213907,0.024103108793497,0.0236790658906101,0.0201774947345256,0.0234555452130734,0.0243203304708004,0.0236556922085582
216500,0.005455597769469,0.0057927141198887,0.0241134632378816,0.0229709954001008,0.0193909406661987,0.0237937422469257,0.0229182932525873,0.0235727900639175,0.022864818572998,0.0236423909664153,0.0181770883500576,0.0234794246964156
217000,0.0049769496545195,0.005765866418369,0.0280918553471565,0.0232075976207851,0.018678892403841,0.0237442217767238,0.0275649037212133,0.0238064019940793,0.0226213224232196,0.0234933568164705,0.0182603206485509,0.023271180782467
217500,0.0057368613779544,0.0057834183564409,0.0262283347547054,0.0229390719905495,0.0251981634646654,0.0237398970872163,0.0215479582548141,0.023576124664396,0.0296143312007188,0.0235071384347974,0.0194956138730049,0.0229920600540935
218000,0.0056508472189307,0.0057986153988167,0.0268489718437194,0.0230401442386209,0.0210691560059785,0.0235096035525202,0.0191558040678501,0.0229630182497202,0.020442396402359,0.0234065162949263,0.0251178778707981,0.0231442437507211
218500,0.0054417662322521,0.0057984329527243,0.0266929045319557,0.0233789185993372,0.0235317070037126,0.0234399215318262,0.0241353642195463,0.0233310965821146,0.0321793928742408,0.0239482325501739,0.0228470284491777,0.0234716493636369
219000,0.005799425765872,0.0058249382534995,0.0248139277100563,0.0235375412739812,0.0218185037374496,0.0235229860059916,0.0261876955628395,0.0237601969391107,0.0252279751002788,0.0240044151432811,0.0222660265862941,0.0234431779012083
219500,0.0064134155400097,0.0058337823022156,0.0285815559327602,0.0238289509899913,0.0241385027766227,0.0237181232310831,0.0205124989151954,0.023231622390449,0.0337570160627365,0.0245956474915146,0.0178169608116149,0.0226353107020258
220000,0.0058251428417861,0.0058642594376578,0.0311659611761569,0.0244144889526068,0.0280778743326663,0.0239704662002622,0.0281410235911607,0.0233899374492466,0.027799604460597,0.0249189316295086,0.0256411544978618,0.0228530596941709
220500,0.0062199402600526,0.005913640721701,0.0260979942977428,0.0250300304964184,0.0210550464689731,0.0240885012783109,0.0249076336622238,0.023522369749844,0.0290128793567419,0.0252531003206967,0.0279990397393703,0.0232439687475561
221000,0.005488215945661,0.0059174577007069,0.02486402541399,0.025020218361169,0.0214456096291542,0.0239628546871244,0.0274223629385232,0.0234674726612865,0.0317598432302475,0.0255425426177679,0.0252460464835166,0.0234223665669559
221500,0.0055549805983901,0.0058625556761398,0.0227311998605728,0.0249798824079334,0.0228590779006481,0.0239533119834958,0.0286782756447792,0.0238348421640693,0.0261274576187133,0.0256449519656598,0.0259000025689601,0.023338259756565
222000,0.0062447972595691,0.0058653711574151,0.0205692946910858,0.0249320733360945,0.0232128202915191,0.0234155272133647,0.0221172031015157,0.0238677894696592,0.0211868733167648,0.0254015006124972,0.0181313790380954,0.0228021780028938
222500,0.0054977848194539,0.005901338206604,0.0260406136512756,0.0250177986919879,0.0237636696547269,0.0234820972196757,0.0216640178114175,0.0237941774539649,0.0280613154172897,0.0251880936324595,0.0192918851971626,0.0227448860183357
223000,0.0059380047023296,0.0058754259720444,0.0237696673721075,0.0252168451435863,0.0221192203462123,0.0232310468330978,0.0356480851769447,0.0243512651883065,0.0223332457244396,0.0253117201849817,0.0223750062286853,0.0226481252349912
223500,0.0068993913009762,0.0059297792147844,0.0353250280022621,0.0256038165651261,0.0293704867362976,0.0232438562437891,0.0246624536812305,0.0245094508863985,0.0293368361890316,0.0256866620853542,0.0270367171615362,0.0228273475542664
224000,0.0053057428449392,0.0058369485195725,0.0218215212225914,0.0254734743386506,0.0295679587870836,0.0236309609375893,0.0248782560229301,0.024725920613855,0.016771126538515,0.02537063062191,0.0251030251383781,0.022921592183411
224500,0.0053093526512384,0.0057613966288044,0.021989494562149,0.0255132207646965,0.0259892493486404,0.0241067382507025,0.0207262467592954,0.024727502465248,0.0158791802823543,0.0251601910218596,0.0219803918153047,0.0229478324763476
225000,0.0054808370769023,0.0057473861845209,0.0230879429727792,0.0253869990818202,0.0253371261060237,0.0240655709989368,0.0266662370413541,0.024907702114433,0.0198958069086074,0.0248250217176973,0.029165331274271,0.0231956053525208
225500,0.0066277855075895,0.0058103219605981,0.0313746407628059,0.0258892732672392,0.01684788800776,0.0234131082892417,0.026339616626501,0.0248988519422709,0.0200958587229251,0.0247572387568652,0.0233292486518621,0.0229750237427651
226000,0.0063463179394602,0.0058106578653677,0.0250021610409021,0.0259605279192328,0.0238142311573028,0.0233643062412738,0.0242239274084568,0.0249048928730189,0.0216246433556079,0.0248295961879193,0.0189482383430004,0.0227064191363751
226500,0.005774020217359,0.0058265789877622,0.0232056230306625,0.0259151359088718,0.0270840227603912,0.0237489603459834,0.0237663183361291,0.024947294127196,0.0194164458662271,0.0246571775525807,0.0237206574529409,0.0229835975915193
227000,0.0054368567653,0.0058495743433013,0.0274399295449256,0.0258825396187603,0.0249187052249908,0.0240609509870409,0.0266582835465669,0.0249019631184637,0.0277906320989131,0.0249156430363654,0.0329506210982799,0.0237181126140057
227500,0.0055631785653531,0.0058408902026712,0.0225811637938022,0.0257001810707151,0.0239256620407104,0.0239973259158431,0.0196612253785133,0.0248076264746486,0.0208555944263935,0.0244777061976491,0.0244955532252788,0.0239681095816194
228000,0.0178905092179775,0.0064528733026235,0.0294584147632122,0.0258306532166897,0.0242608431726694,0.0241569102741777,0.029488168656826,0.0253242447040974,0.0208078287541866,0.0244959778152405,0.0236265268176794,0.0238935420289635
228500,0.0060732406564056,0.0064844470238312,0.025422990322113,0.0257671575061976,0.0286499559879302,0.0244128227233886,0.0271004028618335,0.0254724966362118,0.0328791998326778,0.0245309681631624,0.0329516306519508,0.0243987721391021
229000,0.0050987661816179,0.0064494140446185,0.0236562155187129,0.0257092718966304,0.0226090289652347,0.0244523489847778,0.0261927433311939,0.0254727490246295,0.0260529443621635,0.0245722166262566,0.0297826621681451,0.0247746039181947
229500,0.0049320715479552,0.0063753468450158,0.0294848904013633,0.0257544386200606,0.02948366291821,0.0247196069918572,0.0284552667289972,0.0258698874153196,0.0205868259072303,0.0239137071184813,0.0263232383877038,0.0251999177969991
230000,0.0063562039285898,0.006401899899356,0.0235780719667673,0.0253750441595911,0.0230807736515998,0.0244697519578039,0.0281187444925308,0.0258687734603881,0.0289821028709411,0.0239728320389985,0.0237089339643716,0.0251033067703246
230500,0.0054526133462786,0.0063635335536673,0.0302588976919651,0.0255830893293022,0.0233905874192714,0.0245865290053188,0.0230377037078142,0.0257752769626676,0.0282381735742092,0.0239340967498719,0.0167015939950943,0.0245384344831108
231000,0.0061805453151464,0.0063981500221415,0.0216486901044845,0.025422322563827,0.0280232653021812,0.0249154117889701,0.0258832387626171,0.0256983207538723,0.0293381735682487,0.0238130132667719,0.0241934694349765,0.0244858056306838
231500,0.0049284547567367,0.0063668237300589,0.033397939056158,0.0259556595236062,0.0225403867661952,0.0248994772322475,0.0267038438469171,0.0255995991639792,0.0263211596757173,0.0238226983696221,0.019952829927206,0.0241884469985961
232000,0.0058914814144372,0.0063491579378023,0.0260530989617109,0.0262298497371375,0.0183192305266857,0.0246547977440058,0.0270283166319131,0.0258451548404991,0.0232454873621463,0.0239256290718912,0.0235224924981594,0.0244580026715993
232500,0.0055423122830688,0.006351384310983,0.0214246958494186,0.0259990538470446,0.0215909741818904,0.024546162970364,0.0235191844403743,0.0259379131719469,0.024987731128931,0.0237719498574733,0.0241397246718406,0.0247003946453332
233000,0.0062246448360383,0.0063657163176684,0.0285197142511606,0.0262365561909973,0.0246258359402418,0.0246714937500655,0.024941062554717,0.0254025620408355,0.0314315184950828,0.0242268634960054,0.0242318212985992,0.0247932353988289
233500,0.0058118626475334,0.0063113398849963,0.0301378648728132,0.0259771980345248,0.0258018262684345,0.0244930607266723,0.0254100002348423,0.0254399393685161,0.0270658824592828,0.024113315809518,0.0293759293854236,0.0249101960100233
234000,0.005935862660408,0.0063428458757697,0.0247509386390447,0.0261236689053475,0.021573131904006,0.0240933193825184,0.0238322224467992,0.0253876376897096,0.0236465223133564,0.0244570855982601,0.0208420641720294,0.0246971479617058
234500,0.0057306084781885,0.0063639086671173,0.0207111984491348,0.0260597540996968,0.0218331981450319,0.023885516822338,0.0272435061633586,0.0257135006599127,0.0328875705599784,0.0253075051121413,0.0219048224389553,0.0246933694928884
235000,0.0053861266933381,0.006359173147939,0.0255952067673206,0.0261851172894239,0.0285242330282926,0.0240448721684515,0.0275994315743446,0.0257601603865622,0.0240387804806232,0.0255146537907421,0.0211665127426385,0.0242934285663067
235500,0.0052435426041483,0.006289961002767,0.0224579721689224,0.0257392838597297,0.0246607139706611,0.0244355134665965,0.0262326095253229,0.0257548100315033,0.0209775622934103,0.0255587389692663,0.0269896630197763,0.0244764492847024
236000,0.0057810535654425,0.0062616977840661,0.0238870736211538,0.0256835294887423,0.0226887390017509,0.0243792388588189,0.0282420441508293,0.025955715868622,0.0264977440237998,0.0258023940026759,0.0222865771502256,0.0246433662250637
236500,0.0058581419289112,0.0062659038696437,0.0216632261872291,0.0256064096465706,0.0328621268272399,0.0246681440621613,0.0222333185374736,0.0258790658786892,0.0268110483884811,0.0261721241287886,0.023656703531742,0.0246401685290038
237000,0.0057012233883142,0.0062791222007944,0.0271031148731708,0.0255895689129829,0.026484441012144,0.024746430851519,0.0219335183501243,0.0256428276188671,0.0202127620577812,0.025793230626732,0.0246546976268291,0.0242253723554312
237500,0.0045482786372303,0.0062283772043883,0.0211974009871482,0.0255203807726501,0.0310295522212982,0.0251016253605484,0.0324117615818977,0.0262803544290363,0.0204937886446714,0.0257751403376459,0.0257040169090032,0.0242857955396174
238000,0.0084100272506475,0.0057543531060218,0.0196683574467897,0.025030877906829,0.0277583021670579,0.0252764983102678,0.022188039496541,0.025915347971022,0.0187915340065956,0.0256743256002664,0.0281732976436615,0.0245131340809165
238500,0.0061396835371851,0.0057576752500608,0.024123977869749,0.0249659272842108,0.0245456062257289,0.0250712808221578,0.0261387340724468,0.0258672645315527,0.0300814807415008,0.0255344396457075,0.027223153039813,0.0242267102003097
239000,0.0060303006321191,0.0058042519725858,0.0231053791940212,0.0249383854679762,0.022380992770195,0.0250598790124058,0.028548015281558,0.0259850281290709,0.0291862674057483,0.0256911057978867,0.0229458529502153,0.0238848697394132
239500,0.0054090698249638,0.0058281018864362,0.0223095938563346,0.0245796206407248,0.0277817845344543,0.024974785093218,0.0264287162572145,0.0258837006054818,0.0256975200027227,0.0259466405026614,0.0295995268970727,0.0240486841648816
240000,0.0079688839614391,0.0059087358880787,0.0262731947004795,0.0247143767774104,0.0262717902660369,0.0251343359239398,0.023055262863636,0.025630526524037,0.0252811219543218,0.0257615914568304,0.026171401143074,0.0241718075238167
240500,0.0056701274588704,0.0059196115937083,0.0245156809687614,0.0244272159412502,0.0247802548110485,0.0252038192935287,0.0246014185249805,0.0257087122648953,0.025983739644289,0.0256488697603344,0.0231021549552679,0.0244918355718254
241000,0.0065431231632828,0.0059377404861151,0.0246980562806129,0.0245796842500567,0.0247236862778663,0.025038840342313,0.0245871171355247,0.0256439061835407,0.0230086371302604,0.025332392938435,0.023545678704977,0.0244594460353254
241500,0.0054649878293275,0.0059645671397447,0.0219155177474021,0.0240055631846189,0.0308652184903621,0.0254550819285213,0.0239537730813026,0.02550640264526,0.0309650357812643,0.0255645867437123,0.0259617939591407,0.0247598942369222
242000,0.0057558016851544,0.0059577831532805,0.0271356925368309,0.0240596928633749,0.0268307290971279,0.0258806568570434,0.0183029063045978,0.0250701321288942,0.0229296460747718,0.0255487946793436,0.0211759954690933,0.0246425693854689
242500,0.0060962149873375,0.005985478288494,0.0260492786765098,0.0242909220047294,0.0269205905497074,0.0261471376754343,0.0227631106972694,0.025032328441739,0.0247816257178783,0.025538489408791,0.0291619393974542,0.0248936801217495
243000,0.0056940107606351,0.0059589465847238,0.0254551731050014,0.0241376949474215,0.0225805751979351,0.0260448746383189,0.0284140743315219,0.0252059790305792,0.0220428258180618,0.0250690547749399,0.0234878100454807,0.0248564795590936
243500,0.0066371019929647,0.0060002085519954,0.0258770957589149,0.0239246564917265,0.0215005539357662,0.0258298110216855,0.0267852414399385,0.025274741090834,0.0239249169826507,0.0249120065011083,0.0257341898977756,0.0246743925847112
244000,0.0055233286693692,0.0059795818524434,0.0246783345937728,0.0239210262894629,0.0263723656535148,0.0260697727091609,0.0350057557225227,0.0258334177546202,0.0279812589287757,0.0251287433318793,0.0201296973973512,0.0246387742459773
244500,0.0053482353687286,0.0059604631969704,0.0319033823907375,0.0244806354865431,0.0291771497577428,0.0264369702897965,0.0342763662338256,0.0261850607581436,0.0263661555945873,0.0248026725836097,0.0266972500830888,0.024878395628184
245000,0.0050553902983665,0.0059439263772218,0.037833284586668,0.0250925393775105,0.0352149605751037,0.026771506667137,0.0226928386837244,0.0259397311136126,0.02814825437963,0.0250081462785601,0.0290019288659095,0.0252701664343475
245500,0.0061144968494772,0.0059874740894883,0.0236349292099475,0.0251513872295617,0.0256376359611749,0.0268203527666627,0.0188281666487455,0.0255695089697837,0.0257469601929187,0.0252466161735355,0.0317675843834877,0.0255090625025331
246000,0.0057602934539318,0.0059864360839128,0.0248135216534137,0.0251977096311747,0.0215287562459707,0.0267623536288737,0.0208911783993244,0.0252019656822084,0.0285468250513076,0.0253490702249109,0.0170056279748678,0.0252450150437652
246500,0.0060946755111217,0.0059982627630233,0.0237236618995666,0.0253007314167916,0.0274198502302169,0.0264902397990226,0.0274281688034534,0.0254617081955074,0.0248079113662242,0.025248913373798,0.0221454352140426,0.0251694516278802
247000,0.0056586302816867,0.0059961331076919,0.0252095088362693,0.0252060511149465,0.0272866766899824,0.0265303515829145,0.029692742973566,0.0258496694266795,0.0267372168600559,0.0255751361139118,0.0320895016193389,0.0255411918275057
247500,0.0056473296135663,0.0060510856565087,0.0317978970706462,0.0257360759191214,0.0247163027524948,0.0262146891094743,0.0279096812009811,0.0256245654076337,0.0298324488103389,0.0260420691221951,0.0246620550751686,0.025489093735814
248000,0.0067604728974401,0.0059686079388483,0.0270661562681198,0.0261059658601879,0.0265063047409057,0.0261520892381667,0.0262953974306583,0.0258299333043396,0.0248885359615087,0.0263469192199408,0.0231944546103477,0.0252401515841483
248500,0.0064972816035151,0.0059864878421648,0.0309270434081554,0.0264461191371082,0.023150373250246,0.0260823275893926,0.0262787099927663,0.0258369321003555,0.0248433575034141,0.0260850130580365,0.0235510617494583,0.0250565470196306
249000,0.0056028664112091,0.0059651161311193,0.0248428396880626,0.0265329921618103,0.0245196819305419,0.0261892620474099,0.0360818207263946,0.0262136223725974,0.0258181896060705,0.0259166091680526,0.0246549434959888,0.0251420015469193
249500,0.0059899282641708,0.0059941590530797,0.0345263965427875,0.0271438322961329,0.025350198149681,0.0260676827281713,0.0252066999673843,0.0261525215581059,0.0262925401329994,0.0259463601745664,0.0328226275742054,0.0253031565807759
250000,0.0055878916755318,0.0058751094387843,0.0217381753027439,0.0269170813262462,0.0260489508509635,0.0260565407574176,0.0316526666283607,0.0265823917463421,0.0283329486846923,0.0260989515110849,0.0266131833195686,0.0253252456896006
250500,0.0060043390840291,0.0058918200200422,0.0298883114010095,0.0271857128478586,0.0263615064322948,0.0261356033384799,0.0219453070312738,0.0264495861716567,0.0319439694285392,0.0263969630002974,0.0276220310479402,0.0255512394942342
251000,0.0063569406047463,0.0058825108921154,0.0238797757774591,0.0271447988227009,0.0286628454923629,0.0263325612992047,0.0230699088424444,0.0263737257570027,0.0281846262514591,0.0266557624563574,0.0247343480587005,0.0256106729619204
251500,0.0055150031112134,0.0058850116562097,0.0286135133355855,0.02747969860211,0.0238435454666614,0.0259814776480197,0.0261751376092433,0.0264847939833998,0.0292621478438377,0.026570618059486,0.0224075429141521,0.025432960409671
252000,0.0059795770794153,0.0058962004259228,0.021430242806673,0.0271944261156022,0.0286094862967729,0.0260704155080019,0.0292055048048496,0.0270299239084124,0.0298004131764173,0.0269141564145683,0.0379354245960712,0.0262709318660199
252500,0.0073817479424178,0.0059604770736768,0.0304978787899017,0.0274168561212717,0.0238447114825248,0.0259166215546428,0.0230500809848308,0.0270442724227904,0.0242803804576396,0.0268890941515564,0.023548437282443,0.0259902567602693
253000,0.0066812969744205,0.0060098413843661,0.024833295494318,0.0273857622407376,0.0221491679549217,0.0258950511924921,0.0241956133395433,0.0268333493731915,0.0341456979513168,0.0274942377582191,0.0250122770667076,0.0260664801113307
253500,0.0058461548760533,0.0059702940285205,0.0258636139333248,0.0273850881494581,0.0286020748317241,0.02625012723729,0.0300894416868686,0.026998559385538,0.0305537115782499,0.0278256774879991,0.0288919769227504,0.0262243694625794
254000,0.0058501381427049,0.0059866345021873,0.025107804685831,0.027406561654061,0.0246964171528816,0.0261663298122584,0.0276146419346332,0.0266290036961435,0.0238413177430629,0.0276186804287135,0.0325920470058918,0.0268474869430064
254500,0.0052803517319262,0.0059832403203471,0.0202799383550882,0.0268253894522785,0.0226190779358148,0.025838426221162,0.0205486696213483,0.0259426188655197,0.0261367913335561,0.0276072122156619,0.0202030688524246,0.0265227778814732
255000,0.0055774301290512,0.0060093423118814,0.0206363927572965,0.0259655448608099,0.0237391553819179,0.0252646359615027,0.0235771089792251,0.0259868323802947,0.0268944427371025,0.0275445216335355,0.0357504114508628,0.0268602020107209
255500,0.005833180155605,0.0059952764771878,0.0303471982479095,0.026301158312708,0.0322567075490951,0.0255955895408987,0.022145664319396,0.0261527072638272,0.0245654582977294,0.0274854465387761,0.0295032188296318,0.0267469837330281
256000,0.0068421112373471,0.0060493673663585,0.0277246348559856,0.0264467139728366,0.0205734260380268,0.0255478230305015,0.0291471742093563,0.0265655070543288,0.0313612706959247,0.0276261688210069,0.0271213762462139,0.0272527711465954
256500,0.0057936678640544,0.0060343169840052,0.025944685563445,0.0265577651560306,0.0259535275399684,0.0254745068959891,0.025507440790534,0.0264694706536829,0.0207654908299446,0.0274240477941929,0.0195520110428333,0.0271230999380349
257000,0.0070041427388787,0.0061015926068648,0.0324402935802936,0.0269193043932318,0.0263248160481452,0.0254264138638972,0.0269010514020919,0.0263298860751091,0.0298677273094654,0.0275805733166634,0.0253279022872447,0.0267850199714302
257500,0.0051086456514894,0.0060746584087609,0.0236481018364429,0.0265118146315216,0.02873320505023,0.025627258978784,0.0311251766979694,0.0264906608499586,0.0242760200053453,0.0273027518764137,0.0233651772141456,0.0267201760783791
258000,0.0059718322008848,0.0060352263739332,0.0226678326725959,0.0262918984517454,0.0291478335857391,0.0257593354210256,0.0313505753874778,0.0267434197477995,0.0229314304888248,0.0272048966027795,0.0252597630023956,0.0268234414979815
258500,0.0059126182459294,0.0060059932060539,0.025473803281784,0.0260192364454268,0.0255309045314788,0.0258783619850873,0.0235770139843225,0.0266083349473773,0.025988245382905,0.0272621409967541,0.0274788588285446,0.0270198313519358
259000,0.0066870925948023,0.0060602045152335,0.0344484075903892,0.0264995148405432,0.0231329798698425,0.0258090268820523,0.0265258364379405,0.0261305357329546,0.0297720003873109,0.0274598315358161,0.0255298856645822,0.0270635784603655
259500,0.0058344202116131,0.0060524291126057,0.0255821701139211,0.0260523035190999,0.0269376784563064,0.0258884008973836,0.0203459598124027,0.0258874987252056,0.030966505408287,0.0276935297995805,0.0277038589119911,0.0268076400272547
260000,0.0063735283911228,0.0060917109483852,0.0278654620051383,0.0263586678542196,0.027565985918045,0.0259642526507377,0.0349939614534378,0.0260545634664594,0.0280488040298223,0.027679322566837,0.0341356061398983,0.0271837611682712
260500,0.0060036703944206,0.0060916775139048,0.0345608443021774,0.026592294499278,0.0258477367460727,0.0259385641664266,0.0329657569527626,0.0266055859625339,0.0261895395815372,0.0273916010744869,0.0268472880125045,0.0271450240164994
261000,0.0066487276926636,0.0061062668683006,0.0294449850916862,0.0268705549649893,0.0228297319263219,0.0256469084881245,0.0293811224400997,0.0269211466424166,0.02426278591156,0.0271955090574919,0.0306457728147506,0.0274405952543019
261500,0.0059606339782476,0.0061285484116524,0.0248288661241531,0.0266813226044177,0.0237961523234844,0.0256445388309657,0.0295098852366209,0.0270878840237855,0.0276948399841785,0.027117143664509,0.0300682336091995,0.0278236297890543
262000,0.0060900393873453,0.0061340715270489,0.0328425914049148,0.0272519400343298,0.0219916813075542,0.0253136485815047,0.0193918626755476,0.0265972019173204,0.0281310360878705,0.0270336748100816,0.0289771053940057,0.027375713828951
262500,0.0062104207463562,0.0060755051672458,0.026014506816864,0.0270277714356779,0.0254849530756473,0.0253956606611608,0.0303989462554454,0.0269646451808511,0.0313378684222698,0.0273865492083131,0.0245953276753425,0.027428058348596
263000,0.0063562951982021,0.0060592550784349,0.0227602962404489,0.0269241214729845,0.0259078815579414,0.0255835963413118,0.0305269509553909,0.0272812120616435,0.0230987332761287,0.0268342009745537,0.0291712749749422,0.0276360082440077
263500,0.0070429565384984,0.0061190951615571,0.0296833608299493,0.0271151088178157,0.0246741622686386,0.0253872007131576,0.0308597385883331,0.0273197269067167,0.0283404774963855,0.0267235392704605,0.0300391260534524,0.0276933657005428
264000,0.0044666482135653,0.0060499206651001,0.0235813818871974,0.027038787677884,0.0198802798986434,0.0251463938504456,0.0250678323209285,0.0271923864260315,0.0228178091347217,0.0266723638400434,0.0281211175024509,0.0274698192253708
264500,0.0060319332405924,0.0060874997405334,0.0255104042589664,0.0273003109730779,0.0324175655841827,0.025636318232864,0.0340588092803955,0.0278678934089839,0.0218605976551771,0.0264585541561245,0.0233715176582336,0.0276282416656612
265000,0.0064965784549713,0.0061334571568294,0.0221444480121135,0.0273757137358188,0.0365253388881683,0.0262756274081766,0.0306495279073715,0.0282215143553912,0.0323566943407058,0.0267316667363047,0.0231657102704048,0.0269990066066383
265500,0.0070617091841995,0.0061948836082592,0.0308823660016059,0.0274024721235036,0.0294371955096721,0.0261346518062054,0.0234839227050542,0.0282884272746741,0.0297619849443435,0.0269914930686354,0.0288082901388406,0.0269642601720988
266000,0.0074038729071617,0.0062229716917499,0.0199926048517227,0.0270158706232904,0.0297048464417457,0.0265912228263914,0.0286852065473794,0.0282653288915752,0.0273596495389938,0.0267914120107888,0.0275953207165002,0.0269879573956131
266500,0.0062434589490294,0.0062454612459986,0.0247356109321117,0.0269554168917238,0.0263615064322948,0.0266116217710077,0.0333543568849563,0.0286576746962964,0.0281107798218727,0.0271586764603852,0.027458406984806,0.0273832771927117
267000,0.0061215446330606,0.0062013313407077,0.0289515815675258,0.0267809812910854,0.0190329886972904,0.0262470304034649,0.0300906226038932,0.0288171532563864,0.0209057405591011,0.026710577122867,0.026268433779478,0.0274303037673234
267500,0.0063765542581677,0.0062647267710417,0.0257038138806819,0.0268837668932973,0.0221438258886337,0.0259175614453851,0.0303420983254909,0.0287779993377625,0.0330558232963085,0.0271495672874152,0.0267557427287101,0.0275998320430516
268000,0.006960114929825,0.0063141409074887,0.0277697201818227,0.0271388612687587,0.0260213129222393,0.0257612354122101,0.0330313630402088,0.0288620387203991,0.0314929597079753,0.0275776437483727,0.0290427226573228,0.027788980025798
268500,0.0062589263543486,0.0063314563129096,0.0276377163827419,0.0272470569238066,0.0353530347347259,0.0262523419223725,0.0291692856699228,0.0291416523046791,0.0240327939391136,0.0274798711761831,0.0331787839531898,0.0280739762820302
269000,0.006518178153783,0.0063230105908587,0.0354945585131645,0.0272993644699453,0.0312610603868961,0.0266587459482252,0.0289822481572628,0.0292644728906452,0.031867079436779,0.0275846251286565,0.028311027213931,0.0282130333594977
269500,0.0064603062346577,0.0063543048920109,0.0273552667349576,0.0273880193009971,0.0260418988764286,0.0266139569692313,0.0244859829545021,0.0294714740477501,0.0228473432362079,0.0271786670200526,0.0229225829243659,0.0279739695601164
270000,0.0069629894569516,0.0063837779453023,0.0346515476703643,0.0277273235842585,0.0188350733369588,0.026177411340177,0.0322331264615058,0.0293334322981536,0.0236178841441869,0.0269571210257708,0.0223530679941177,0.0273848426528274
270500,0.0071526169776916,0.0064412252744659,0.0284626148641109,0.0274224121123551,0.0304103791713714,0.0264055434614419,0.0323389917612075,0.0293020940385758,0.0232315603643655,0.0268092220649122,0.0283990800380706,0.0274624322541057
271000,0.0051708007231354,0.0063673289259895,0.0360636711120605,0.0277533464133738,0.0232191812247037,0.026425015926361,0.0307870898395776,0.0293723924085497,0.0319763571023941,0.0271949006244539,0.0244912970811128,0.0271547084674238
271500,0.0067708161659538,0.0064078380353748,0.0275729671120643,0.0278905514627694,0.0343145094811916,0.0269509337842464,0.037668265402317,0.0297803114168345,0.0264838244765996,0.027134349849075,0.0272038243710994,0.0270114880055188
272000,0.0063647967763245,0.0064215759048237,0.0271876566112041,0.0276078047230839,0.0232337042689323,0.0270130349323153,0.0327928401529789,0.0304503602907061,0.0293901450932025,0.0271973052993416,0.0297618322074413,0.0270507243461906
272500,0.0065904268994927,0.0064405762124806,0.0253668092191219,0.0275754198431968,0.0287945624440908,0.0271785154007374,0.0278600417077541,0.0303234150633215,0.0219465047121047,0.0267277371138333,0.0214985981583595,0.0268958878703414
273000,0.005573377944529,0.0064014303497969,0.028947802260518,0.0278847951442002,0.0284336321055889,0.0273048029281198,0.0279872380197048,0.0301964294165372,0.0256297253072261,0.0268542867153882,0.0246236138045787,0.0266685048118233
273500,0.0076128141954541,0.0064299232326447,0.0319928228855133,0.0280002682469784,0.0280138254165649,0.0274717860855161,0.0295803174376487,0.030132458359003,0.0304642878472805,0.026960477232933,0.0255986172705888,0.0264464793726801
274000,0.0062462701462209,0.0065189043292775,0.0345751121640205,0.0285499547608196,0.0191368460655212,0.02743461439386,0.0319020710885524,0.0304741702973842,0.023642860352993,0.0270017297938465,0.0239172093570232,0.0262362839654087
274500,0.0070819905959069,0.0065714071970432,0.0253368560224771,0.0285412773489951,0.0254910141229629,0.027088286820799,0.0306971073150634,0.0303060851991176,0.0261878930032253,0.0272180945612489,0.028347298502922,0.0264850730076431
275000,0.0066640507429838,0.0065797808114438,0.0199499242007732,0.0284315511584281,0.0282339863479137,0.0266737191937863,0.0349057018756866,0.0305188938975333,0.0325816124677658,0.0272293404676019,0.0303642004728317,0.0268449975177645
275500,0.0080149741843342,0.0066274440614506,0.0272631589323282,0.0282505908049642,0.0324010960757732,0.0268219142220913,0.0405892431735992,0.0313741599209606,0.0261940006166696,0.0270509412512182,0.0254602804780006,0.0266775970347225
276000,0.006467789877206,0.0065806399099528,0.0281887296587228,0.0286603970453142,0.0285778995603323,0.0267655668780207,0.0252042971551418,0.0312001144513487,0.0316526591777801,0.0272655917331575,0.0260670389980077,0.0266011829487978
276500,0.0069409720599651,0.0066155155654996,0.0265579912811517,0.0287515160627662,0.0289292186498641,0.0268939524888991,0.0336958244442939,0.0312171878293156,0.0258175507187843,0.0271509302780031,0.0370224043726921,0.0270793828181921
277000,0.0072863278910517,0.0066737547283991,0.0237560607492923,0.0284917400218545,0.0240934193134307,0.0271469740197062,0.0345187522470951,0.0314385943114757,0.0298115294426679,0.0275962197221815,0.0240361969918012,0.0269677709788083
277500,0.0066932616755366,0.0066895900992676,0.0410393923521041,0.0292585189454256,0.0193246006965637,0.0270060127601027,0.0340624973177909,0.0316246142610907,0.0311280917376279,0.0274998331442474,0.0260101426392793,0.0269304909743368
278000,0.006134916562587,0.0066483301809057,0.0238214116543531,0.0290611035190522,0.0293456763029098,0.0271722309291362,0.0299078188836574,0.0314684370532631,0.0230748634785413,0.0270789283327757,0.0262297820299863,0.0267898439429699
278500,0.0072845946997404,0.0066996135981752,0.0295628998428583,0.029157362692058,0.0243978463113307,0.0266244715079664,0.031973585486412,0.0316086520440876,0.0300507918000221,0.0273798282258212,0.0301233883947134,0.0266370741650461
279000,0.0073685059323906,0.0067421299871056,0.0277893058955669,0.0287721000611781,0.0398117750883102,0.0270520072430371,0.0228731129318475,0.0313031952828168,0.031262669712305,0.0273496077395975,0.0333294123411178,0.0268879934214055
279500,0.0064598871394991,0.0067421090323477,0.0188583899289369,0.0283472562208771,0.0280828326940536,0.0271540539339184,0.0298418644815683,0.0315709893591701,0.0303394235670566,0.0277242117561399,0.0320247858762741,0.0273431035690009
280000,0.0070377653464674,0.0067458478268235,0.028345912694931,0.0280319744721054,0.0216474756598472,0.0272946740500628,0.0289838463068008,0.0314085253514348,0.0324878990650177,0.0281677125021814,0.0277155600488185,0.0276112281717359
280500,0.0050247078761458,0.0066394523717462,0.0235178843140602,0.0277847379446029,0.0299422275274992,0.0272712664678692,0.0193265229463577,0.0307579019106924,0.0225468575954437,0.0281334773637353,0.0268735792487859,0.0275349531322717
281000,0.008197259157896,0.0067907752934842,0.0234375447034835,0.027153431624174,0.0221050325781106,0.0272155590355395,0.0240482948720455,0.0304209621623158,0.023178394883871,0.0276935792528092,0.0248875133693218,0.0275547639466821
281500,0.0076486421748995,0.0068346665939315,0.0366486497223377,0.0276072157546877,0.0378186777234077,0.0273907674476503,0.0296708866953849,0.0300210932269691,0.0280028600245714,0.0277695310302078,0.0342233926057815,0.0279057423584162
282000,0.0083527322858572,0.0069340633694082,0.0267220698297023,0.0275839364156126,0.031783539801836,0.0278182592242955,0.0273416731506586,0.0297485348768531,0.0283679999411106,0.0277184237726032,0.0288247652351856,0.0278588890098034
282500,0.0073599079623818,0.0069725374225526,0.0222906097769737,0.0274301264435052,0.0272615663707256,0.0277416094206273,0.0262385942041873,0.0296674625016748,0.0243758186697959,0.0278398894704877,0.0233876388520002,0.0279533410444855
283000,0.0076068444177508,0.0070742107462137,0.0253030005842447,0.0272478863596915,0.0296788066625595,0.0278038681484758,0.0313874781131744,0.0298374745063483,0.0370876118540763,0.0284127837978303,0.0325308814644813,0.0283487044274806
283500,0.0074393893592059,0.0070655395044013,0.0324351415038108,0.0272700022906064,0.033907763659954,0.0280985650606452,0.0220267381519079,0.0294597955420612,0.0231323409825563,0.028046186454594,0.024145346134901,0.0282760408706962
284000,0.0063994573429226,0.0070731988642364,0.0252635460346937,0.0268044239841401,0.0315134339034557,0.028717394452542,0.024510845541954,0.0290902342647313,0.0314551331102848,0.0284368000924586,0.031429648399353,0.0286516628228127
284500,0.0066416813060641,0.0070511833997442,0.0335826575756073,0.0272167140617966,0.0339517444372177,0.0291404309682547,0.0303838923573493,0.0290745735168456,0.0300778970122337,0.0286313002929091,0.023614514619112,0.0284150236286222
285000,0.0083834631368517,0.0071371540194376,0.0298202596604824,0.027710230834782,0.0250947065651416,0.0289834669791161,0.0295291952788829,0.0288057481870054,0.0304498933255672,0.0285247143357991,0.0304023697972297,0.0284169320948421
285500,0.009618111886084,0.0072173109045251,0.02670244500041,0.0276821951381861,0.0235159285366535,0.0285392086021601,0.0242200121283531,0.0279872866347431,0.0258824825286865,0.0285091384314,0.0282716210931539,0.0285574991255998
286000,0.0065188035368919,0.0072198615875094,0.0241410285234451,0.0274798100814222,0.0235366895794868,0.0282871481031178,0.0276493020355701,0.0281095368787645,0.0325389355421066,0.0285534522496163,0.0265501327812671,0.0285816538147627
286500,0.006472751032561,0.0071964505361392,0.027755232527852,0.0275396721437573,0.0251999534666538,0.0281006848439573,0.0319995731115341,0.0280247243121265,0.0268364064395427,0.0286043950356542,0.0265438109636306,0.0280577241443097
287000,0.006248771212995,0.0071445727022364,0.0327764153480529,0.0279906898736953,0.0349553897976875,0.0286437833681702,0.0292154494673013,0.0277595591731369,0.0281840227544307,0.0285230197012424,0.0237132813781499,0.0280415783636271
287500,0.0070044798776507,0.0071601336123421,0.0259181708097457,0.0272346287965774,0.0394433289766311,0.0296497197821735,0.0293807350099086,0.0275254710577427,0.0241580978035926,0.0281745200045406,0.0287480242550373,0.028178472444415
288000,0.0069604841992259,0.007201411994174,0.0310774073004722,0.0275974285788833,0.0288031809031963,0.0296225950121879,0.0203391090035438,0.0270470355637371,0.0258543491363525,0.0283134942874311,0.0263635758310556,0.0281851621344685
288500,0.0070231957361102,0.0071883420459925,0.0243264436721801,0.0273356057703494,0.0241946633905172,0.0296124358661472,0.0357881858944892,0.0272377655841409,0.0312516950070858,0.0283735394477843,0.0271075256168842,0.028034368995577
289000,0.0063575487583875,0.0071377941872924,0.0321330055594444,0.0275527907535433,0.0312701798975467,0.029185356106609,0.0316444188356399,0.0276763308793305,0.0232945568859577,0.027975133806467,0.0337374992668628,0.0280547733418643
289500,0.0080096945166587,0.0072152845561503,0.0330076925456523,0.0282602558843791,0.0289451219141483,0.0292284705676138,0.0353352352976799,0.0279509994201361,0.0260108821094036,0.0277587067335843,0.0301018841564655,0.0279586282558738
290000,0.0069921757094562,0.0072130050742998,0.0252661872655153,0.0281062696129083,0.023308053612709,0.0293114994652568,0.0286651290953159,0.0279350635595619,0.0283186994493007,0.0275502467527985,0.0280021820217371,0.0279729593545198
290500,0.0072336932644248,0.0073234543437137,0.0201039537787437,0.0279355730861424,0.0283058024942874,0.0292296782135963,0.0351749807596206,0.028727486450225,0.0193690992891788,0.0273913588374852,0.0182324387133121,0.0275409023277461
291000,0.0066234716214239,0.0072447649668901,0.0307869128882884,0.0283030414953827,0.0312284231185913,0.0296858477406203,0.0286567881703376,0.0289579111151396,0.0274431705474853,0.0276045976206659,0.0300964750349521,0.0278013504110276
291500,0.0069713657721877,0.0072109011467545,0.026870634406805,0.0278141407296061,0.0273416489362716,0.0291619963012635,0.0232533439993858,0.0286370339803397,0.0294165387749671,0.0276752815581857,0.0220396500080823,0.0271921632811426
292000,0.0068465247750282,0.0071355907712131,0.0269086211919784,0.0278234682977199,0.0370820239186286,0.0294269205071031,0.030359024181962,0.0287879015319048,0.0319299697875976,0.0278533800505101,0.0284693036228418,0.0271743902005254
292500,0.0081215407699346,0.0071736724115907,0.0263014696538448,0.0280240112915634,0.0329591259360313,0.0297117984853684,0.0339276641607284,0.0291723550297319,0.0311719495803117,0.0281931865960359,0.0333982333540916,0.02767491992563
293000,0.0068264496512711,0.0071346526732667,0.0299502667039632,0.0282563745975493,0.0275726616382598,0.0296064912341534,0.0318129882216453,0.0291936305351554,0.0336295440793037,0.0280202832072972,0.0274251792579889,0.0274196348153054
293500,0.0083639789372682,0.0071808821521698,0.0271427948027849,0.027991757262498,0.0300851501524448,0.029415360558778,0.0283231362700462,0.0295084504410623,0.0271741487085819,0.0282223735935985,0.0255978591740131,0.027492260467261
294000,0.0074785146862268,0.0072348350193351,0.0246477052569389,0.0279609652236103,0.0232783481478691,0.0290036062709986,0.0277536995708942,0.0296705931425094,0.0237593799829483,0.0278375859372317,0.030906731262803,0.0274661146104335
294500,0.0082393791526556,0.0073147199116646,0.0278818346560001,0.0276759240776299,0.0265954919159412,0.0286357936449348,0.0324626676738262,0.0297745319083332,0.0338254421949386,0.0280249631963669,0.031205914914608,0.0278456846252083
295000,0.0084586720913648,0.0073184803593903,0.0278527960181236,0.027577550895512,0.0311932656913995,0.0289407216012477,0.0358527451753616,0.0300907094031571,0.0189330168068408,0.0274491193704306,0.034773901104927,0.0280642611905931
295500,0.0088554946705698,0.0072803494986146,0.0335911139845848,0.0279219843447207,0.0289132036268711,0.0292105853557586,0.0269547384232282,0.0302274457179009,0.0317775569856166,0.0277438730932771,0.0257169865071773,0.0279365294612943
296000,0.0082030110061168,0.0073645598720758,0.0265145730227231,0.0280406615696846,0.0302213542163372,0.0295448185876011,0.0345741137862205,0.0305736863054334,0.0296859554946422,0.0276012240909039,0.0257408581674098,0.0278960657306015
296500,0.0060063051059842,0.007341237575747,0.0295726750046014,0.0281315336935221,0.0307441093027591,0.0298220263794064,0.0350297801196575,0.0307251966558396,0.0233487579971551,0.0274268416687845,0.0220302324742078,0.0276703868061303
297000,0.0092168319970369,0.0074896406149491,0.0299440808594226,0.0279899169690906,0.0195116996765136,0.0290498418733477,0.0356633737683296,0.031047592870891,0.0308887846767902,0.0275620797649025,0.0279845595359802,0.0278839507140218
297500,0.0077101318165659,0.0075249232118948,0.0367143079638481,0.0285297238267957,0.0307176485657691,0.0286135578528046,0.032841756939888,0.03122064396739,0.0264319628477096,0.0276757730171083,0.0273777246475219,0.0278154357336461
298000,0.0075527508743107,0.0075545365456491,0.0263653434813022,0.0282941206358372,0.0284026078879833,0.0285935292020439,0.0355206504464149,0.0319797210395335,0.0235287323594093,0.0275594921782612,0.0282610561698675,0.0279103097505867
298500,0.0084334928542375,0.0076250514015554,0.0355345606803894,0.0288545264862477,0.026043239980936,0.0286859580315649,0.0307108219712972,0.0317258528433739,0.0302200950682163,0.0275079121813177,0.0279972180724143,0.0279547943733632
299000,0.0073796138167381,0.007676154654473,0.0240959655493497,0.0284526744857429,0.034080933779478,0.0288264957256614,0.0345739275217056,0.0318723282776772,0.0323880277574062,0.0279625857248901,0.0305976904928684,0.0277978039346634
299500,0.0071509038098156,0.0076332151191308,0.03565339371562,0.0285849595442413,0.0278869420289993,0.028773586731404,0.0305868610739707,0.0316349095664918,0.0357845947146415,0.028451271355152,0.0284678265452384,0.0277161010541021
300000,0.0087080216035246,0.0077190074138342,0.0260365419089794,0.0286234772764145,0.0365983620285987,0.0294381021521984,0.024298695847392,0.0314165879040956,0.0302509665489196,0.028547884710133,0.0274800322949886,0.0276899935677647
300500,0.0080925216898322,0.0077619488351046,0.0310560800135135,0.029171083588153,0.0244249105453491,0.0292440575547515,0.035232737660408,0.0314194757491349,0.0296912267804145,0.0290639910846948,0.0314506664872169,0.0283509049564599
301000,0.0099552841857075,0.0079285394633188,0.0304062254726886,0.029152049217373,0.0283678844571113,0.0291010306216775,0.0309091545641422,0.0315320940688252,0.0244144015014171,0.0289125526323913,0.0228911861777305,0.0279906405135988
301500,0.0077434708364307,0.0079671447165309,0.0340748280286788,0.0295122588984667,0.0222315732389688,0.0288455268368124,0.0296355076134204,0.0318512022495269,0.0304604563862085,0.0289647485129534,0.0292865503579378,0.0283529855310916
302000,0.0098626604303717,0.0081179514992981,0.0306856967508792,0.0297011126764118,0.0178951565176248,0.0278861834667622,0.0284417290240526,0.0317553374916314,0.0265141818672418,0.0286939591169356,0.0289659462869167,0.0283778176642953
302500,0.0077337697148323,0.008098562946543,0.0276670064777135,0.0297693895176052,0.0331873372197151,0.0278975940309464,0.0340743064880371,0.0317626696079969,0.0304620396345853,0.0286584636196493,0.03213532269001,0.0283146721310913
303000,0.0080348961055278,0.0081589852692558,0.0258647426962852,0.0295651133172213,0.0260939858853817,0.0278236602433025,0.0296344179660081,0.031653741095215,0.0236953198909759,0.0281617524102329,0.0239924155175685,0.0281430339440702
303500,0.0103646079078316,0.008259016717784,0.0241746678948402,0.0294167069718241,0.0364057272672653,0.0281396890990435,0.0319407880306243,0.0318346236832439,0.0380754470825195,0.0287068173289298,0.0347871407866478,0.028602498024702
304000,0.0080972611904144,0.0082899540429934,0.0313374437391757,0.0297511938959359,0.0261364821344614,0.0282825957983731,0.0230257790535688,0.0315982276573776,0.0244063567370176,0.0287391661666333,0.0273728854954242,0.028425805736333
304500,0.0083544142544269,0.008295705798082,0.0338400900363922,0.0300491066649555,0.0285021681338548,0.0283779296092688,0.0252351965755224,0.0312368541024624,0.0335938856005668,0.0287275883369147,0.0361197888851165,0.0286714994348585
305000,0.0079040508717298,0.0082679747371002,0.0231669005006551,0.0298148118890821,0.0286017227917909,0.0282483524642884,0.0352499485015869,0.0312067142687737,0.0308915302157402,0.0293255140073596,0.0265232548117637,0.0282589671202003
305500,0.0076450300402939,0.0082074515055864,0.0331286154687404,0.0297916869632899,0.031334713101387,0.0283694279380142,0.0245682336390018,0.0310873890295624,0.0228020697832107,0.0288767396472393,0.0301981884986162,0.0284830272197722
306000,0.009772140532732,0.0082859079819172,0.0246522985398769,0.0296985732391476,0.0360075235366821,0.0286587364040314,0.0255774706602096,0.0306375568732618,0.0257955715060234,0.0286822204478084,0.0239498056471347,0.0283934745937585
306500,0.0095750456675887,0.0084643450099974,0.0255997851490974,0.0294999287463724,0.0330670475959777,0.0287748833186924,0.0287706777453422,0.0303246017545461,0.0306330006569623,0.0290464325807988,0.0220186486840248,0.0283928954042493
307000,0.0110519211739301,0.0085560994688421,0.0316466391086578,0.0295850566588341,0.0323352962732315,0.0294160631485282,0.0297431405633687,0.030028590094298,0.0235886164009571,0.0286814241670071,0.0329105705022811,0.0286391959525644
307500,0.0077137909829616,0.0085562824271618,0.0327352136373519,0.0293861019425093,0.0312415398657321,0.0294422577135264,0.0366074033081531,0.0302168724127113,0.0308826882392168,0.0289039604365825,0.0267354864627122,0.0286070840433239
308000,0.0099405283108353,0.0086756712989881,0.0282822847366333,0.0294819490052759,0.0259835384786129,0.0293213042430579,0.034516729414463,0.0301666763611137,0.035920176655054,0.0295235326513647,0.0286826118826866,0.0286281618289648
308500,0.0093515068292617,0.0087215719977393,0.0343160033226013,0.0294210211373865,0.0259610339999198,0.0293171939440071,0.0252213738858699,0.0298922039568423,0.0285678580403327,0.0294409207999705,0.0294009260833263,0.0286983472295104
309000,0.0072543937712907,0.0087153109954669,0.0221333354711532,0.0293228896334766,0.0332464203238487,0.0292754682712256,0.0269736889749765,0.0295121920295059,0.0280135739594697,0.0292221981100737,0.0305077396333217,0.0286938496865331
309500,0.0100935008376836,0.0088624408468603,0.0264640431851148,0.0288634221069514,0.030622573569417,0.0294122498482465,0.0346860960125923,0.0297171537764369,0.0364776216447353,0.0292568494565784,0.0338378474116325,0.0289623507298528
310000,0.007525430060923,0.0088033112697302,0.0329984873533248,0.0292115193791686,0.0278201773762702,0.0289733406156301,0.025449838489294,0.0297747109085321,0.0366047099232673,0.0295745366252958,0.0314435586333274,0.0291605270467698
310500,0.0076576843857765,0.0087815694045274,0.0228619948029518,0.0288018151186406,0.0273424256592988,0.0291192163713275,0.0315591730177402,0.0295910326763987,0.0297590885311365,0.0295779297128319,0.0248966440558433,0.0288328259252011
311000,0.0085909189656376,0.0087133511435239,0.0307404324412345,0.0288185254670679,0.0367872714996337,0.0295401857234537,0.0337861403822898,0.029734881967306,0.0338027402758598,0.030047346651554,0.0209195613861084,0.02873424468562
311500,0.0082988236099481,0.0087411187821998,0.0303272120654582,0.0286311446689068,0.0227942485362291,0.0295683194883167,0.0383320674300193,0.030169709958136,0.0283650122582912,0.0299425744451581,0.0303652286529541,0.0287881786003708
312000,0.0090877665206789,0.0087023740867152,0.0343543551862239,0.0288145775906741,0.0245825015008449,0.0299026867374777,0.027099996805191,0.0301026233471929,0.0255218036472797,0.02989295553416,0.0302492976188659,0.0288523461669682
312500,0.0090520102530717,0.0087682861136271,0.0228792317211627,0.0285751888528465,0.027197852730751,0.0296032125130295,0.0275450497865676,0.0297761605121194,0.0317661762237548,0.0299581623636185,0.0303691644221544,0.0287640382535755
313000,0.0070866220630705,0.0087208724115043,0.0283269956707954,0.028698301501572,0.023841667920351,0.0294905966147779,0.0318718813359737,0.0298880336806177,0.0348447524011135,0.0305156339891254,0.0256692767143249,0.0288478813134133
313500,0.008646622300148,0.0086349731311201,0.0320366919040679,0.0290914027020334,0.0293384697288274,0.0291372337378561,0.0236783288419246,0.0294749107211827,0.0269435979425907,0.029959041532129,0.0293944664299488,0.0285782475955783
314000,0.0078398995101451,0.0086221050471066,0.023758340626955,0.0287124475464224,0.0347523689270019,0.0295680280774831,0.0287259295582771,0.0297599182464181,0.0297811478376388,0.03022778108716,0.0225212126970291,0.0283356639556586
314500,0.0103192739188671,0.0087203480303286,0.0327503457665443,0.02865796033293,0.0324507430195808,0.0297654568217694,0.0301547925919294,0.0300058980472385,0.0267336368560791,0.0298847686499356,0.0250122565776109,0.0277802873402833
315000,0.0104696052148938,0.0088486257474868,0.0367050059139728,0.0293348656035959,0.0206062421202659,0.0293656827881931,0.0355486720800399,0.0300208342261611,0.0330185778439044,0.0299911210313438,0.031820673495531,0.0280451582744717
315500,0.0091288983821868,0.0089228191645815,0.0314107052981853,0.0292489700950681,0.0261453092098236,0.029106212593615,0.0290413219481706,0.0302444886416196,0.0326725430786609,0.0304846446961164,0.0376850888133049,0.0284195032902061
316000,0.0100571140646934,0.0089370678411796,0.0313883423805236,0.0295857722871005,0.0249896235764026,0.028555317595601,0.0300939995795488,0.0304703150875865,0.0319861061871051,0.0307941714301704,0.0327789448201656,0.0288609602488576
316500,0.0087831038981676,0.0088974707527085,0.0360336750745773,0.0301074667833744,0.0265811458230018,0.0282310225069522,0.0389148406684398,0.0309775232337414,0.0299335829913616,0.0307592005468904,0.0333079360425472,0.0294254246167838
317000,0.0086614694446325,0.0087779481662436,0.0340326614677906,0.0302267679013311,0.0339499302208423,0.0283117542043327,0.0354014635086059,0.0312604393810033,0.0317884124815464,0.0311691903509199,0.0301520638167858,0.029287499282509
317500,0.0092305010184645,0.0088537836680188,0.0333945751190185,0.0302597359754144,0.03300616517663,0.0283999854698776,0.0264545641839504,0.0307527974247931,0.0259173214435577,0.0309209220111369,0.0358998700976371,0.0297457184642552
318000,0.0110610891133546,0.0089098117081447,0.0291912257671356,0.0303051830269395,0.0308118946850299,0.0286414032801985,0.0354849360883235,0.0308012077584862,0.0286607090383768,0.0305579486303031,0.0287343803793191,0.0297483068890869
318500,0.0066427229903638,0.0087743725161998,0.0295276548713445,0.0300657656043767,0.0273270606994628,0.0287097046151756,0.0348787084221839,0.0312840744853019,0.0336735136806964,0.0308132314123212,0.0299062505364418,0.0297735731117426
319000,0.0087079741060733,0.008847051532939,0.0311999581754207,0.0305190967395901,0.02882070094347,0.0284884186461567,0.0374349765479564,0.0318071388639509,0.0299294926226139,0.0309090273454784,0.024976972490549,0.029497034754604
319500,0.0087971361353993,0.0087822332978248,0.0283468421548604,0.0306132366880773,0.0310852527618408,0.0285115526057779,0.0374588817358017,0.0319457781501113,0.0277999714016914,0.0304751448333263,0.0265021044760942,0.0291302476078271
320000,0.0085491389036178,0.0088334187399595,0.0337842516601085,0.0306525249034165,0.028253411874175,0.0285332143306731,0.0302421525120735,0.0321853938512503,0.0277810506522655,0.0300339618697762,0.0317019596695899,0.0291431676596402
320500,0.0088643645867705,0.0088937527500092,0.0275947824120521,0.0308891642838715,0.0333404317498207,0.0288331146351992,0.030874665826559,0.0321511684916912,0.0371783338487148,0.0304049241356551,0.0245482455939054,0.0291257477365433
321000,0.009051464498043,0.0089167800266295,0.0304876565933227,0.0308765254914759,0.032480776309967,0.0286177898757159,0.0298767127096653,0.03195569710806,0.0272115021944046,0.0300753622315823,0.0225665941834449,0.0292080993764101
321500,0.0103133413940668,0.0090175059158354,0.0328194722533226,0.0310011385008692,0.0314042679965496,0.0290482908487319,0.0341494157910347,0.0317465645261108,0.0279599297791719,0.0300551081076263,0.0290203057229518,0.02914085322991
322000,0.0082013551145792,0.0089731853455304,0.0266330651938915,0.0306150740012526,0.031958382576704,0.0294170849025249,0.0297649800777435,0.0318798136897384,0.0289222635328769,0.0302251311019062,0.0305641256272792,0.0291565946303307
322500,0.0109499422833323,0.0090680819470434,0.0254534389823675,0.0307437843643128,0.0311477892100811,0.0296145817264914,0.0389245189726352,0.0324487871490418,0.0293808300048112,0.030105863790959,0.029170861467719,0.0290966794826089
323000,0.0101040387526154,0.0092189527815207,0.0314581766724586,0.030900343414396,0.0243063438683748,0.0296378155238925,0.0259577706456184,0.032153081614524,0.0271081291139125,0.029719032626599,0.0362999662756919,0.0296282139606773
323500,0.0091093825176358,0.0092420907923951,0.0287233479321002,0.0307346762157976,0.0380399897694587,0.0300728915259241,0.0363258048892021,0.0327854554168879,0.028970742598176,0.0298203898593783,0.0299910977482795,0.0296580455265938
324000,0.0093011632561683,0.0093151539796962,0.0356780588626861,0.0313306621275841,0.0377249903976917,0.0302215225994586,0.0351423025131225,0.0331062740646302,0.0304190870374441,0.0298522868193685,0.0348306745290756,0.0302735186181961
324500,0.0097297756001353,0.0092856790637597,0.0318633317947387,0.0312863114289938,0.034863568842411,0.0303421638906001,0.0367022901773452,0.033433648943901,0.0370893403887748,0.0303700719960033,0.0397286787629127,0.0310093397274612
325000,0.0108862146735191,0.0093065095366909,0.0227408409118652,0.0305881031788885,0.0335972048342227,0.030991712026298,0.0318130478262901,0.0332468677312135,0.0374865420162677,0.0305934702046215,0.0330428332090377,0.0310704477131366
325500,0.0095244739204645,0.0093262883136048,0.028113629668951,0.0304232493974267,0.0278623644262552,0.0310775647871195,0.0267827995121479,0.0331339416094123,0.0334743037819862,0.0306335582397877,0.0411215536296367,0.0312422709539532
326000,0.0096823163330554,0.0093075484270229,0.0295602846890687,0.030331846512854,0.0328314378857612,0.0314696555025875,0.0330134853720665,0.0332799158990382,0.026913609355688,0.0303799333982169,0.030376935377717,0.0311221704818307
326500,0.0109595851972699,0.009416372491978,0.0300165750086307,0.0300309915095567,0.0315112024545669,0.0317161583341657,0.0338216051459312,0.0330252541229128,0.0280283764004707,0.0302846730686723,0.0268894303590059,0.0308012451976537
327000,0.0091172829270362,0.0094391631660982,0.033121146261692,0.0299854157492517,0.0301174856722354,0.0315245361067354,0.038280002772808,0.0331691810861229,0.0304129719734191,0.030215901043266,0.0299777090549469,0.0307925274595617
327500,0.011297607794404,0.0095425185048952,0.0328925587236881,0.0299603149294852,0.0322214439511299,0.0314853000454604,0.0323724932968616,0.0334650775417685,0.0271078310906887,0.0302754265256225,0.0258587226271629,0.030290470086038
328000,0.0068858615122735,0.0093337571248411,0.0295738764107227,0.0299794474616646,0.0324153304100036,0.0315654718317091,0.0315030366182327,0.0332659825682639,0.0265188328921794,0.0301683327183126,0.0345154255628585,0.030579522345215
328500,0.0086148139089345,0.0094323616707697,0.0300384387373924,0.030004986654967,0.0282165110111236,0.0316099443472921,0.0284968093037605,0.0329468876123427,0.0207978542894125,0.0295245497487484,0.0208553336560726,0.0301269765011965
329000,0.0094272345304489,0.0094683246919884,0.0361435636878013,0.030252166930586,0.0297619793564081,0.031657008267939,0.0309553910046815,0.032622908335179,0.0338520370423793,0.0297206769697367,0.0242664143443107,0.0300914485938846
329500,0.0094600869342684,0.0095014722319319,0.0326864942908287,0.0304691495373844,0.0341903045773506,0.0318122608587145,0.039160419255495,0.0327079852111637,0.0341596007347106,0.0300386584363877,0.0325489044189453,0.0303937885910272
330000,0.0087242722511291,0.0095102288993075,0.0302780419588089,0.0302938390523194,0.0312512144446373,0.0319621509872376,0.0223773382604122,0.0323147444985806,0.0192909929901361,0.0296141555532812,0.0312881059944629,0.0303730959072708
330500,0.0088043622672557,0.0095072287833317,0.0282593704760074,0.0303270684555172,0.0336649417877197,0.0319783764891326,0.0236082673072814,0.0319514245726167,0.0259444825351238,0.0290524629876017,0.0216893535107374,0.0302301513031124
331000,0.0095856273546814,0.0095339369261636,0.0433126725256443,0.0309683192521333,0.0386583246290683,0.0322872539050876,0.0322519242763519,0.0320701851509511,0.0238201934844255,0.0288828975521027,0.0367864891886711,0.0309411460533737
331500,0.0081616314128041,0.0094263514271005,0.033952347934246,0.0310249630361795,0.0303137246519327,0.0322327267378568,0.0318010933697223,0.0319527690298854,0.0285103805363178,0.02891042008996,0.0245858691632747,0.0307194242253899
332000,0.0123082064092159,0.0096316939918323,0.0322407111525535,0.0313053453341126,0.0406226441264152,0.0326659398153423,0.0252690389752388,0.0317279719747602,0.0251625813543796,0.0287224359810351,0.0255573857575655,0.0304690872319042
332500,0.0091393329203128,0.0095411635236814,0.0302482340484857,0.0315450850874185,0.042200781404972,0.0332185894250869,0.0359067246317863,0.0315770822577178,0.0237712133675813,0.0284419551491736,0.0288881957530975,0.0304549539461731
333000,0.0106983231380581,0.0095708777429535,0.0338138416409492,0.031662868335843,0.0291785802692174,0.033462201245129,0.0310244020074605,0.0318304138258099,0.0243329964578151,0.0283031985163688,0.0373524017632007,0.0305075757205485
333500,0.0107568465173244,0.0096532509429379,0.0331920981407165,0.0318863058462738,0.0316612459719181,0.033143264055252,0.0264974497258663,0.0313389960676431,0.027784189209342,0.0282438708469271,0.0268237702548503,0.0303492093458771
334000,0.009914637543261,0.0096839246572926,0.0383003577589988,0.0320174207910894,0.0336811989545822,0.0329410744830965,0.0287826210260391,0.0310210119932889,0.0316149964928627,0.028303666319698,0.0263923704624176,0.0299272941425442
334500,0.0111595271155238,0.009755412233062,0.0308940038084983,0.0319689543917774,0.0317502543330192,0.0327854087576269,0.0328877493739128,0.0308302849531173,0.0253029316663742,0.027714345883578,0.0384742692112922,0.0298645736649632
335000,0.010514204390347,0.0097368117189034,0.0295308269560337,0.0323084536939859,0.0234068650752306,0.0322758917696773,0.0323395729064941,0.0308566112071275,0.0341707281768322,0.0275485551916062,0.028518620878458,0.0296383630484342
335500,0.0098092518746852,0.0097510506166144,0.0331963524222373,0.0325625898316502,0.0330228433012962,0.0325339157134294,0.0381825529038906,0.0314265988767146,0.0287737008184194,0.0273135250434279,0.0304284803569316,0.0291037093847989
336000,0.010325314477086,0.0097832005238159,0.0336128808557987,0.0327652196399867,0.0271477214992046,0.0322497298941015,0.0360365435481071,0.0315777517855166,0.0300399027764797,0.0274698397144674,0.0397644415497779,0.029573084693402
336500,0.009763422422111,0.009723392385058,0.0206203013658523,0.0322954059578477,0.0304450616240501,0.0321964228525757,0.0354336984455585,0.031658356450498,0.0275376345962286,0.0274453026242553,0.0275361910462379,0.0296054227277636
337000,0.012588620185852,0.0098969592479988,0.0323089659214019,0.0322547969408332,0.0255879033356905,0.0319699437357485,0.037019956856966,0.0315953541547059,0.0429319664835929,0.028071252349764,0.0316185690462589,0.0296874657273292
337500,0.0100122829899191,0.0098326930077745,0.0303961243480443,0.032129975222051,0.0419595837593078,0.0324568507261573,0.0271407663822174,0.0313337678089737,0.0265201665461063,0.0280418691225349,0.0335097648203372,0.0300700178369879
338000,0.0123889781534671,0.0101078488398342,0.0226349458098411,0.031783028692007,0.0312381815165281,0.0323979932814836,0.0308256149291992,0.031299896724522,0.0322751626372337,0.0283296856097876,0.0340370386838912,0.0300460984930395
338500,0.0102743040770292,0.010190823348239,0.0381117276847362,0.0321866931393742,0.035344049334526,0.0327543701976537,0.0351781211793422,0.0316339623183011,0.0327619984745979,0.0289278928190469,0.0295325983315706,0.0304799617268144
339000,0.0109913982450962,0.0102690315339713,0.0253995582461357,0.0316494928672909,0.034213051199913,0.0329769237898289,0.0295608788728714,0.0315642367117106,0.0305587090551853,0.0287632264196872,0.029703227803111,0.0307518023997544
339500,0.0118106082081794,0.0103865575976669,0.0363099835813045,0.0318306673318147,0.0309647265821695,0.0328156448900699,0.0359388850629329,0.0314031600020825,0.0333045944571495,0.0287204761058091,0.0297965761274099,0.0306141859851777
340000,0.0108972117304801,0.0104952045716344,0.0287554189562797,0.0317545361816882,0.028161322697997,0.0326611503027379,0.0303099416196346,0.0317997901700436,0.0280396305024623,0.0291579079814254,0.0312124006450176,0.0306104007177054
340500,0.0149018159136176,0.0108000772539525,0.0280771479010581,0.0317454250529407,0.0260167345404624,0.032278739940375,0.0306610856205225,0.0321524310857057,0.0343108363449573,0.0295762256719171,0.0354755446314811,0.0312997102737426
341000,0.0103709511458873,0.0108393434435128,0.0330411717295646,0.0312318500131368,0.0326988846063613,0.0319807679392396,0.0450565963983535,0.0327926646918058,0.0234639178961515,0.0295584118925034,0.0299722366034984,0.0309589976444839
341500,0.0126704834401607,0.0110647860448806,0.0195024758577346,0.0305093564093112,0.0354617461562156,0.0322381690144538,0.0409160256385803,0.0332484113052487,0.0338957719504833,0.0298276814632117,0.0330124795436859,0.0313803281635045
342000,0.0119852963835001,0.0110486405435949,0.0281644482165575,0.0303055432625114,0.029610339552164,0.0316875537857412,0.0341962724924087,0.0336947729811072,0.0336155071854591,0.0302503277547657,0.0319553650915622,0.0317002271302043
342500,0.0113749112933874,0.0111604194622486,0.0229158662259578,0.029938924871385,0.0299396999180316,0.0310744997113942,0.0221714880317449,0.0330080111511051,0.0306329932063817,0.0305934167467057,0.0277567617595195,0.0316436554305254
343000,0.0135392639786005,0.0113024665042757,0.0317379757761955,0.0298351315781473,0.0299394913017749,0.0311125452630221,0.0365104749798774,0.0332823147997259,0.0314216241240501,0.0309478481300174,0.0316443890333175,0.0313582547940313
343500,0.0125237489119172,0.0113908116240053,0.0392460003495216,0.0301378266885876,0.0413907915353775,0.0315990225411951,0.0364479124546051,0.0337798379361629,0.024710539728403,0.0307941656559705,0.0354315862059593,0.0317886455915867
344000,0.0107966577634215,0.0114349126350134,0.0273035652935504,0.0295879870653151,0.0420794524252414,0.032018935214728,0.0352532491087913,0.0341033693403005,0.0289630964398384,0.0306615706533193,0.0273397471755743,0.0318360144272446
344500,0.0110823772847652,0.0114310551434754,0.0240360796451568,0.0292450908571481,0.0261434447020292,0.0317385947331785,0.0331246778368949,0.0341152157634496,0.0299145244061946,0.0308921502903103,0.0290051568299531,0.0313625588081776
345000,0.011060276068747,0.0114583587273954,0.0332035049796104,0.0294287247583269,0.0344068370759487,0.0322885933332144,0.0369527637958526,0.0343458753079175,0.0282351039350032,0.0305953690782188,0.0286596491932868,0.0313696102239191
345500,0.0100383209064602,0.0114698121789842,0.0417991504073143,0.0298588646575808,0.0329901650547981,0.0322869594208895,0.034268457442522,0.0341501705348491,0.0242855716496706,0.0303709626197814,0.0282724387943744,0.0312618081457912
346000,0.0088419765233993,0.0113956452812999,0.0344973281025886,0.0299030870199202,0.0311419963836669,0.0324866731651126,0.0377050787210464,0.034233597293496,0.0334649719297885,0.0305422160774468,0.0338981077075004,0.0309684914536773
346500,0.0105160977691411,0.0114332790486514,0.0279150493443012,0.0302678244188427,0.0375274270772933,0.0328407914377748,0.0360861457884311,0.0342662196606397,0.0270576141774654,0.0305182150565087,0.0288594998419284,0.0310346568934618
347000,0.0128848534077405,0.0114480907097458,0.0272377468645572,0.0300142634660005,0.0280421338975429,0.0329635029658674,0.0260933209210634,0.0337198878638445,0.0382256843149662,0.0302829009480773,0.0279616471379995,0.0308518107980489
347500,0.0097287856042385,0.0114339158404618,0.0335685387253761,0.030172884184867,0.0322083085775375,0.0324759392067789,0.0338251367211341,0.0340541063807904,0.0338874533772468,0.0306512652896344,0.0306171085685491,0.0307071779854595
348000,0.0109660774469375,0.0113627708051353,0.0349922031164169,0.0307907470501958,0.0305170658975839,0.0324398834258317,0.0347737371921539,0.0342515124939381,0.029371004551649,0.0305060573853551,0.0372330546379089,0.0308669787831603
348500,0.0136768370866775,0.0115328974556177,0.0369332246482372,0.0307318218983709,0.0277334861457347,0.0320593552663921,0.0461171381175518,0.0347984633408486,0.0274956617504358,0.030242740549147,0.0318303182721138,0.0309818647801875
349000,0.011646319180727,0.0115656435023992,0.0277702622115612,0.0308503570966422,0.028852391988039,0.0317913223057984,0.0429155379533767,0.0354661962948739,0.0379908792674541,0.0306143490597605,0.0258244574069976,0.0307879262603818
349500,0.0132956923916935,0.0116398977115749,0.0316994227468967,0.0306198290549218,0.0311571154743433,0.0318009417504071,0.035351276397705,0.0354368158616125,0.0262265168130397,0.030260445177555,0.0289902724325656,0.0307476110756396
350000,0.0098535977303981,0.0115877170115708,0.0326335281133651,0.030813734512776,0.0341392271220684,0.0320998369716107,0.0330233201384544,0.0355724847875534,0.0370254926383495,0.0307097382843493,0.0255776122212409,0.0304658716544508
350500,0.0119913825765252,0.0114421953447162,0.0364872813224792,0.0312342411838471,0.0328487753868103,0.0324414390139281,0.0319161564111709,0.0356352383270859,0.0399617291986942,0.0309922829270362,0.0296916961669921,0.0301766792312263
351000,0.0088930623605847,0.0113683009054511,0.0383294038474559,0.0314986527897417,0.0423260927200317,0.0329227994196116,0.0343434624373912,0.0350995816290378,0.0316773802042007,0.0314029560424386,0.0290109999477863,0.0301286173984407
351500,0.0108487885445356,0.0112772161606698,0.0283809415996074,0.0319425760768353,0.0348964631557464,0.0328945352695881,0.0325096249580383,0.0346792615950107,0.0388022884726524,0.0316482818685471,0.0317007675766944,0.0300630318000912
352000,0.0116171184927225,0.011258807266131,0.0279654078185558,0.0319326240569352,0.0324256978929042,0.0330353031866251,0.0277536213397979,0.0343571290373801,0.0332837961614131,0.0316316963173448,0.0331869535148143,0.0301246112212538
352500,0.0109425485134124,0.0112371891271322,0.0328899249434471,0.0324313269928097,0.0319080650806427,0.0331337214447557,0.0279232561588287,0.0346447174437343,0.0247205402702093,0.0313360736705362,0.030371006578207,0.0302553234621881
353000,0.0130725651979446,0.0112138541880994,0.0297800563275814,0.032333431020379,0.0436181761324405,0.033817655686289,0.0278267636895179,0.0342105318792163,0.0285076219588518,0.0311903735622763,0.031031135469675,0.030224660784006
353500,0.0159240439534187,0.0113838689401745,0.0280873011797666,0.0317754960618912,0.0418910160660743,0.0338426669128238,0.0336063839495182,0.034068455453962,0.0333388894796371,0.031621791049838,0.0330967456102371,0.0301079187542199
354000,0.0111279850825667,0.0114004353061317,0.0335444658994674,0.0320875410921871,0.0407770127058029,0.0337775449268519,0.030562050640583,0.0338338955305516,0.0289334822446107,0.0316203103400766,0.0311519056558609,0.0302985266782342
354500,0.0125115923583507,0.011471896059811,0.0247357860207557,0.032122526410967,0.032861016690731,0.034113423526287,0.0316355004906654,0.0337594366632401,0.0285422299057245,0.0315516956150531,0.0293722581118345,0.0303168817423283
355000,0.0141845941543579,0.0116281119640916,0.0263111609965562,0.0317779092118143,0.0299394652247428,0.0338900549337267,0.0386481583118438,0.0338442063890397,0.0314989909529686,0.0317148899659514,0.0297973174601793,0.0303737651556729
355500,0.0121112782508134,0.0117317598313092,0.0317868180572986,0.0312772925943135,0.0382003486156463,0.0341505641117691,0.0322159379720687,0.033741580415517,0.0330350808799266,0.0321523654274642,0.0249738581478595,0.0302088361233472
356000,0.0132954288274049,0.0119544324465095,0.0304752308875322,0.0310761877335607,0.0311236958950757,0.0341496490873395,0.0268482267856597,0.0331987378187477,0.0268938094377517,0.0318238073028623,0.03643349558115,0.0303356055170297
356500,0.0122260637581348,0.0120399307459592,0.0302304811775684,0.0311919593252241,0.0368207022547721,0.0341143128462135,0.0324999839067459,0.0330194297246634,0.0330741107463836,0.0321246321313082,0.032934658229351,0.0305393634364008
357000,0.0133198294788599,0.0120616795495152,0.0374084524810314,0.0317004946060478,0.0355695523321628,0.0344906837679445,0.0373689085245132,0.0335832091048359,0.0197842195630073,0.0312025588937103,0.0284237191081047,0.030562467034906
357500,0.0102041764184832,0.0120854490902274,0.0310322437435388,0.0315736798569559,0.0374528169631958,0.0347529091872274,0.0411812700331211,0.0339510157704352,0.0423142313957214,0.031623897794634,0.0359999500215053,0.0308316091075539
358000,0.0144877051934599,0.0122615304775535,0.034742847084999,0.031561212055385,0.0257117040455341,0.0345126410946249,0.0363637804985046,0.0340305179357528,0.0355397090315818,0.0319323330186306,0.0254654362797737,0.0302432281896471
358500,0.0100882928818464,0.012082103267312,0.0289944224059581,0.0311642719432711,0.0351214855909347,0.0348820410668849,0.0208293125033378,0.0327661266550421,0.0298069342970848,0.0320478966459631,0.0301515758037567,0.0301592910662292
359000,0.0085418242961168,0.0119268785230814,0.0350909978151321,0.0315303087234496,0.039221279323101,0.035400485433638,0.042424201965332,0.0327415598556398,0.0351209379732608,0.0319043995812534,0.0323811620473861,0.0304871262982487
359500,0.0116114094853401,0.0118426643777638,0.0302894171327352,0.0314598084427415,0.0332382321357727,0.0355045412667095,0.028488352894783,0.0323984136804937,0.0435101017355918,0.032768578827381,0.0310883838683366,0.0305920318700372
360000,0.0133956344798207,0.0120197662152349,0.0348076000809669,0.0315685120411216,0.0369304418563842,0.0356441020034253,0.0350533835589885,0.0324999168515205,0.0321519374847412,0.0325249010697006,0.0257600955665111,0.0306011560373007
360500,0.0120922494679689,0.0120248095598071,0.0295911654829978,0.0312237062491476,0.0256566572934389,0.0352844960987567,0.029793195426464,0.0323937688022851,0.024032037705183,0.0317284164950251,0.0319658294320106,0.0307148627005517
361000,0.0138230426236987,0.0122713085729628,0.034715000540018,0.0310429860837757,0.0314294882118701,0.0347396658733486,0.0286849364638328,0.0321108425036072,0.0332625657320022,0.0318076757714151,0.0321656502783298,0.0308725952170788
361500,0.0141738429665565,0.0124375612940638,0.0271856989711523,0.0309832239523529,0.0264638103544712,0.0343180332332849,0.0331886485219001,0.0321447936818003,0.0372561588883399,0.0317303692921995,0.035316452383995,0.0310533794574439
362000,0.0101089496165514,0.0123621528502553,0.0320868045091629,0.0311892937868833,0.0383708029985427,0.0346152884885668,0.0351637676358222,0.0325153009966015,0.0232108514755964,0.0312267220579087,0.0198315642774105,0.0303856099955737
362500,0.0163132436573505,0.0126306876074522,0.0390008240938186,0.0314948387444018,0.0327671021223068,0.03465824034065,0.0404424853622913,0.0331412624567746,0.0287177134305238,0.0314265807159244,0.0325458645820617,0.0304943528957664
363000,0.013605935499072,0.0126573561225086,0.0301847122609615,0.0315150715410708,0.0355006195604801,0.034252362512052,0.0365750864148139,0.0335786785930394,0.0363985747098922,0.0318211283534764,0.0337195396423339,0.0306287731043993
363500,0.0088425455614924,0.0123032812029122,0.0311069823801517,0.0316660556010901,0.0355216562747955,0.033933894522488,0.0236504971981048,0.0330808842554687,0.0327298566699028,0.0317906767129897,0.0369555577635765,0.0308217137120663
364000,0.0138729866594076,0.0124405312817543,0.0279855094850063,0.031388107780367,0.0320388525724411,0.0334969865158199,0.0408586412668228,0.0335957137867807,0.0260777920484542,0.0316478922031819,0.0380989536643028,0.0311690661124884
364500,0.0134289134293794,0.0124863973353057,0.0313616842031478,0.0317194026894866,0.0466610714793205,0.0341869892552494,0.0358930677175521,0.0338085921481251,0.0404115915298461,0.032241360284388,0.0408836081624031,0.0317446336150168
365000,0.0132712069898843,0.012440727977082,0.0341818071901798,0.0321129349991678,0.0364762432873249,0.0345138281583785,0.0371625982224941,0.0337343141436576,0.0342606455087661,0.0323794430121778,0.0333715975284576,0.0319233476184308
365500,0.0215641930699348,0.0129133737180381,0.0298129916191101,0.0320142436772584,0.0413970723748207,0.0346736643463372,0.0272435452789068,0.0334856945089995,0.0277250278741121,0.0321139403618871,0.0304246246814727,0.0321958859451114
366000,0.0128573318943381,0.0128914688713848,0.0349396914243698,0.0322374667041003,0.0360456518828868,0.0349197621457278,0.0356266796588897,0.033924617152661,0.0379265323281288,0.032665576506406,0.0286998059600591,0.0318092014640569
366500,0.0112426243722438,0.0128422969020902,0.0306827686727046,0.0322600810788571,0.0333746001124382,0.0347474570386111,0.0321135148406028,0.0339052936993538,0.0346456840634346,0.0327441551722585,0.0349254421889781,0.0319087406620382
367000,0.0136329531669616,0.0128579530864953,0.0289612412452697,0.031837720517069,0.0267625767737627,0.0343071082606911,0.0378680899739265,0.0339302527718245,0.0302741806954145,0.0332686532288789,0.0331244058907032,0.0321437750011682
367500,0.0138822309672832,0.0130418558139353,0.0372549965977668,0.0321488581597804,0.0354751572012901,0.0342082252725958,0.049634575843811,0.034352918062359,0.0333739221096038,0.032821637764573,0.0444306582212448,0.0325653104111551
368000,0.0131032019853591,0.0129726306535303,0.0271125957369804,0.0317673455923795,0.037095945328474,0.0347774373367428,0.0362745076417923,0.0343484544195234,0.0335732772946357,0.0327233161777257,0.0334787815809249,0.0329659776762127
368500,0.0118367318063974,0.0130600525997578,0.0300998277962207,0.0318226158618926,0.0261486396193504,0.0343287950381636,0.0380384251475334,0.0352089100517332,0.0296163372695446,0.0327137863263487,0.0334706380963325,0.0331319307908415
369000,0.0116971125826239,0.0132178170140832,0.0293935015797615,0.0315377410501241,0.0322978608310222,0.0339826241135596,0.0402413457632064,0.0350997672416269,0.0458239167928695,0.0332489352673291,0.0373020693659782,0.0333779761567711
369500,0.0119511727243661,0.0132348051760345,0.0432511419057846,0.0321858272887765,0.0244932547211647,0.0335453752428292,0.0387032553553581,0.0356105123646556,0.0394927784800529,0.0330480691045522,0.0348691791296005,0.0335670159198343
370000,0.0140577107667922,0.013267908990383,0.0280151925981044,0.0318462069146334,0.0283366404473781,0.0331156851723789,0.0345614403486251,0.0355859152041375,0.0254066176712512,0.0327108031138777,0.0357781462371349,0.0340679184533655
370500,0.0140710771083831,0.0133668503724038,0.0301960855722427,0.0318764529190957,0.0386317446827888,0.0337644395418464,0.03066061809659,0.0356292863376438,0.0363525189459323,0.0333268271759151,0.0299017634242773,0.0339647151529788
371000,0.0143998153507709,0.0133956890087574,0.0481164567172527,0.0325465257279574,0.0304658934473991,0.0337162598036229,0.0384787172079086,0.0361189753748476,0.0349544063210487,0.0334114192053675,0.0327359288930892,0.0339932290837168
371500,0.0146299451589584,0.0134184941183775,0.0367554500699043,0.033025013282895,0.0405299589037895,0.0344195672310888,0.043686918914318,0.0366438888944684,0.0386430248618125,0.0334807625040411,0.0296969879418611,0.0337122558616101
372000,0.0112856244668364,0.0134773278608917,0.0255667194724082,0.0326990090310573,0.0443672388792037,0.0347193890251218,0.0518137663602829,0.0374763888306915,0.026844598352909,0.0336624498479067,0.039916031062603,0.0347164792008697
372500,0.0141502264887094,0.0133691770024597,0.0322668217122554,0.0323623089119791,0.0337659269571304,0.034769330266863,0.0315189845860004,0.0370302137918769,0.0387804582715034,0.0341655870899557,0.0369404628872871,0.034936209116131
373000,0.0123851187527179,0.0133081361651419,0.0351585336029529,0.0326109999790787,0.029453819617629,0.0344669902697205,0.0325454287230968,0.0368287309072911,0.0343931466341018,0.0340653156861662,0.0330315716564655,0.0349018107168376
373500,0.0127413980662822,0.0135030787903814,0.0357846766710281,0.0328448846936225,0.0283286981284618,0.0341073423624038,0.030727282166481,0.0371825701557099,0.0324038304388523,0.0340490143746137,0.0349681004881858,0.034802437853068
374000,0.0150936478748917,0.0135641118511556,0.0309606529772281,0.0329936418682336,0.0315153338015079,0.0340811664238571,0.033807098865509,0.0368299930356442,0.0328801088035106,0.0343891302123665,0.0282839760184288,0.0343116889707743
374500,0.0144714470952749,0.0136162385344504,0.0299116037786006,0.0329211378470062,0.0252925306558609,0.0330127393826841,0.028627136722207,0.036466696485877,0.0291977189481258,0.0338284365832805,0.0339394956827163,0.03396448334679
375000,0.0106966700404882,0.0134875116869806,0.0389493182301521,0.0331595133990048,0.0341641902923584,0.0328971367329358,0.038393922150135,0.036528262682259,0.0310721136629581,0.0336690099909901,0.0314506590366363,0.0338684364221989
375500,0.015282922424376,0.0131734481547027,0.0353307276964187,0.0334354002028703,0.0444529578089714,0.0330499310046434,0.0360907241702079,0.036970621626824,0.0374770388007164,0.0341566105373203,0.0269374493509531,0.0336940776556729
376000,0.013349337503314,0.0131980484351515,0.0281768850982189,0.0330972598865627,0.0450605377554893,0.0335006752982735,0.0380304455757141,0.0370908099226653,0.0248409993946552,0.0335023338906466,0.0341572165489196,0.033966948185116
376500,0.0125317517668008,0.0132625048048793,0.0238703470677137,0.0327566388063132,0.0345607213675975,0.0335599813610314,0.0348740294575691,0.0372288356535136,0.0331308171153068,0.0334265905432402,0.0339396670460701,0.0339176594279706
377000,0.0150399412959814,0.0133328542113303,0.0345415100455284,0.0330356522463261,0.0387254208326339,0.034158123563975,0.0248100273311138,0.0365759325213729,0.0363814085721969,0.0337319519370793,0.0259563401341438,0.0335592561401426
377500,0.0173777565360069,0.0135076304897665,0.0349503606557846,0.032920420449227,0.0326735824346542,0.0340180448256432,0.0417932569980621,0.0361838665790855,0.0237103067338466,0.0332487711682915,0.0364738628268241,0.0331614163704216
378000,0.0166065078228712,0.0136827957816421,0.0359579734504222,0.0333626893348991,0.0364270657300949,0.0339846008457243,0.0264975577592849,0.0356950190849601,0.026805929839611,0.0329104037955402,0.031410127878189,0.0330579836852848
378500,0.0152831487357616,0.0138551166281103,0.0335649065673351,0.0335359432734548,0.0365246161818504,0.0345033996738493,0.0395274087786674,0.0357694682665168,0.033447366207838,0.0331019552424549,0.0324742272496223,0.0330081631429493
379000,0.0176654290407896,0.0141535324510186,0.0363686792552471,0.0338847021572291,0.0340371504426002,0.0345903641544282,0.0388430431485176,0.0356995531357824,0.0313287451863288,0.0323771966621279,0.04079320281744,0.0331827198155223
379500,0.0143692409619688,0.0142744358628987,0.0336215645074844,0.0334032232873141,0.0347684249281883,0.0351041226647793,0.0388299189507961,0.0357058863155543,0.0394368693232536,0.0323744012042879,0.0318923629820346,0.033033879008144
380000,0.0129798939451575,0.014220545021817,0.0274485647678375,0.0333748918958007,0.0372994616627693,0.0355522637255489,0.0313741900026798,0.035546523798257,0.031690314412117,0.0326885860413312,0.0268122740089893,0.0325855853967368
380500,0.0192333124577999,0.0144786567892878,0.0368433184921741,0.0337072535417973,0.0231606550514698,0.034778709243983,0.0367960855364799,0.0358532971702515,0.0288333445787429,0.0323126273229717,0.0310939773917198,0.0326451960951089
381000,0.0114539451897144,0.014331363281235,0.0354926437139511,0.0330760628916322,0.0370768569409847,0.0351092574186622,0.0375372618436813,0.0358062244020402,0.0308944247663021,0.0321096282452344,0.0377843230962753,0.0328976158052682
381500,0.01615029014647,0.0144073805306106,0.0385594591498374,0.0331662633456289,0.0362689234316349,0.0348962056450545,0.0325807034969329,0.0352509136311709,0.0375435203313827,0.0320546530187129,0.0380036532878875,0.0333129490725695
382000,0.0109519418329,0.0143906963989138,0.034253254532814,0.0336005900986492,0.0338597670197486,0.0343708320520817,0.0340248309075832,0.0343614668585359,0.0308358035981655,0.0322542132809757,0.0402691587805748,0.0333306054584681
382500,0.010538131929934,0.014210091670975,0.0335754975676536,0.0336660238914191,0.0281074456870555,0.034087907988578,0.0386892929673194,0.0347199822776019,0.0344508066773414,0.0320377307012676,0.0334821306169033,0.0331576888449489
383000,0.013779854401946,0.0142798284534364,0.0248905643820762,0.0331526254303752,0.0336009934544563,0.0342952666804194,0.0429177209734916,0.0352385968901216,0.0271676927804946,0.0316764580085873,0.031109707430005,0.0330615956336259
383500,0.0161453355103731,0.014450025325641,0.0235753878951072,0.0325421609915792,0.0313430242240428,0.0344459829851984,0.04158591106534,0.0357815283350646,0.0367841012775898,0.0318954715505241,0.0330527909100055,0.0329658301547169
384000,0.0166812241077423,0.0145294041372835,0.0338408313691616,0.0326861699111759,0.0425523109734058,0.0349978318437933,0.0337684601545333,0.0357795963995158,0.0343510657548904,0.0319690193980931,0.0289363600313663,0.0329984493553638
384500,0.012051785364747,0.0144084210507571,0.0341285839676857,0.0328970189206301,0.0369517318904399,0.0355807919055223,0.036722257733345,0.0361843524500727,0.0333944968879222,0.032178858295083,0.0310974400490522,0.0328563465736806
385000,0.0112405316904187,0.0144356141332536,0.0328781157732009,0.0325934587977826,0.031615674495697,0.0354533661156892,0.032367680221796,0.0358830403536557,0.0331614539027214,0.0322833253070711,0.0435146242380142,0.0334595448337494
385500,0.0158498659729957,0.0144639613106846,0.0341908894479274,0.032536466885358,0.0306682530790567,0.0347641308791935,0.0393811538815498,0.0360475618392228,0.0295503735542297,0.0318869920447468,0.0340266302227973,0.0338140038773417
386000,0.0139221306890249,0.0144926009699701,0.0332683101296424,0.0327910381369292,0.0315654687583446,0.0340893774293362,0.035947885364294,0.0359434338286518,0.0284116007387638,0.0320655221119522,0.029411643743515,0.0335767252370714
386500,0.0168885700404644,0.0147104418836533,0.0309304594993591,0.0331440437585115,0.0373111441731452,0.0342268985696136,0.0397705622017383,0.0361882604658603,0.0419803820550441,0.0325080003589391,0.0361565053462982,0.0336875671520828
387000,0.0130474995821714,0.0146108197979628,0.0355872511863708,0.0331963308155536,0.0341856069862842,0.0339999078772961,0.0360741838812828,0.0367514682933687,0.0343321859836578,0.0324055392295121,0.0303705539554357,0.0339082778431474
387500,0.0154486168175935,0.0145143628120422,0.0391010232269763,0.0334038639441132,0.0341441556811332,0.0340734365396201,0.041400883346796,0.0367318496108054,0.035773791372776,0.0330087134614586,0.0356027483940124,0.0338647221215068
388000,0.0126203130930662,0.0143150530755519,0.0305411368608474,0.0331330221146344,0.0423463210463523,0.0343693993054329,0.0465405620634555,0.037733999826014,0.0342958196997642,0.0333832079544662,0.0306183844804763,0.0338251349516212
388500,0.014465850777924,0.01427418817766,0.0448885820806026,0.0336992058902978,0.0368586108088493,0.0343860990367829,0.0434834137558937,0.0379318000748753,0.03457922488451,0.0334398008882999,0.0289825685322284,0.0336505520157515
389000,0.0115422494709491,0.013968029199168,0.033254824578762,0.0335435131564735,0.0377348363399505,0.0345709833316504,0.0385669618844985,0.0379179960116743,0.0367706045508384,0.0337118938565253,0.0359294526278972,0.0334073645062744
389500,0.0143713522702455,0.0139681347645818,0.0322911292314529,0.033476991392672,0.0379158742725849,0.0347283557988702,0.0425717309117317,0.0381050866097211,0.0330206304788589,0.0333910819143056,0.034895185381174,0.0335575056262313
390000,0.0188775528222322,0.0142630177084356,0.0398238450288772,0.0340957554057239,0.0364371202886104,0.0346852387301623,0.0367376916110515,0.0383732616901397,0.0330084972083568,0.0334569910541176,0.0364928245544433,0.034041533153504
390500,0.0143847912549972,0.0140205916482954,0.0356551706790924,0.0340363480150699,0.0320311933755874,0.0351287656463682,0.0356457605957984,0.0383157454431056,0.0244810730218887,0.0332393774762749,0.0330355018377304,0.0341386093758046
391000,0.0117771634832024,0.0140367525629698,0.0322582274675369,0.0338746272027492,0.0396181643009185,0.0352558310143649,0.0368057377636432,0.0382791692391037,0.0338434539735317,0.0333868289366364,0.0312514752149581,0.0338119669817387
391500,0.0172271709889173,0.0140905966050922,0.0287968218326568,0.0333864953368901,0.0310441441833972,0.034994592051953,0.0406466461718082,0.0386824663728475,0.0389617979526519,0.0334577428176998,0.0357642136514186,0.0336999949999153
392000,0.0127021465450525,0.0141781068406998,0.0459712222218513,0.033972393721342,0.0446037612855434,0.0355317917652427,0.0326637737452983,0.0386144135147332,0.0415562838315963,0.0339937668293714,0.0320376455783844,0.0332884193398057
392500,0.0166010484099388,0.0144812526647001,0.032292328774929,0.0339082352817058,0.0330215767025947,0.0357774983160197,0.0304790660738945,0.038203902170062,0.0374054387211799,0.0341414984315633,0.0350729897618293,0.033367962297052
393000,0.0133721753954887,0.0144608687143772,0.0305371098220348,0.0341905625537037,0.0452042743563652,0.0363576623611151,0.0316626578569412,0.0376411490142344,0.0355697572231292,0.034561601653695,0.0310832224786281,0.0333666380494832
393500,0.0131456833332777,0.0143108861055224,0.030456218868494,0.034534604102373,0.0453298091888427,0.0370570016093551,0.0357197597622871,0.0373478414490818,0.0450601726770401,0.0349754052236675,0.0346995554864406,0.0334489762783049
394000,0.0145079512149095,0.0142022224608808,0.0352192744612693,0.0346035262569784,0.0279109850525856,0.0363249353133141,0.0363148897886276,0.0374751629307865,0.028808157891035,0.0346982598304748,0.0281448345631361,0.0334094000048934
394500,0.0147232869639992,0.0143357975408434,0.0275557711720466,0.0342748856171965,0.0307805612683296,0.0360163767822086,0.0409090816974639,0.0376845041289925,0.0332514233887195,0.0346911061555146,0.0257852356880903,0.0331437897868453
395000,0.0160099565982818,0.0145742687862366,0.0402625575661659,0.0346441077068447,0.0324385613203048,0.036057521123439,0.0338458493351936,0.0377584125846623,0.034236766397953,0.0347448717802762,0.0409191586077213,0.0330140165053307
395500,0.0128446165472269,0.0144240063149481,0.0325970202684402,0.0345644142478703,0.0324742458760738,0.0361478207632898,0.0442825928330421,0.038003484532237,0.0425507947802543,0.0353948928415774,0.0398720875382423,0.033306289371103
396000,0.0152269341051578,0.0144892464857548,0.0299425441771745,0.034398125950247,0.047084204852581,0.0369237575680016,0.0391141399741172,0.0381617972627281,0.0273857600986957,0.035343600809574,0.034504946321249,0.0335609544999897
396500,0.013942826539278,0.0143419593106954,0.04261926561594,0.034982566256076,0.0365985259413719,0.036888126656413,0.0384938940405845,0.0380979638546704,0.0387987047433853,0.0351845169439911,0.0300787836313247,0.033257068414241
397000,0.0173795372247695,0.0145585611928253,0.0442623645067215,0.0354163219220935,0.0369657427072525,0.0370271334424614,0.0386897474527359,0.0382287420332431,0.0363934822380542,0.0352875817567109,0.0326395630836486,0.0333705188706516
397500,0.0156757310032844,0.0145699169021099,0.0298233591020107,0.0349524387158452,0.0409802496433258,0.037368938140571,0.0372500345110893,0.0380211995914578,0.0226172041147947,0.0346297523938118,0.0347597748041152,0.0333283701911568
398000,0.0148964039981365,0.0146837214473634,0.0303514413535594,0.0349429539404809,0.0301962923258543,0.0367614367045461,0.0375672541558742,0.0375725341960787,0.0316790491342544,0.0344989138655364,0.0315767712891101,0.0333762895315885
398500,0.0167704615741968,0.014798951987177,0.0314040929079055,0.034268729481846,0.0396357178688049,0.0369002920575439,0.0348087511956691,0.0371388010680675,0.0383902713656425,0.034689466189593,0.0291442405432462,0.0333843731321393
399000,0.0164098367094993,0.0150423313491046,0.0244341921061277,0.0338276978582143,0.0374585092067718,0.036886475700885,0.0454989597201347,0.0374854009598493,0.0298238638788461,0.0343421291559934,0.0357394814491272,0.0333748745732008
399500,0.0180311631411314,0.0152253218926488,0.0362290404736995,0.0340245934203266,0.030442027375102,0.0365127833560108,0.0369883924722671,0.037206234037876,0.0286689046770334,0.0341245428659021,0.0437587723135948,0.0338180539198219


==> figures/toy/data/PIDM_ME/i_400_sampled.csv <==
-7.42E-01,-6.65E-01
-8.60E-01,5.41E-01
-9.75E-01,1.18E-01
-7.61E-01,-6.10E-01
-9.59E-01,3.49E-01
5.99E-01,-7.58E-01
5.41E-01,8.28E-01
-1.03E+00,4.99E-02
8.61E-01,5.36E-01
-9.74E-01,-7.88E-02
-3.79E-01,-8.95E-01
4.84E-01,-7.97E-01
9.03E-01,4.38E-01
-1.01E+00,9.99E-02
8.35E-02,9.78E-01
6.89E-01,7.18E-01
8.37E-01,5.03E-01
1.41E-01,9.73E-01
-2.83E-01,9.78E-01
-7.31E-01,6.25E-01
-6.00E-01,7.92E-01
9.75E-01,-2.28E-01
9.61E-01,2.26E-01
-8.87E-01,-4.36E-01
-9.01E-01,-3.82E-01
1.82E-01,9.94E-01
9.35E-03,9.67E-01
2.24E-01,9.55E-01
9.75E-01,-1.86E-01
-8.93E-01,4.47E-01
-9.76E-01,2.38E-01
-6.64E-01,7.63E-01
9.00E-01,3.79E-01
8.66E-01,-1.37E-01
-9.93E-01,2.52E-01
-2.72E-01,-9.39E-01
-7.94E-01,-5.97E-01
-9.93E-01,1.99E-01
-1.59E-01,1.01E+00
-6.57E-01,-7.26E-01
-1.24E-01,-9.74E-01
4.59E-01,-8.37E-01
-4.70E-01,8.86E-01
-7.77E-01,-5.83E-01
3.06E-01,9.38E-01
-3.50E-01,-8.93E-01
1.36E-02,9.87E-01
-9.01E-01,4.94E-01
8.60E-01,-4.78E-01
2.30E-02,1.01E+00
-9.29E-01,-3.29E-01
-7.25E-01,6.93E-01
8.09E-01,-5.78E-01
-8.16E-01,5.67E-01
7.22E-01,6.72E-01
-9.21E-01,-4.15E-01
-8.08E-01,6.21E-01
9.72E-01,8.19E-02
9.47E-01,-3.50E-01
-9.70E-01,2.13E-01
9.78E-01,-1.18E-01
-7.29E-01,-6.90E-01
9.62E-01,-2.18E-01
6.76E-01,7.47E-01
-7.73E-01,6.50E-01
-5.07E-01,8.26E-01
-1.00E+00,-1.74E-01
-4.54E-01,-8.74E-01
-8.38E-02,-9.70E-01
-1.63E-01,9.67E-01
7.92E-01,6.22E-01
-9.83E-01,-2.10E-02
-8.37E-01,-5.07E-01
7.32E-01,6.43E-01
9.92E-01,-4.38E-02
2.39E-01,-9.57E-01
5.72E-01,-8.27E-01
-3.39E-01,-9.26E-01
-6.91E-01,7.36E-01
4.14E-01,-8.64E-01
5.06E-01,-8.35E-01
-5.59E-01,-8.05E-01
-9.97E-01,2.24E-02
-9.47E-01,3.07E-01
-9.59E-01,3.22E-01
1.95E-01,9.53E-01
2.01E-02,1.01E+00
-6.86E-01,-6.88E-01
-7.95E-01,-5.39E-01
-8.40E-01,5.32E-01
9.96E-02,-9.47E-01
-9.21E-01,-2.92E-01
-6.46E-01,-7.75E-01
-3.67E-01,9.32E-01
9.43E-01,-3.15E-01
-9.48E-01,3.70E-01
-8.50E-01,-5.10E-01
5.94E-01,7.94E-01
9.79E-01,1.77E-01
-1.01E+00,4.04E-02
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> figures/toy/data/PIDM_ME/ii_400_sampled.csv <==
-1.00E+00,-6.23E-02
7.48E-02,-1.01E+00
1.01E+00,1.17E-01
1.01E+00,-9.05E-02
-3.98E-01,9.14E-01
9.39E-01,3.83E-01
7.34E-01,6.95E-01
7.74E-01,-6.95E-01
4.53E-01,9.03E-01
6.49E-01,-8.28E-01
9.74E-01,2.80E-01
-8.55E-01,5.08E-01
-1.39E-01,9.97E-01
-1.07E-01,-1.01E+00
1.01E+00,-9.33E-02
8.32E-01,-6.23E-01
-1.35E-01,-1.05E+00
2.01E-01,-1.02E+00
9.96E-01,-1.75E-01
8.82E-01,-5.34E-01
6.83E-01,7.45E-01
-8.15E-01,-5.83E-01
-1.71E-01,9.88E-01
5.59E-01,8.40E-01
6.06E-01,-8.43E-01
7.95E-01,-6.72E-01
2.64E-01,9.74E-01
3.13E-01,9.61E-01
-6.34E-01,7.57E-01
9.78E-01,2.56E-01
9.63E-01,3.19E-01
7.21E-01,-7.41E-01
4.93E-01,8.79E-01
-4.02E-01,9.12E-01
-4.46E-01,8.88E-01
-9.36E-01,3.24E-01
-5.24E-01,8.39E-01
9.75E-01,2.82E-01
-5.04E-01,8.51E-01
9.85E-02,1.01E+00
7.32E-01,6.97E-01
-1.14E-01,1.00E+00
6.85E-01,7.43E-01
-4.25E-02,-1.04E+00
9.27E-01,-4.22E-01
3.27E-01,9.55E-01
-4.02E-03,1.01E+00
-4.72E-02,1.01E+00
-9.90E-01,1.15E-01
3.50E-01,9.45E-01
-9.52E-01,-3.58E-01
2.20E-01,9.85E-01
-7.85E-01,6.10E-01
9.07E-01,-4.97E-01
1.00E+00,-1.72E-01
1.00E+00,-1.69E-01
5.19E-01,-8.93E-01
4.39E-01,-9.22E-01
1.67E-02,1.01E+00
2.53E-01,-9.89E-01
1.02E+00,1.06E-02
1.00E+00,1.57E-01
2.17E-01,-9.67E-01
-2.33E-01,9.73E-01
5.21E-01,8.65E-01
1.01E+00,-5.68E-02
8.62E-01,-5.75E-01
9.60E-01,-3.30E-01
-8.93E-01,4.38E-01
8.22E-01,5.92E-01
-8.85E-01,-4.60E-01
-1.65E-01,-1.01E+00
-1.81E-02,1.01E+00
4.71E-02,1.00E+00
-1.87E-01,-1.02E+00
-9.18E-01,-3.92E-01
-2.93E-01,9.54E-01
9.30E-01,-4.29E-01
-3.39E-01,9.36E-01
-3.66E-01,9.23E-01
1.01E+00,6.83E-02
-9.47E-01,2.89E-01
1.52E-01,-1.02E+00
5.35E-02,-1.03E+00
9.97E-01,1.91E-01
-5.92E-01,7.84E-01
1.01E+00,1.10E-01
-1.60E-02,1.01E+00
4.10E-01,-9.60E-01
9.85E-01,2.41E-01
7.02E-01,-7.65E-01
4.90E-02,-9.95E-01
-6.69E-02,-1.02E+00
5.30E-01,-8.89E-01
1.01E+00,-7.23E-02
1.01E+00,1.07E-01
-1.03E-01,-1.06E+00
8.93E-01,4.76E-01
-2.37E-01,9.77E-01
-9.20E-01,3.85E-01
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> figures/toy/data/PIDM_ME/iii_400_sampled.csv <==
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.26E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.26E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.26E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.26E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.26E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.26E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.26E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.26E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.47E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
-5.27E-01,-8.46E-01
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> figures/toy/data/PIDM_ME/iv_400_sampled.csv <==
-5.62E-01,7.96E-01
-2.34E-01,9.59E-01
1.05E+00,-3.86E-01
-8.95E-01,-3.19E-01
-6.59E-01,-7.55E-01
-7.97E-01,-5.53E-01
1.19E+00,1.16E-01
-8.81E-02,9.72E-01
5.08E-01,-9.19E-01
-4.47E-01,-9.02E-01
1.13E+00,-2.60E-01
-3.97E-02,-1.00E+00
-9.31E-01,3.33E-01
-5.25E-02,-1.00E+00
-1.73E-02,-1.01E+00
1.21E+00,3.09E-01
-3.00E-01,-9.50E-01
-7.97E-01,-5.35E-01
1.09E+00,-3.35E-01
-8.72E-01,-3.78E-01
-8.40E-01,-4.51E-01
-8.41E-01,-4.52E-01
-3.57E-01,-9.33E-01
-8.17E-01,-5.07E-01
2.47E-01,-9.87E-01
-3.00E-01,-9.52E-01
2.53E-01,8.94E-01
-4.51E-01,-9.01E-01
1.23E+00,1.31E-02
1.03E+00,-4.59E-01
-9.32E-01,-1.91E-01
9.94E-01,6.74E-01
-4.94E-02,-1.00E+00
-8.00E-01,-5.40E-01
-5.96E-01,-8.16E-01
-3.13E-01,-9.50E-01
-6.25E-01,7.69E-01
1.08E+00,-1.30E-01
-9.46E-01,9.04E-03
-8.59E-01,4.98E-01
-1.15E-01,-9.95E-01
-2.73E-01,-9.58E-01
-4.27E-01,8.91E-01
-3.78E-02,-1.00E+00
1.13E+00,9.86E-02
-3.36E-01,-9.36E-01
-1.71E-01,9.64E-01
-4.57E-02,-1.00E+00
-6.42E-01,-7.80E-01
-6.78E-01,7.51E-01
-6.53E-01,7.37E-01
1.16E+00,3.14E-01
4.61E-02,-1.01E+00
-6.62E-01,7.94E-01
-3.65E-01,-9.29E-01
-3.33E-01,9.60E-01
-4.55E-01,8.55E-01
-1.31E-01,-9.92E-01
-4.94E-01,8.85E-01
1.00E+00,-4.25E-01
-8.27E-01,-4.87E-01
-8.61E-01,-4.13E-01
-7.28E-01,-6.62E-01
-8.89E-01,-3.42E-01
-1.73E-01,-9.83E-01
-2.15E-01,9.85E-01
-1.35E-01,-9.85E-01
-4.08E-01,-9.14E-01
9.57E-01,-5.91E-01
-5.31E-01,8.70E-01
8.23E-01,-6.94E-01
6.05E-01,9.04E-01
1.04E+00,-4.04E-01
5.18E-01,9.76E-01
-5.45E-01,-8.53E-01
1.16E+00,-1.60E-01
-3.89E-01,9.62E-01
1.08E+00,-2.44E-01
3.85E-01,-9.66E-01
-6.81E-01,-7.33E-01
1.17E+00,2.39E-01
-2.18E-01,-9.74E-01
-3.46E-01,-9.38E-01
-9.30E-01,2.59E-01
1.05E+00,-4.21E-01
9.95E-01,-4.95E-01
1.18E-01,1.09E+00
1.14E+00,1.02E-01
1.13E+00,-2.17E-01
-8.31E-01,-4.72E-01
-3.27E-01,-9.43E-01
-9.23E-01,2.99E-01
1.09E+00,-8.50E-02
1.20E+00,4.17E-01
-9.39E-01,-1.40E-01
-9.48E-01,1.67E-01
-8.04E-01,-5.43E-01
-1.29E-01,-9.93E-01
1.18E+00,-4.40E-02
6.17E-01,-8.51E-01
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> figures/toy/data/PIDM_SE/i_400_sampled.csv <==
4.54E-01,8.69E-01
7.40E-01,6.58E-01
6.88E-02,-1.04E+00
-9.99E-01,2.77E-02
-6.64E-01,-8.06E-01
-8.17E-01,-6.11E-01
9.46E-01,-4.01E-01
-1.02E+00,1.10E-01
-9.07E-01,4.59E-01
-8.57E-01,5.02E-01
-3.37E-01,9.49E-01
-6.40E-01,-8.35E-01
-6.11E-01,-8.71E-01
7.47E-01,-7.29E-01
-7.37E-01,6.46E-01
-8.62E-01,5.35E-01
2.85E-01,9.28E-01
-1.00E+00,1.45E-01
-6.99E-01,7.54E-01
6.58E-01,7.27E-01
9.93E-01,-1.53E-01
-8.55E-01,-5.32E-01
4.83E-01,-9.15E-01
-7.47E-02,-1.02E+00
8.82E-01,-3.58E-01
-8.39E-01,5.02E-01
3.26E-01,9.49E-01
-3.20E-01,9.30E-01
-1.02E+00,-5.95E-02
-5.90E-01,-8.40E-01
-6.31E-01,8.14E-01
-4.59E-02,1.00E+00
1.03E-01,-1.05E+00
7.86E-01,-6.33E-01
3.47E-01,-1.01E+00
-8.42E-01,5.73E-01
5.82E-01,-8.91E-01
3.26E-01,-9.96E-01
7.89E-01,-6.70E-01
-5.11E-01,-8.96E-01
-5.53E-01,8.45E-01
9.62E-01,-1.12E-01
3.29E-01,-9.93E-01
-6.33E-01,-8.48E-01
7.74E-01,-6.89E-01
-7.18E-01,-7.09E-01
9.76E-01,-8.62E-02
-3.51E-01,-9.92E-01
-9.43E-01,3.38E-01
2.07E-01,-1.03E+00
-1.21E-01,-1.05E+00
-7.44E-01,-7.29E-01
9.06E-01,-4.08E-01
-9.14E-01,4.33E-01
-7.81E-01,6.58E-01
-4.59E-01,-9.24E-01
-1.10E-01,9.97E-01
-9.43E-01,3.47E-01
-2.12E-01,-9.94E-01
6.18E-01,-8.19E-01
-3.82E-01,-9.76E-01
9.76E-01,7.83E-02
-3.17E-01,-9.80E-01
-9.79E-01,-2.91E-01
9.18E-01,-4.12E-01
9.45E-01,-3.79E-01
-9.86E-01,1.48E-01
2.61E-01,9.62E-01
9.58E-01,-8.28E-02
2.21E-02,-1.03E+00
-5.09E-01,-9.39E-01
9.60E-01,-2.69E-01
4.36E-01,-9.61E-01
8.06E-01,-6.90E-01
-9.76E-01,2.45E-01
4.25E-01,-9.76E-01
5.25E-01,7.82E-01
-5.31E-01,8.54E-01
9.64E-01,2.12E-02
-3.62E-01,9.49E-01
9.48E-01,-1.31E-01
-8.94E-01,-4.98E-01
-7.41E-01,-7.52E-01
-4.92E-01,9.09E-01
8.93E-01,4.00E-01
9.93E-01,-5.34E-02
9.77E-01,-3.25E-02
1.02E+00,2.55E-02
4.11E-01,-9.29E-01
-4.93E-01,-9.10E-01
9.10E-01,3.13E-01
-6.18E-01,-8.53E-01
-4.94E-01,-8.51E-01
-9.79E-01,-2.43E-01
3.91E-01,8.92E-01
8.01E-01,-5.99E-01
-7.93E-02,-1.03E+00
-3.01E-01,9.81E-01
3.28E-01,9.44E-01
5.66E-01,8.04E-01
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> figures/toy/data/PIDM_SE/ii_400_sampled.csv <==
9.88E-01,1.96E-01
9.34E-01,3.50E-01
-7.89E-01,6.22E-01
9.39E-01,4.65E-01
-8.93E-01,4.25E-01
2.22E-02,-9.93E-01
-7.85E-02,-9.94E-01
-4.15E-01,9.28E-01
-8.90E-01,4.34E-01
-7.30E-01,-6.84E-01
-7.50E-01,-6.65E-01
9.14E-01,3.79E-01
1.28E-01,-9.81E-01
-9.98E-01,-2.46E-02
-7.95E-02,-9.94E-01
8.78E-01,-4.81E-01
6.42E-01,-7.68E-01
-7.85E-01,-6.20E-01
-9.08E-01,3.94E-01
-1.81E-02,-9.95E-01
1.01E+00,-2.60E-02
-3.76E-01,-9.45E-01
6.22E-01,-7.77E-01
1.01E+00,-1.78E-02
-5.92E-03,1.03E+00
9.91E-01,-1.36E-01
-4.70E-01,8.85E-01
-9.15E-01,-4.13E-01
1.58E-01,-9.76E-01
3.44E-01,-9.18E-01
-9.02E-01,-4.37E-01
8.74E-01,5.11E-01
8.63E-01,-5.00E-01
-8.85E-01,-4.67E-01
-9.25E-01,-3.98E-01
4.95E-01,-8.62E-01
-9.94E-01,-1.15E-01
-3.70E-01,9.33E-01
-8.20E-01,5.62E-01
9.84E-01,-2.09E-01
8.50E-01,-5.09E-01
-1.68E-01,1.00E+00
-9.21E-01,-4.05E-01
2.19E-01,-9.61E-01
-6.01E-01,8.09E-01
-7.24E-02,-9.94E-01
6.63E-01,-7.60E-01
-7.94E-01,6.05E-01
-2.78E-02,1.02E+00
-1.00E+00,1.65E-01
1.87E-01,-9.70E-01
-1.00E+00,1.39E-01
-9.20E-01,-4.02E-01
9.73E-01,-1.78E-01
9.55E-01,2.53E-01
-2.59E-01,-9.75E-01
-2.82E-01,-9.59E-01
-9.93E-01,-1.14E-01
-9.99E-01,1.39E-01
-8.84E-01,-4.71E-01
-9.82E-01,2.08E-01
9.99E-01,1.06E-01
9.05E-01,-4.09E-01
-9.83E-01,2.36E-01
-8.06E-01,5.85E-01
-1.11E-01,-9.92E-01
9.50E-01,-2.90E-01
-4.89E-01,-8.78E-01
9.97E-01,6.39E-02
-7.67E-01,-6.45E-01
9.98E-01,1.80E-01
8.34E-01,-5.47E-01
-1.36E-02,1.03E+00
4.84E-01,-8.69E-01
8.38E-01,-5.36E-01
9.77E-01,2.38E-01
-2.72E-01,9.72E-01
-1.00E+00,1.41E-01
-9.32E-01,-3.81E-01
7.59E-01,-6.35E-01
8.65E-01,5.06E-01
1.69E-01,-9.74E-01
9.94E-01,-1.16E-01
-9.69E-01,2.74E-01
8.79E-01,4.34E-01
7.77E-01,6.34E-01
8.19E-01,5.45E-01
-9.04E-01,-4.33E-01
9.92E-01,1.39E-01
9.29E-01,-3.02E-01
5.34E-01,8.59E-01
9.83E-01,2.22E-01
-1.16E-01,-9.92E-01
9.70E-01,-2.33E-01
-9.61E-01,2.78E-01
8.46E-01,-5.30E-01
4.49E-01,-8.83E-01
7.00E-01,7.01E-01
4.86E-01,-8.68E-01
-1.64E-01,-9.88E-01
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> figures/toy/data/PIDM_SE/iii_400_sampled.csv <==
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.91E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.91E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.91E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
-9.99E-01,-6.92E-02
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> figures/toy/data/PIDM_SE/iv_400_sampled.csv <==
1.07E-02,-1.02E+00
8.14E-01,-5.13E-01
9.24E-01,-3.73E-01
1.08E-01,-1.00E+00
8.28E-01,-4.84E-01
-8.49E-01,3.27E-01
8.47E-01,-4.61E-01
-5.75E-01,-8.08E-01
1.00E+00,2.80E-01
-4.31E-01,-9.16E-01
-2.01E-01,-9.74E-01
-2.15E-01,9.90E-01
-9.59E-01,-1.95E-01
-8.86E-01,4.42E-01
9.22E-01,-3.38E-01
1.50E-01,3.91E-02
9.13E-01,3.92E-01
-5.22E-01,-8.28E-01
-9.22E-01,-2.65E-01
-7.88E-01,-6.22E-01
5.66E-01,-8.90E-01
-3.57E-01,2.23E-01
-1.51E-01,-9.93E-01
8.47E-01,-5.51E-01
4.49E-01,9.37E-01
-8.97E-01,-4.33E-01
6.97E-01,7.10E-01
-8.60E-01,4.77E-01
-8.05E-02,-1.00E+00
7.95E-01,-6.23E-01
-8.54E-01,5.17E-01
-2.97E-01,-9.38E-01
-7.37E-01,-6.69E-01
-8.02E-01,-5.92E-01
-9.55E-01,-2.17E-01
-1.19E-02,-1.01E+00
8.20E-01,-5.29E-01
9.79E-01,3.32E-01
-8.69E-01,4.90E-01
8.95E-01,-3.89E-01
9.53E-01,3.98E-01
-1.62E-01,-9.56E-01
5.97E-01,-8.33E-01
-7.61E-01,-6.70E-01
1.02E+00,1.52E-02
-7.86E-01,6.30E-01
-8.04E-01,6.10E-01
6.17E-01,3.46E-01
-1.96E-01,-9.87E-01
5.45E-01,-8.67E-01
9.72E-01,2.75E-01
1.79E-01,6.77E-01
-9.01E-01,3.80E-01
-4.10E-01,-9.36E-01
7.91E-01,-6.49E-01
-1.02E-01,-9.99E-01
-3.18E-01,-9.38E-01
-9.37E-01,2.95E-01
-6.28E-01,-7.75E-01
9.96E-01,-1.37E-01
1.02E+00,2.24E-01
6.67E-01,-7.90E-01
8.01E-01,3.50E-01
9.19E-01,-3.27E-01
-8.38E-01,5.46E-01
-9.62E-01,-1.84E-01
7.68E-01,5.67E-01
6.90E-01,-7.60E-01
-8.68E-01,2.61E-01
7.75E-01,-5.94E-01
-1.44E-01,1.04E+00
4.73E-02,-1.02E+00
8.06E-01,3.70E-01
4.31E-01,-9.12E-01
9.70E-01,4.39E-03
-6.80E-01,-7.79E-01
7.66E-01,-6.72E-01
-8.47E-01,-1.60E-01
1.77E-01,1.05E+00
8.04E-01,6.02E-01
2.12E-01,-9.79E-01
-9.80E-01,1.47E-01
-2.74E-01,-9.19E-01
8.08E-01,2.66E-01
9.93E-01,6.20E-02
-7.49E-01,-6.49E-01
1.34E-01,1.00E+00
-6.66E-01,7.66E-01
8.52E-01,-4.38E-01
-8.08E-01,4.65E-01
-9.84E-01,1.37E-01
8.35E-01,-4.71E-01
1.62E-01,-9.97E-01
4.31E-01,-9.09E-01
-3.26E-01,-9.31E-01
-2.39E-01,-9.61E-01
7.54E-01,-6.39E-01
-9.92E-01,-2.70E-02
3.05E-01,-9.42E-01
1.01E+00,1.98E-01
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> figures/toy/data/PIDM_SE_weight_study/c0.csv <==
1.016231894493103027e+00,1.063867658376693726e-01
-8.180772662162780762e-01,-4.219907522201538086e-01
1.035846233367919922e+00,-3.175201714038848877e-01
-8.467457890510559082e-01,5.177404880523681641e-01
1.080047369003295898e+00,-8.497785031795501709e-02
9.869419932365417480e-01,3.094501495361328125e-01
-7.289019227027893066e-01,7.037575244903564453e-01
3.536023199558258057e-01,-9.991331100463867188e-01
1.033008843660354614e-02,-1.011565327644348145e+00
-9.053584933280944824e-01,3.995870649814605713e-01
1.071157813072204590e+00,-1.462375372648239136e-01
2.504461109638214111e-01,-9.695408344268798828e-01
-5.082721114158630371e-01,8.806805610656738281e-01
5.806862711906433105e-01,8.452904224395751953e-01
1.056786179542541504e+00,1.245815455913543701e-01
7.837727665901184082e-01,-7.547044754028320312e-01
5.500553846359252930e-01,8.503351211547851562e-01
6.862519681453704834e-02,-1.006860852241516113e+00
7.600187659263610840e-01,-7.724360227584838867e-01
7.907356023788452148e-01,-7.417265176773071289e-01
-2.798527479171752930e-01,9.719954729080200195e-01
-3.357608243823051453e-02,-1.001346349716186523e+00
1.066622853279113770e+00,-2.893340289592742920e-01
-7.356917262077331543e-01,-5.997189283370971680e-01
-8.591614663600921631e-02,9.917196035385131836e-01
1.038381934165954590e+00,-2.885282039642333984e-01
1.066335558891296387e+00,-2.758938372135162354e-01
-8.694105148315429688e-01,4.501650631427764893e-01
7.165531516075134277e-01,-8.075826168060302734e-01
1.063108801841735840e+00,-5.599917471408843994e-02
1.075011610984802246e+00,1.347185969352722168e-01
1.197679117321968079e-01,9.954367876052856445e-01
1.040695786476135254e+00,6.223620474338531494e-02
-6.874712109565734863e-01,7.166121006011962891e-01
9.137722253799438477e-01,-5.480384826660156250e-01
-8.989376425743103027e-01,-3.372680246829986572e-01
1.076498270034790039e+00,-8.426599204540252686e-03
-5.250906348228454590e-01,-7.607014179229736328e-01
1.527060568332672119e-02,-1.029533505439758301e+00
9.697408080101013184e-01,2.948277294635772705e-01
1.078368782997131348e+00,1.900379359722137451e-02
-3.325104713439941406e-03,-9.877729415893554688e-01
8.128978610038757324e-01,-7.060543298721313477e-01
-8.562477827072143555e-01,5.027984976768493652e-01
5.179663300514221191e-01,-9.054918289184570312e-01
-7.410110831260681152e-01,-5.941524505615234375e-01
1.076818823814392090e+00,-6.607659161090850830e-03
9.688640236854553223e-01,3.531384766101837158e-01
1.052379846572875977e+00,1.946287453174591064e-01
1.011073946952819824e+00,2.742379307746887207e-01
1.076254129409790039e+00,-1.872790157794952393e-01
9.669093489646911621e-01,3.405099213123321533e-01
-2.488419711589813232e-01,-9.503043889999389648e-01
7.328976988792419434e-01,-7.553886175155639648e-01
-3.415701538324356079e-02,-1.043262243270874023e+00
-6.355664134025573730e-01,7.173767089843750000e-01
-8.106139302253723145e-01,5.433059334754943848e-01
-9.620648622512817383e-01,-9.633883833885192871e-02
3.569696843624114990e-01,9.418500661849975586e-01
-1.178694590926170349e-01,1.001184225082397461e+00
1.074797749519348145e+00,-6.767468154430389404e-02
-1.772289872169494629e-01,-9.816035032272338867e-01
5.941166877746582031e-01,-8.605471849441528320e-01
2.342161834239959717e-01,9.991985559463500977e-01
-5.498916506767272949e-01,8.195288181304931641e-01
-2.830303013324737549e-01,-9.697240591049194336e-01
-5.105225443840026855e-01,-8.465644121170043945e-01
1.806846261024475098e-02,1.005532979965209961e+00
7.171599268913269043e-01,-8.102077245712280273e-01
3.167482912540435791e-01,9.720385074615478516e-01
-8.058338761329650879e-01,5.537346601486206055e-01
7.028785943984985352e-01,7.609196901321411133e-01
5.217685103416442871e-01,-9.393504858016967773e-01
1.058644890785217285e+00,-1.515652388334274292e-01
9.212614297866821289e-01,4.599541723728179932e-01
1.066230773925781250e+00,1.537352353334426880e-01
-2.435621023178100586e-01,-9.433161020278930664e-01
-4.570779502391815186e-01,8.901698589324951172e-01
-5.685188770294189453e-01,-7.937250137329101562e-01
-9.129326939582824707e-01,-2.922820746898651123e-01
4.322123825550079346e-01,-9.456437826156616211e-01
3.523911237716674805e-01,-9.482930898666381836e-01
-3.371263444423675537e-01,-9.352912902832031250e-01
-6.754239201545715332e-01,7.389625310897827148e-01
-1.557194441556930542e-02,1.003399252891540527e+00
6.762666255235671997e-02,-1.001818895339965820e+00
5.409000515937805176e-01,9.127224683761596680e-01
-9.413827061653137207e-01,1.163652390241622925e-01
-4.477806985378265381e-01,-8.463214635848999023e-01
-2.760285437107086182e-01,9.595799446105957031e-01
-9.201297760009765625e-01,2.978794276714324951e-01
8.021458387374877930e-01,6.681622266769409180e-01
-4.404802024364471436e-01,9.179977178573608398e-01
1.028322100639343262e+00,-3.028810024261474609e-01
1.066562533378601074e+00,2.826017141342163086e-02
4.211666285991668701e-01,-9.584530591964721680e-01
-9.561569690704345703e-01,3.065179660916328430e-02
-3.223190307617187500e-01,9.350655078887939453e-01
1.127133145928382874e-01,-9.689899682998657227e-01
1.006913542747497559e+00,-4.214383959770202637e-01
1.052614450454711914e+00,5.117917060852050781e-02
-6.796438097953796387e-01,7.298641204833984375e-01
-7.201973795890808105e-01,-5.731765031814575195e-01
3.824533522129058838e-01,-9.617879390716552734e-01
6.498149633407592773e-01,-8.777503967285156250e-01
-7.870015501976013184e-01,-5.678938627243041992e-01
-6.601827144622802734e-01,6.900639533996582031e-01
-9.321371912956237793e-01,-2.439045608043670654e-01
-4.529986381530761719e-01,9.130184650421142578e-01
4.514289647340774536e-02,-1.033605456352233887e+00
-6.915497183799743652e-01,-6.669033765792846680e-01
-9.894009232521057129e-01,1.361853182315826416e-01
-3.691434115171432495e-02,-1.001172423362731934e+00
7.229092121124267578e-01,-7.897617816925048828e-01
-4.481850266456604004e-01,8.586406707763671875e-01
7.517542243003845215e-01,-7.757179737091064453e-01
-1.347202658653259277e-01,9.743875265121459961e-01
-9.338910579681396484e-01,-2.702787220478057861e-01
-8.568958640098571777e-01,4.452013373374938965e-01
9.944685101509094238e-01,-5.117766857147216797e-01
-8.241994976997375488e-01,-4.188620746135711670e-01
2.421062886714935303e-01,9.865770339965820312e-01
-9.470332264900207520e-01,-6.432417035102844238e-02
-2.295793294906616211e-01,-9.628216028213500977e-01
1.078881144523620605e+00,-7.551600039005279541e-02
9.668408036231994629e-01,-4.983994662761688232e-01
1.096100449562072754e+00,-6.066873669624328613e-03
4.063443243503570557e-01,-9.347345829010009766e-01
1.042723417282104492e+00,-2.053059637546539307e-01
8.463524580001831055e-01,6.182810068130493164e-01
9.360063672065734863e-01,-5.003374814987182617e-01
7.294040322303771973e-01,7.574417591094970703e-01
-8.892713189125061035e-01,3.761779069900512695e-01
-9.550508260726928711e-01,2.606312632560729980e-01
-6.380416154861450195e-01,7.653224468231201172e-01
-8.910520672798156738e-01,3.888569176197052002e-01
-9.191809296607971191e-01,3.098877668380737305e-01
2.723531424999237061e-01,9.861069917678833008e-01
9.942428469657897949e-01,2.948616743087768555e-01
9.088618755340576172e-01,4.978935420513153076e-01
5.813609957695007324e-01,8.605259656906127930e-01
1.085049629211425781e+00,1.161360740661621094e-02
-9.545827507972717285e-01,-5.712536722421646118e-02
1.419537663459777832e-01,9.890793561935424805e-01
-9.701960682868957520e-01,1.436229944229125977e-01
-4.216494262218475342e-01,9.045425653457641602e-01
8.240281939506530762e-01,6.078510284423828125e-01
-4.521967470645904541e-01,-8.460290431976318359e-01
-1.030338108539581299e-01,-9.814742803573608398e-01
-8.915288001298904419e-02,-1.002818465232849121e+00
1.028534293174743652e+00,-2.103550434112548828e-01
-8.437580466270446777e-01,5.185233354568481445e-01
1.086591958999633789e+00,-2.279401123523712158e-01
-1.388237774372100830e-01,-9.961925745010375977e-01
2.202774286270141602e-01,-9.935281276702880859e-01
-9.330492019653320312e-01,2.158805429935455322e-01
6.985967755317687988e-01,-8.066341876983642578e-01
1.057575345039367676e+00,1.435223668813705444e-01
6.874957084655761719e-01,-8.330833911895751953e-01
9.756740331649780273e-01,4.124985635280609131e-01
1.066915512084960938e+00,9.752592444419860840e-02
1.065965056419372559e+00,-1.480669975280761719e-01
1.084562182426452637e+00,8.472962677478790283e-02
-6.360964775085449219e-01,7.871910333633422852e-01
5.928196907043457031e-01,-9.077024459838867188e-01
3.032859563827514648e-01,9.652832746505737305e-01
3.788594305515289307e-01,-1.002484440803527832e+00
-6.603878140449523926e-01,-6.350555419921875000e-01
-5.888386964797973633e-01,7.848956584930419922e-01
-4.710200130939483643e-01,8.485268354415893555e-01
-9.409470558166503906e-01,2.042161524295806885e-01
8.743939995765686035e-01,5.474426746368408203e-01
8.868954777717590332e-01,5.715808868408203125e-01
3.030857741832733154e-01,-1.003966331481933594e+00
-1.795329451560974121e-01,9.614770412445068359e-01
1.051446437835693359e+00,1.543267369270324707e-01
-7.959746122360229492e-01,-4.786745011806488037e-01
-9.452022910118103027e-01,-6.933526694774627686e-02
2.780207097530364990e-01,-9.720268249511718750e-01
9.989413619041442871e-01,-4.146051704883575439e-01
-6.136521697044372559e-01,7.563947439193725586e-01
1.322717964649200439e-02,9.807940721511840820e-01
3.476493060588836670e-01,9.465323686599731445e-01
-9.444473981857299805e-01,1.161670237779617310e-01
4.099885523319244385e-01,9.475405216217041016e-01
-7.501192688941955566e-01,6.364288330078125000e-01
-6.818318963050842285e-01,7.483426332473754883e-01
9.070163369178771973e-01,5.045553445816040039e-01
3.277811110019683838e-01,-9.998008012771606445e-01
7.848664522171020508e-01,6.707414388656616211e-01
6.232622861862182617e-01,8.410799503326416016e-01
5.890570878982543945e-01,-9.061620235443115234e-01
-9.487412571907043457e-01,-1.812502890825271606e-01
1.721329391002655029e-01,1.005606889724731445e+00
8.552143573760986328e-01,5.919823646545410156e-01
-5.486130714416503906e-01,8.324744701385498047e-01
-6.244977116584777832e-01,-7.322353124618530273e-01
-8.592103123664855957e-01,-2.821260988712310791e-01
1.048826694488525391e+00,-2.283802926540374756e-01
-9.529790282249450684e-01,-1.507954895496368408e-01
-5.858083963394165039e-01,7.946276664733886719e-01
-6.126958727836608887e-01,7.687969207763671875e-01
-7.843751907348632812e-01,-5.051901340484619141e-01
-8.957775831222534180e-01,3.357574939727783203e-01
9.889748692512512207e-01,3.975333571434020996e-01
-2.341001331806182861e-01,-9.580854177474975586e-01
-9.417829513549804688e-01,2.319291234016418457e-01
-7.202335000038146973e-01,-6.345506906509399414e-01
-9.487106204032897949e-01,-9.499236941337585449e-02
-8.362672924995422363e-01,4.980196654796600342e-01
-9.726211428642272949e-01,-1.159118413925170898e-01
-9.157738685607910156e-01,3.228165805339813232e-01
-9.393641948699951172e-01,2.649788558483123779e-01
1.007044315338134766e+00,3.134196400642395020e-01
9.837958216667175293e-01,-4.373567402362823486e-01
1.033305525779724121e+00,-1.080596148967742920e-01
4.755158126354217529e-01,8.983672857284545898e-01
1.055135369300842285e+00,-1.364676058292388916e-01
-4.790938794612884521e-01,-8.476554155349731445e-01
-6.860805153846740723e-01,-6.745948791503906250e-01
-9.594385623931884766e-01,1.748713105916976929e-01
1.077155590057373047e+00,6.922101974487304688e-02
1.066753149032592773e+00,1.453123539686203003e-01
4.080828726291656494e-01,-9.655936956405639648e-01
-9.443684816360473633e-01,-5.344480276107788086e-03
1.061898827552795410e+00,-2.348578870296478271e-01
-1.062531024217605591e-02,9.975829124450683594e-01
8.850205540657043457e-01,5.425676107406616211e-01
8.281728625297546387e-01,6.346716880798339844e-01
-3.191407024860382080e-01,-9.232481718063354492e-01
-6.878842711448669434e-01,6.988235712051391602e-01
-8.228710293769836426e-01,-3.168721497058868408e-01
4.902618229389190674e-01,8.966555595397949219e-01
-8.858539462089538574e-01,3.982499539852142334e-01
1.059404730796813965e+00,1.373969912528991699e-01
-9.652670025825500488e-01,1.893999427556991577e-02
-5.612700432538986206e-02,1.006336212158203125e+00
1.078373432159423828e+00,1.226917654275894165e-01
8.773778080940246582e-01,5.435661077499389648e-01
9.669062495231628418e-01,-4.486438333988189697e-01
5.696217417716979980e-01,-9.005138874053955078e-01
-6.735411286354064941e-01,7.228527069091796875e-01
7.781465649604797363e-01,6.971930265426635742e-01
1.059473633766174316e+00,-1.368747651576995850e-02
-5.036417841911315918e-01,-8.055552244186401367e-01
1.039725065231323242e+00,1.951338797807693481e-01
-6.549170017242431641e-01,7.748767137527465820e-01
-9.724689126014709473e-01,1.013804078102111816e-01
1.036430239677429199e+00,2.952078580856323242e-01
4.595052003860473633e-01,8.944092988967895508e-01
-5.363106131553649902e-01,8.349530696868896484e-01
-9.379648566246032715e-01,5.973487347364425659e-02
1.034093976020812988e+00,-3.244889080524444580e-01
-3.448686897754669189e-01,9.331315755844116211e-01
7.184265255928039551e-01,-8.232069015502929688e-01
7.325647473335266113e-01,-7.692768573760986328e-01
-4.034781455993652344e-01,8.895189762115478516e-01
6.963409185409545898e-01,-8.451529741287231445e-01
-9.715420603752136230e-01,1.080670282244682312e-01
-4.482456147670745850e-01,8.566299676895141602e-01
2.384458780288696289e-01,9.883162975311279297e-01
-3.142081201076507568e-01,9.438282251358032227e-01
3.179698288440704346e-01,9.355980157852172852e-01
9.926814436912536621e-01,-4.436371028423309326e-01
1.061297059059143066e+00,-1.503068655729293823e-01
9.809374213218688965e-01,3.435627520084381104e-01
3.329688906669616699e-01,9.598021507263183594e-01
-2.717023715376853943e-02,-9.796327352523803711e-01
4.631552398204803467e-01,9.079735279083251953e-01
8.529023528099060059e-01,6.121096611022949219e-01
3.369441926479339600e-01,-9.835622310638427734e-01
-8.019467592239379883e-01,-5.144571065902709961e-01
-9.484915137290954590e-01,1.863030493259429932e-01
1.037521004676818848e+00,-2.841705381870269775e-01
-9.285241961479187012e-01,2.912864685058593750e-01
8.232156038284301758e-01,-7.163887023925781250e-01
2.504902780055999756e-01,9.691907167434692383e-01
-1.055566146969795227e-01,9.876580238342285156e-01
-3.025449067354202271e-02,-9.834829568862915039e-01
6.304002404212951660e-01,7.814637422561645508e-01
8.478686213493347168e-01,6.103688478469848633e-01
1.058460474014282227e+00,-9.000377357006072998e-02
6.919719576835632324e-01,-8.109591007232666016e-01
9.981090575456619263e-02,-9.668549299240112305e-01
8.569678664207458496e-01,-6.346224546432495117e-01
-1.988927274942398071e-02,1.008235573768615723e+00
5.506102442741394043e-01,-9.072706699371337891e-01
4.322327673435211182e-01,-9.398015737533569336e-01
-9.609614014625549316e-01,1.809491068124771118e-01
-7.749071717262268066e-01,-5.701725482940673828e-01
7.899701595306396484e-04,-9.828531742095947266e-01
6.606922149658203125e-01,7.824411392211914062e-01
2.928997576236724854e-01,-9.850907325744628906e-01
-9.031658768653869629e-01,-3.080554008483886719e-01
-3.531550467014312744e-01,9.156782627105712891e-01
5.514422059059143066e-01,8.737435340881347656e-01
-8.578148484230041504e-01,4.437950253486633301e-01
-9.554697871208190918e-01,6.275055557489395142e-02
-5.451967716217041016e-01,8.507808446884155273e-01
7.470564246177673340e-01,-7.866464853286743164e-01
-6.050052046775817871e-01,7.741649150848388672e-01
9.851577877998352051e-01,3.466498553752899170e-01
6.433644890785217285e-01,-8.622531890869140625e-01
4.755323827266693115e-01,9.175384044647216797e-01
1.056315541267395020e+00,1.274925172328948975e-01
1.050042510032653809e+00,2.077057808637619019e-01
-6.269549578428268433e-02,-1.022088527679443359e+00
1.066124081611633301e+00,-2.006768286228179932e-01
-7.687385678291320801e-01,6.402208805084228516e-01
7.947645783424377441e-01,-7.371405363082885742e-01
2.622496187686920166e-01,9.704604148864746094e-01
-9.108779430389404297e-01,-2.923298776149749756e-01
1.074666738510131836e+00,-1.093340069055557251e-01
1.073318719863891602e+00,9.099657833576202393e-02
1.039622664451599121e+00,-2.675379812717437744e-01
8.036577701568603516e-01,-7.304066419601440430e-01
7.541938424110412598e-01,-7.620511054992675781e-01
3.283169567584991455e-01,-9.596077203750610352e-01
-8.856593370437622070e-01,-4.237188994884490967e-01
-9.344267249107360840e-01,-2.339887619018554688e-01
1.079351425170898438e+00,-9.025098383426666260e-02
-1.096464842557907104e-01,-9.978556632995605469e-01
8.559780716896057129e-01,5.662508010864257812e-01
-9.267038106918334961e-01,-2.150267362594604492e-03
1.074779391288757324e+00,-1.748332083225250244e-01
1.042928099632263184e+00,1.330254375934600830e-01
3.833375275135040283e-01,9.508975744247436523e-01
-8.119847178459167480e-01,5.606088638305664062e-01
-1.573667228221893311e-01,-9.910022020339965820e-01
7.555860280990600586e-01,-7.314240932464599609e-01
-7.090196609497070312e-01,7.084652185440063477e-01
-9.623650908470153809e-01,1.798522174358367920e-01
-3.399843350052833557e-02,-1.007016181945800781e+00
5.825038552284240723e-01,-8.991026878356933594e-01
-8.998199105262756348e-01,3.714934587478637695e-01
-9.489913582801818848e-01,2.691302895545959473e-01
1.086540937423706055e+00,-1.539824008941650391e-01
-3.209614157676696777e-01,-9.540886878967285156e-01
-4.939786493778228760e-01,8.440524339675903320e-01
1.005523204803466797e-01,9.814329147338867188e-01
-3.880340158939361572e-01,-8.511033058166503906e-01
9.478070735931396484e-01,-5.156787633895874023e-01
-4.640034139156341553e-01,8.729538917541503906e-01
1.072707891464233398e+00,-8.052591979503631592e-02
1.427604556083679199e-01,-9.993596076965332031e-01
-1.505415141582489014e-01,-9.757653474807739258e-01
1.944082677364349365e-01,1.002392411231994629e+00
-9.187188148498535156e-01,2.891568467020988464e-02
1.060514450073242188e+00,-1.269110590219497681e-01
8.639342188835144043e-01,6.029604673385620117e-01
-9.636437296867370605e-01,1.182488501071929932e-01
-8.470727205276489258e-01,4.729448556900024414e-01
-4.486042559146881104e-01,8.819500207901000977e-01
-7.373495697975158691e-01,-5.843925476074218750e-01
-8.919425606727600098e-01,4.369553029537200928e-01
4.846192300319671631e-01,9.127784967422485352e-01
5.870553106069564819e-02,-9.809823036193847656e-01
-9.843100309371948242e-01,3.517210483551025391e-03
-6.865217089653015137e-01,7.004164457321166992e-01
-6.933615803718566895e-01,6.920529603958129883e-01
-1.830847859382629395e-01,-9.827884435653686523e-01
6.627981066703796387e-01,-8.665788173675537109e-01
7.205443978309631348e-01,-7.783441543579101562e-01
7.171749472618103027e-01,-8.451313972473144531e-01
-1.294010430574417114e-01,-9.832364320755004883e-01
1.011947035789489746e+00,2.838270664215087891e-01
5.356364846229553223e-01,8.775819540023803711e-01
2.762601673603057861e-01,9.998401403427124023e-01
3.672849833965301514e-01,-9.662235975265502930e-01
-1.543059051036834717e-01,-9.574950933456420898e-01
-6.694651246070861816e-01,-6.759355068206787109e-01
7.793301343917846680e-02,1.002525091171264648e+00
-8.800878524780273438e-01,-2.451091110706329346e-01
3.106145560741424561e-01,9.781237840652465820e-01
8.899895548820495605e-01,5.204966068267822266e-01
1.056461215019226074e+00,7.954744994640350342e-02
-9.764720797538757324e-01,4.709545895457267761e-02
-9.405706524848937988e-01,2.418209314346313477e-01
1.000753998756408691e+00,-4.517162144184112549e-01
6.057575941085815430e-01,-8.809707164764404297e-01
-9.006801247596740723e-01,3.356724083423614502e-01
-5.542197823524475098e-02,1.004313468933105469e+00
6.805885434150695801e-01,-8.062211275100708008e-01
9.065631031990051270e-01,-6.206455230712890625e-01
1.032821655273437500e+00,1.228409111499786377e-01
-2.953909635543823242e-01,9.537901878356933594e-01
3.851955235004425049e-01,9.379780292510986328e-01
1.044767618179321289e+00,1.391825079917907715e-01
7.374864816665649414e-01,7.351264953613281250e-01
-5.017560720443725586e-01,8.409714698791503906e-01
3.979757428169250488e-03,9.837183952331542969e-01
-7.951721549034118652e-03,-1.008690953254699707e+00
2.338006198406219482e-01,9.748084545135498047e-01
1.034188628196716309e+00,-2.739738821983337402e-01
9.080543518066406250e-01,5.117700099945068359e-01
1.079571127891540527e+00,-1.837585270404815674e-01
-8.901130557060241699e-01,3.233459293842315674e-01
1.067668721079826355e-01,-1.030640006065368652e+00
-2.424399852752685547e-01,9.384162425994873047e-01
-9.035870432853698730e-01,3.897595405578613281e-01
7.753332257270812988e-01,-7.426306009292602539e-01
-9.240699410438537598e-01,-4.072868824005126953e-02
-3.716597855091094971e-01,9.166928529739379883e-01
2.799849808216094971e-01,-9.899631738662719727e-01
9.263581782579421997e-02,-1.028216958045959473e+00
-8.917141556739807129e-01,-3.373461067676544189e-01
8.056748509407043457e-01,-7.108582258224487305e-01
-9.592652916908264160e-01,1.478182077407836914e-01
1.389883160591125488e-01,-1.005111575126647949e+00
5.255931615829467773e-01,8.642525672912597656e-01
6.146222949028015137e-01,8.117288351058959961e-01
3.461876809597015381e-01,-9.895887374877929688e-01
-9.597436785697937012e-01,1.676264256238937378e-01
-8.141164183616638184e-01,5.472756624221801758e-01
8.181331753730773926e-01,6.418259143829345703e-01
1.652596890926361084e-01,9.957470893859863281e-01
1.066115140914916992e+00,1.464405655860900879e-01
-9.062049984931945801e-01,-3.563353717327117920e-01
-6.832658648490905762e-01,7.233424186706542969e-01
-1.756058633327484131e-01,9.447001218795776367e-01
-7.821413874626159668e-01,6.076078414916992188e-01
1.073458790779113770e+00,1.297422498464584351e-01
6.338679194450378418e-01,-8.515188694000244141e-01
1.349931955337524414e-01,1.000991225242614746e+00
1.818400025367736816e-01,-9.955860376358032227e-01
-3.201876580715179443e-01,9.202541112899780273e-01
6.697487831115722656e-01,-8.208258152008056641e-01
9.399955272674560547e-01,4.722191095352172852e-01
1.094785571098327637e+00,-4.085496068000793457e-02
3.661940097808837891e-01,9.538264274597167969e-01
-4.508342444896697998e-01,8.742841482162475586e-01
-1.495972871780395508e-01,9.826036691665649414e-01
8.932491540908813477e-01,5.413174033164978027e-01
4.877908527851104736e-01,8.845173120498657227e-01
-1.282129585742950439e-01,9.850931167602539062e-01
1.054399371147155762e+00,1.117874458432197571e-01
8.361276984214782715e-01,6.384420394897460938e-01
-9.376811981201171875e-01,-2.208767831325531006e-01
1.076201573014259338e-01,-9.910334348678588867e-01
5.913509726524353027e-01,8.128403425216674805e-01
1.055008888244628906e+00,-1.147346943616867065e-02
1.006561160087585449e+00,3.477914035320281982e-01
5.879859328269958496e-01,8.208336830139160156e-01
7.794842123985290527e-01,6.750251054763793945e-01
-7.539805769920349121e-01,6.213089227676391602e-01
1.327091157436370850e-01,-1.009050488471984863e+00
-3.514379560947418213e-01,9.242904186248779297e-01
1.033187508583068848e+00,2.652580142021179199e-01
9.251146912574768066e-01,5.386232137680053711e-01
-9.283040165901184082e-01,-2.278298437595367432e-01
8.049734234809875488e-01,6.029572486877441406e-01
7.755596041679382324e-01,-7.181143760681152344e-01
4.934399425983428955e-01,-9.645501375198364258e-01
-7.164855599403381348e-01,-6.587088108062744141e-01
9.577351808547973633e-01,4.161703586578369141e-01
8.998554348945617676e-01,4.919033944606781006e-01
-7.503647208213806152e-01,-6.223154067993164062e-01
6.709860563278198242e-01,-8.338785171508789062e-01
2.261720597743988037e-01,9.806507825851440430e-01
-1.315555572509765625e-01,1.004046320915222168e+00
-3.693166375160217285e-02,9.841353893280029297e-01
5.616283416748046875e-01,-8.565599918365478516e-01
1.020291924476623535e+00,-3.292414546012878418e-01
2.121912240982055664e-01,9.931468963623046875e-01
7.114899158477783203e-01,7.554160356521606445e-01
-5.127527117729187012e-01,8.800120353698730469e-01
-3.426982462406158447e-01,9.362820386886596680e-01
-5.239211916923522949e-01,-7.897734642028808594e-01
-5.419339537620544434e-01,8.651422262191772461e-01
8.498267531394958496e-01,6.134941577911376953e-01
5.193771719932556152e-01,8.780215978622436523e-01
1.054739594459533691e+00,2.398823797702789307e-01
3.581098318099975586e-01,-9.924173355102539062e-01
-3.997287452220916748e-01,8.995375633239746094e-01
-9.330369830131530762e-01,1.845702230930328369e-01
8.075662255287170410e-01,6.819363832473754883e-01
-7.311466336250305176e-01,6.444504261016845703e-01
-3.357046246528625488e-01,9.463952779769897461e-01
-2.620789110660552979e-01,9.701685905456542969e-01
-3.470951020717620850e-01,9.404275417327880859e-01
6.114516854286193848e-01,-8.526501655578613281e-01
1.029584407806396484e+00,2.589604854583740234e-01
-4.066067337989807129e-01,-8.894102573394775391e-01
5.790249705314636230e-01,8.714457750320434570e-01
5.087109208106994629e-01,8.538303375244140625e-01
7.419183850288391113e-01,7.214170694351196289e-01
7.421336770057678223e-01,-7.826024293899536133e-01
4.780758321285247803e-01,-8.979717493057250977e-01
1.060621738433837891e+00,-2.198901474475860596e-01
-1.981317251920700073e-02,1.005702853202819824e+00
1.054367184638977051e+00,-5.829742550849914551e-02
-1.777166724205017090e-01,9.859989881515502930e-01
1.053326487541198730e+00,2.123418301343917847e-01
6.084939241409301758e-01,8.411027193069458008e-01
-9.277854561805725098e-01,3.624393045902252197e-01
1.488298475742340088e-01,1.001416921615600586e+00
-2.597813904285430908e-01,9.666451215744018555e-01
9.052277207374572754e-01,-5.967743396759033203e-01
1.084535241127014160e+00,3.642280399799346924e-02
-6.894496083259582520e-01,7.074288129806518555e-01
-7.257999777793884277e-01,6.843684911727905273e-01
8.628477454185485840e-01,-6.259561777114868164e-01
1.043777346611022949e+00,-2.439987957477569580e-01
8.812595605850219727e-01,5.748709440231323242e-01
1.970169544219970703e-01,9.971520900726318359e-01
-4.435503780841827393e-01,-8.649822473526000977e-01
-6.270345449447631836e-01,-7.424405813217163086e-01
-9.498748183250427246e-01,3.041861206293106079e-02
1.064578890800476074e+00,-1.896764338016510010e-01
5.104573965072631836e-01,-9.569894075393676758e-01
-2.264663875102996826e-01,-9.810973405838012695e-01
1.698672175407409668e-01,9.887619018554687500e-01
-1.701286137104034424e-01,-9.980114698410034180e-01
-5.098609924316406250e-01,-7.948607206344604492e-01
7.407574057579040527e-01,7.263507843017578125e-01
-9.450981020927429199e-01,2.922173738479614258e-01
2.964177429676055908e-01,9.735318422317504883e-01
-7.190597057342529297e-01,7.032545804977416992e-01
1.072959899902343750e+00,-1.403974145650863647e-01
-9.812697023153305054e-02,9.853069782257080078e-01
-6.352949738502502441e-01,7.820059061050415039e-01
9.246731400489807129e-01,5.368183851242065430e-01
5.209973454475402832e-01,-9.040306806564331055e-01
-9.511902928352355957e-01,1.828173995018005371e-01
-1.024514436721801758e-02,-1.024119257926940918e+00
-1.881614625453948975e-01,-9.827505350112915039e-01
-1.424206197261810303e-01,9.432473182678222656e-01
-6.641234755516052246e-01,7.616273164749145508e-01
-1.793925166130065918e-01,-9.773583412170410156e-01
-4.466582834720611572e-01,8.885216712951660156e-01
4.747416973114013672e-01,9.103084802627563477e-01
3.315768241882324219e-01,9.478087425231933594e-01
-8.391134142875671387e-01,4.707351326942443848e-01
-9.707056283950805664e-01,-1.678932011127471924e-01
1.024987697601318359e+00,2.482499182224273682e-01
9.921343922615051270e-01,-5.060859918594360352e-01
-5.187721848487854004e-01,-8.117574453353881836e-01
-3.255395963788032532e-02,-1.016389250755310059e+00
9.030289649963378906e-01,-5.913779735565185547e-01
3.149116337299346924e-01,-9.803321361541748047e-01
8.758980035781860352e-01,5.459631681442260742e-01
-3.939351737499237061e-01,9.197725057601928711e-01
4.319906830787658691e-01,-9.504076242446899414e-01
2.667205631732940674e-01,9.754945039749145508e-01
-6.710044145584106445e-01,6.950607299804687500e-01
-4.431239068508148193e-01,-8.892346620559692383e-01
5.986725687980651855e-01,8.156737089157104492e-01
7.352899760007858276e-02,9.931179285049438477e-01
-1.378767192363739014e-01,-9.751299619674682617e-01
-6.335009932518005371e-01,7.675697803497314453e-01
7.906804680824279785e-01,6.692175865173339844e-01
1.084134936332702637e+00,3.676310181617736816e-03
3.703585565090179443e-01,9.611042737960815430e-01
-8.787503242492675781e-01,-4.170956015586853027e-01
-7.789710164070129395e-01,-5.266252756118774414e-01
-1.225709393620491028e-01,9.509739875793457031e-01
-4.048034548759460449e-02,9.803900718688964844e-01
7.806394696235656738e-01,6.834710836410522461e-01
-2.481935024261474609e-01,9.701313972473144531e-01
1.047297954559326172e+00,2.335228621959686279e-01
-5.104812383651733398e-01,8.352630138397216797e-01
-2.166071236133575439e-01,9.808403253555297852e-01
1.977520883083343506e-01,1.000271081924438477e+00
-5.033160448074340820e-01,8.572667837142944336e-01
6.995225697755813599e-02,9.952282905578613281e-01
1.222955510020256042e-01,-1.000136852264404297e+00
1.063941836357116699e+00,-1.554830372333526611e-02
1.065307140350341797e+00,1.025227606296539307e-01
7.453116178512573242e-01,6.933232545852661133e-01
-9.505005478858947754e-01,-1.437954604625701904e-03
-2.155852615833282471e-01,-9.643931388854980469e-01
-8.444230556488037109e-01,-4.813348948955535889e-01
1.017115473747253418e+00,-3.329210579395294189e-01
1.135297641158103943e-01,9.764322042465209961e-01
-6.253935396671295166e-03,1.004083991050720215e+00
5.912394523620605469e-01,-8.809189796447753906e-01
-8.055012226104736328e-01,5.907925367355346680e-01
9.202725291252136230e-01,4.870870113372802734e-01
-6.907324194908142090e-01,-6.971611976623535156e-01
-5.165371894836425781e-01,8.818063735961914062e-01
2.342628538608551025e-01,9.653214216232299805e-01
1.007954701781272888e-01,1.005460500717163086e+00
9.459906816482543945e-01,-5.749671459197998047e-01
-9.603222012519836426e-01,1.236086040735244751e-01
9.624628424644470215e-01,4.458430111408233643e-01
-5.345805287361145020e-01,8.173652887344360352e-01
5.552237480878829956e-02,-9.801689386367797852e-01
-7.437458634376525879e-01,-4.985640943050384521e-01
-3.259520977735519409e-02,9.963759183883666992e-01
7.542365193367004395e-01,7.204234600067138672e-01
9.648883938789367676e-01,-4.516489803791046143e-01
9.749219417572021484e-01,-4.613309204578399658e-01
-4.553486108779907227e-01,-8.700811862945556641e-01
-7.867358624935150146e-03,-1.017917037010192871e+00
-2.066539227962493896e-01,9.526326656341552734e-01
5.261070281267166138e-02,9.949182271957397461e-01
1.091753840446472168e+00,1.213059276342391968e-01
-9.323993921279907227e-01,-5.732529610395431519e-02
-7.464302778244018555e-01,6.658582687377929688e-01
1.067991852760314941e+00,-2.080653011798858643e-01
3.243480026721954346e-01,-9.805107116699218750e-01
-9.521204829216003418e-01,8.082959055900573730e-02
3.334525823593139648e-01,-9.996957778930664062e-01
2.057647109031677246e-01,9.882150888442993164e-01
9.958695769309997559e-01,-4.249018728733062744e-01
8.007600307464599609e-01,-7.253563404083251953e-01
-4.138958454132080078e-01,9.276316165924072266e-01
-1.383090913295745850e-01,-9.824091196060180664e-01
-9.765895009040832520e-01,1.852328628301620483e-01
-8.284791707992553711e-01,5.415757298469543457e-01
-8.295281529426574707e-01,-4.163180291652679443e-01
1.067961335182189941e+00,8.140465617179870605e-02
-9.257059693336486816e-01,-2.967163622379302979e-01
-8.028706312179565430e-01,5.640820264816284180e-01
-6.551835536956787109e-01,7.367295026779174805e-01
1.036133170127868652e+00,-1.079870611429214478e-01
-3.617072105407714844e-01,9.304363727569580078e-01
-9.432387948036193848e-01,-9.814140200614929199e-02
-8.568313717842102051e-01,5.118588805198669434e-01
9.862788021564483643e-03,-9.755086898803710938e-01
-5.192525982856750488e-01,8.222643136978149414e-01
1.236807480454444885e-01,9.806925058364868164e-01
-2.413014769554138184e-01,9.665539264678955078e-01
1.996044814586639404e-01,-1.010290741920471191e+00
7.753804326057434082e-01,-7.408320903778076172e-01
4.411269724369049072e-01,-9.350807666778564453e-01
1.060185909271240234e+00,1.629015207290649414e-01
8.855475783348083496e-01,5.729650259017944336e-01
-1.010031178593635559e-01,1.003639817237854004e+00
2.957344353199005127e-01,-9.757143259048461914e-01
-9.532532691955566406e-01,-1.969293355941772461e-01
1.684427559375762939e-01,9.878708124160766602e-01
-5.833189487457275391e-01,7.941098213195800781e-01
-1.629652976989746094e-01,9.637931585311889648e-01
-3.555692732334136963e-01,9.444295167922973633e-01
2.874445021152496338e-01,-9.686639308929443359e-01
8.476820588111877441e-01,5.742094516754150391e-01
1.019393444061279297e+00,2.667585015296936035e-01
-2.546800076961517334e-01,-9.367803335189819336e-01
-9.561805725097656250e-01,1.316531896591186523e-01
-6.759693026542663574e-01,7.567086219787597656e-01
-1.121452748775482178e-01,9.987330436706542969e-01
6.271620988845825195e-01,-8.563305139541625977e-01
-8.917953073978424072e-02,-9.987459182739257812e-01
-9.679921865463256836e-01,7.016471028327941895e-02
1.032267093658447266e+00,-3.975671827793121338e-01
1.016794204711914062e+00,-3.117384612560272217e-01
-1.760445833206176758e-01,9.784086942672729492e-01
5.187137126922607422e-01,8.809568881988525391e-01
3.008720576763153076e-01,-9.849519729614257812e-01
8.093763589859008789e-01,6.403104066848754883e-01
-5.492444634437561035e-01,-6.949987411499023438e-01
1.037644743919372559e+00,-3.723205626010894775e-01
9.176944494247436523e-01,-5.111802816390991211e-01
-9.143772721290588379e-01,-1.278349459171295166e-01
1.062892675399780273e+00,1.598671078681945801e-02
-2.966405153274536133e-01,-9.491441249847412109e-01
-9.507270455360412598e-01,6.080188974738121033e-02
8.211377859115600586e-01,-7.032086849212646484e-01
-7.108439803123474121e-01,6.412310600280761719e-01
9.846838116645812988e-01,3.596334755420684814e-01
2.797684967517852783e-01,9.544715881347656250e-01
-8.242264389991760254e-01,5.038160085678100586e-01
1.060795187950134277e+00,-2.462017834186553955e-01
1.072071909904479980e+00,-1.612590402364730835e-01
4.503505229949951172e-01,-9.607566595077514648e-01
-9.609248042106628418e-01,-9.494599699974060059e-02
9.200754165649414062e-01,5.234266519546508789e-01
-9.694696068763732910e-01,6.410375982522964478e-02
-8.420005440711975098e-01,5.245302915573120117e-01
-3.186590373516082764e-01,-9.001595973968505859e-01
8.940005302429199219e-01,5.387007594108581543e-01
-7.443505525588989258e-01,6.167281866073608398e-01
1.064104676246643066e+00,1.213860064744949341e-01
1.503596305847167969e-01,1.015844106674194336e+00
1.100653529167175293e+00,-1.218120008707046509e-01
4.515551924705505371e-01,9.320237636566162109e-01
-9.690865278244018555e-01,-1.230574995279312134e-01
-7.058637142181396484e-01,7.307980060577392578e-01
1.017638087272644043e+00,2.397023886442184448e-01
1.061825513839721680e+00,-6.692215800285339355e-03
2.981285154819488525e-01,9.789967536926269531e-01
8.810812234878540039e-01,-5.303964614868164062e-01
1.448104977607727051e-01,9.945300817489624023e-01
-4.889809489250183105e-01,8.587319850921630859e-01
7.336758375167846680e-01,-7.893824577331542969e-01
2.915234863758087158e-01,-1.009158968925476074e+00
-9.394004940986633301e-01,2.825600504875183105e-01
5.824876576662063599e-02,1.012094855308532715e+00
-7.711726427078247070e-01,-5.661134719848632812e-01
-9.315260648727416992e-01,2.207240611314773560e-01
8.077830672264099121e-01,-6.852349042892456055e-01
7.361117005348205566e-01,7.324222326278686523e-01
3.525932878255844116e-02,1.015326261520385742e+00
8.630026876926422119e-02,-1.019886493682861328e+00
-5.888630747795104980e-01,8.237774372100830078e-01
1.013957262039184570e+00,3.086182773113250732e-01
-8.325475454330444336e-01,-3.994145095348358154e-01
3.251915276050567627e-01,9.231905937194824219e-01
-3.903438150882720947e-01,9.263985157012939453e-01
5.773687958717346191e-01,8.553842306137084961e-01
-8.971888422966003418e-01,4.188493192195892334e-01
-9.256631731986999512e-01,-2.089879810810089111e-01
1.080579996109008789e+00,6.094929575920104980e-02
-4.661774039268493652e-01,-8.590811491012573242e-01
3.064527809619903564e-01,-9.615645408630371094e-01
-3.484997451305389404e-01,9.354561567306518555e-01
1.029384255409240723e+00,-3.209546804428100586e-01
9.224536418914794922e-01,4.975506961345672607e-01
2.442816495895385742e-01,-9.955824613571166992e-01
1.063822984695434570e+00,3.652097284793853760e-02
8.292340636253356934e-01,-6.935683488845825195e-01
-5.943400859832763672e-01,8.171247243881225586e-01
-5.220118165016174316e-01,-7.589067220687866211e-01
-8.732605576515197754e-01,4.072069227695465088e-01
-2.362579703330993652e-01,-9.599167108535766602e-01
9.378941655158996582e-01,-5.303488969802856445e-01
6.466690897941589355e-01,8.227111101150512695e-01
-2.855087816715240479e-01,9.487500190734863281e-01
-9.202092289924621582e-01,2.841083407402038574e-01
-7.128154039382934570e-01,6.736474037170410156e-01
1.854910850524902344e-01,-1.012104868888854980e+00
8.647090196609497070e-01,6.168731451034545898e-01
9.705219268798828125e-01,-5.170595645904541016e-01
-3.811650723218917847e-02,-9.951170682907104492e-01
-2.496194541454315186e-01,-9.426852464675903320e-01
3.236641585826873779e-01,9.557985067367553711e-01
-1.179390177130699158e-01,9.783180952072143555e-01
-4.422403126955032349e-02,9.963672161102294922e-01
1.092718243598937988e+00,2.634802460670471191e-02
4.579769670963287354e-01,-9.495928287506103516e-01
7.900422215461730957e-01,-7.128400802612304688e-01
8.231714367866516113e-01,5.844299793243408203e-01
-9.757028222084045410e-01,-1.044887751340866089e-01
8.690776228904724121e-01,5.871176719665527344e-01
8.454541563987731934e-01,-6.626631021499633789e-01
9.141799211502075195e-01,-6.188628673553466797e-01
1.041577577590942383e+00,-2.234478890895843506e-01
8.434755206108093262e-01,-6.665655374526977539e-01
1.014825940132141113e+00,2.774042487144470215e-01
9.923791289329528809e-01,-4.346094727516174316e-01
-9.492669105529785156e-01,-2.182209491729736328e-02
1.037890791893005371e+00,-2.979689538478851318e-01
-9.032405018806457520e-01,3.723196089267730713e-01
5.377894043922424316e-01,-9.146870374679565430e-01
-2.674853205680847168e-01,9.601840972900390625e-01
9.946727156639099121e-01,-4.144349694252014160e-01
-6.863866448402404785e-01,-6.661398410797119141e-01
6.157073378562927246e-01,-8.555200099945068359e-01
3.539809882640838623e-01,9.826121330261230469e-01
4.916498959064483643e-01,8.938194513320922852e-01
-9.212459325790405273e-01,-1.987836062908172607e-01
-2.221657633781433105e-01,9.682880640029907227e-01
-1.153131797909736633e-01,9.915568828582763672e-01
-6.762916445732116699e-01,-6.890214681625366211e-01
1.025521636009216309e+00,2.062876969575881958e-01
-8.812125921249389648e-01,-3.368341326713562012e-01
1.046076893806457520e+00,-1.230821162462234497e-01
1.516627967357635498e-01,9.966189861297607422e-01
-9.491630196571350098e-01,3.160186707973480225e-01
1.483218967914581299e-01,9.870885610580444336e-01
-9.825397729873657227e-01,-3.763884305953979492e-03
-8.980721831321716309e-01,3.813524842262268066e-01
9.705925583839416504e-01,-5.140714645385742188e-01
1.076987981796264648e+00,-1.945602595806121826e-01
-3.266378343105316162e-01,-8.752590417861938477e-01
4.855068624019622803e-01,-8.779094219207763672e-01
1.076846480369567871e+00,-8.749310672283172607e-02
3.729126453399658203e-01,9.475893974304199219e-01
9.298444986343383789e-01,-5.469843149185180664e-01
-9.490399956703186035e-01,-2.591411471366882324e-01
1.268813610076904297e-01,-9.999278783798217773e-01
2.135729789733886719e-01,1.004574894905090332e+00
1.071730017662048340e+00,1.507955640554428101e-01
1.527353376150131226e-02,-1.022636413574218750e+00
-2.616013288497924805e-01,-9.298808574676513672e-01
7.363710999488830566e-01,-7.623405456542968750e-01
1.069937944412231445e+00,-6.968298554420471191e-02
8.722940087318420410e-02,-9.961754083633422852e-01
6.418642997741699219e-01,8.226852416992187500e-01
1.059805989265441895e+00,-1.494395285844802856e-01
-4.116121232509613037e-01,9.147253036499023438e-01
3.067078888416290283e-01,9.613379240036010742e-01
1.009146571159362793e+00,3.377031087875366211e-01
1.627306044101715088e-01,9.908447265625000000e-01
3.180662989616394043e-01,-9.925428628921508789e-01
-9.551090598106384277e-01,4.054751247167587280e-02
9.509357810020446777e-01,-5.420812368392944336e-01
-9.049732238054275513e-02,-1.023201942443847656e+00
-1.539667546749114990e-01,9.316653013229370117e-01
-4.275975525379180908e-01,8.760268688201904297e-01
-9.102180600166320801e-01,3.033690452575683594e-01
-1.104907616972923279e-01,-1.016357779502868652e+00
-1.227064356207847595e-01,9.909733533859252930e-01
-2.840175926685333252e-01,9.571051597595214844e-01
1.435754448175430298e-02,-1.028773427009582520e+00
-1.445035040378570557e-01,9.907796382904052734e-01
-4.863665252923965454e-02,-9.844292402267456055e-01
3.206451237201690674e-01,-9.460624456405639648e-01
3.388320207595825195e-01,-9.549759626388549805e-01
8.390161395072937012e-01,-6.916965246200561523e-01
2.107943296432495117e-01,-1.004755735397338867e+00
-9.338521361351013184e-01,-2.604200243949890137e-01
-9.518210291862487793e-01,-4.916293174028396606e-02
1.046063542366027832e+00,9.209109842777252197e-02
-8.517846465110778809e-01,4.853505492210388184e-01
-3.788498938083648682e-01,9.178084135055541992e-01
-9.588938355445861816e-01,-1.240392625331878662e-01
1.066881775856018066e+00,-1.831450760364532471e-01
-7.063450813293457031e-01,-6.531708240509033203e-01
6.568759083747863770e-01,7.969598770141601562e-01
-9.559294581413269043e-01,-1.177076250314712524e-01
1.046155214309692383e+00,-2.501257956027984619e-01
-4.110766649246215820e-01,8.824816942214965820e-01
1.032897830009460449e+00,2.627212703227996826e-01
1.646755337715148926e-01,9.856948852539062500e-01
1.033046841621398926e+00,1.731224954128265381e-01
-5.281547904014587402e-01,7.947362661361694336e-01
-2.219339311122894287e-01,9.888215065002441406e-01
-6.871399283409118652e-02,1.000493645668029785e+00
-9.520730972290039062e-01,6.186408922076225281e-02
-8.911986947059631348e-01,4.630704224109649658e-01
-8.495256900787353516e-01,-3.752355873584747314e-01
1.296401321887969971e-01,9.887676239013671875e-01
1.042661786079406738e+00,-2.998740673065185547e-01
-1.272783577442169189e-01,-9.958089590072631836e-01
1.068170666694641113e+00,1.324140727519989014e-01
-7.103148847818374634e-02,9.762566089630126953e-01
-9.683246016502380371e-01,-7.418550550937652588e-02
-2.161892056465148926e-01,9.565808773040771484e-01
8.613157272338867188e-01,5.849304199218750000e-01
1.007051467895507812e+00,3.260602056980133057e-01
1.037757515907287598e+00,-3.212463557720184326e-01
4.389061629772186279e-01,9.142189025878906250e-01
7.285689711570739746e-01,-7.805994749069213867e-01
-2.744738757610321045e-01,-1.007240653038024902e+00
7.096646428108215332e-01,7.463488578796386719e-01
-5.906139016151428223e-01,-7.400740385055541992e-01
-3.520276248455047607e-01,9.097836017608642578e-01
-4.538232684135437012e-01,-8.794531822204589844e-01
-9.073088765144348145e-01,-2.605087757110595703e-01
4.027003943920135498e-01,-9.672666788101196289e-01
1.014351010322570801e+00,2.564888000488281250e-01
1.040856003761291504e+00,2.132652699947357178e-01
4.122341275215148926e-01,9.430156946182250977e-01
-9.953379034996032715e-01,-1.115495711565017700e-02
1.067927956581115723e+00,-2.421431243419647217e-01
8.911580443382263184e-01,5.533450841903686523e-01
1.080461382865905762e+00,8.138158917427062988e-02
-3.997159898281097412e-01,-8.938860893249511719e-01
8.499601483345031738e-01,6.307677030563354492e-01
-7.093386352062225342e-02,1.005645036697387695e+00
5.125044584274291992e-01,-9.439121484756469727e-01
8.904604315757751465e-01,5.848847627639770508e-01
-8.475924134254455566e-01,4.547652900218963623e-01
1.587753891944885254e-01,9.924830198287963867e-01
5.767694115638732910e-01,8.505378961563110352e-01
-4.339666664600372314e-01,9.126312732696533203e-01
3.353092372417449951e-01,-9.884458780288696289e-01
1.162054315209388733e-01,9.970599412918090820e-01
4.043754637241363525e-01,-9.351632595062255859e-01
-2.273369133472442627e-01,9.403920173645019531e-01
6.000376939773559570e-01,8.176728487014770508e-01
-5.356099009513854980e-01,-7.421661615371704102e-01
-4.207405745983123779e-01,-9.067140817642211914e-01
1.009729027748107910e+00,-3.955876529216766357e-01
9.757899641990661621e-01,4.093019068241119385e-01
4.161387979984283447e-01,-9.324715137481689453e-01
3.569085896015167236e-01,-9.483484029769897461e-01
-1.873547136783599854e-01,9.725393056869506836e-01
2.740482985973358154e-02,1.009496569633483887e+00
-1.917661130428314209e-01,9.613751173019409180e-01
-9.297000169754028320e-01,3.633370101451873779e-01
-7.412841916084289551e-01,-5.930718183517456055e-01
-3.581247627735137939e-01,9.496636390686035156e-01
8.901081085205078125e-01,5.503183603286743164e-01
-6.377822160720825195e-01,7.911736965179443359e-01
-9.703401923179626465e-01,-1.278054416179656982e-01
9.221735596656799316e-01,-5.083252191543579102e-01
8.557251095771789551e-01,5.569974184036254883e-01
8.726408481597900391e-01,-6.560088396072387695e-01
5.809518694877624512e-01,8.562533855438232422e-01
1.041655659675598145e+00,-3.531717360019683838e-01
4.584217965602874756e-01,-9.427736997604370117e-01
-8.980249762535095215e-01,-3.565423488616943359e-01
-7.574738264083862305e-01,6.205186843872070312e-01
6.403629779815673828e-01,8.181215524673461914e-01
-6.918589472770690918e-01,6.790281534194946289e-01
-2.798761129379272461e-01,9.389038085937500000e-01
-9.422044157981872559e-01,1.071129292249679565e-01
5.703560709953308105e-01,-9.121541976928710938e-01
-9.265673756599426270e-01,-1.145775914192199707e-01
1.063183665275573730e+00,6.264054775238037109e-02
3.117012381553649902e-01,9.740316867828369141e-01
-7.122146487236022949e-01,7.285152673721313477e-01
4.434774219989776611e-01,9.247208833694458008e-01
3.399526178836822510e-01,-9.779294729232788086e-01
-9.240188002586364746e-01,-2.612891495227813721e-01
4.018428325653076172e-01,-9.607633352279663086e-01
6.867010593414306641e-01,7.910126447677612305e-01
-9.705275893211364746e-01,1.188411116600036621e-01
1.025380969047546387e+00,-3.953017890453338623e-01
2.868064939975738525e-01,-1.014472365379333496e+00
-2.373429238796234131e-01,-9.310808181762695312e-01
9.725000262260437012e-01,-5.136685371398925781e-01
-9.100272059440612793e-01,2.840737402439117432e-01
5.099744200706481934e-01,9.058876037597656250e-01
1.038827061653137207e+00,2.000173032283782959e-01
-4.176871776580810547e-01,9.044152498245239258e-01
1.059285759925842285e+00,1.301174014806747437e-01
-9.139524698257446289e-01,1.237849965691566467e-01
-3.649194538593292236e-01,9.156016111373901367e-01
3.581144511699676514e-01,-9.659307003021240234e-01
-6.034358590841293335e-02,-9.751588106155395508e-01
9.343032240867614746e-01,4.655938148498535156e-01
-9.764307141304016113e-01,-1.948115229606628418e-02
-3.699487149715423584e-01,-9.376665353775024414e-01
8.434377908706665039e-01,6.255908012390136719e-01
3.081421852111816406e-01,9.798074960708618164e-01
8.075190186500549316e-01,-6.996661424636840820e-01
7.131541371345520020e-01,-8.176443576812744141e-01
-5.813516974449157715e-01,-7.638717889785766602e-01
-9.478511214256286621e-01,1.523794233798980713e-01
1.086144804954528809e+00,-2.022659778594970703e-02
1.014293074607849121e+00,3.074644804000854492e-01
1.029360413551330566e+00,2.969990372657775879e-01
6.054968237876892090e-01,-8.881142139434814453e-01
1.789172738790512085e-02,9.846827983856201172e-01
5.267549753189086914e-01,-8.962773084640502930e-01
-9.484806656837463379e-01,5.292011052370071411e-02
4.302324727177619934e-02,-1.002316713333129883e+00
1.017356038093566895e+00,-3.752185106277465820e-01
5.772970914840698242e-01,-9.096353054046630859e-01
6.983260512351989746e-01,7.921566963195800781e-01
8.408759832382202148e-01,6.167345046997070312e-01
7.141135632991790771e-03,9.918096065521240234e-01
6.341626048088073730e-01,-8.570921421051025391e-01
-9.288077950477600098e-01,-2.465697824954986572e-01
1.054059147834777832e+00,-1.907758116722106934e-01
4.260949790477752686e-01,9.424916505813598633e-01
9.822687506675720215e-01,4.107958674430847168e-01
2.232865095138549805e-01,-9.901639223098754883e-01
1.063808798789978027e+00,1.603625565767288208e-01
-8.788418173789978027e-01,3.842245042324066162e-01
-8.680996894836425781e-01,-3.982173800468444824e-01
2.247877120971679688e-01,9.922159910202026367e-01
-1.775913238525390625e-01,9.837952852249145508e-01
-9.660398364067077637e-01,2.396627664566040039e-01
-7.686980366706848145e-01,-5.406045913696289062e-01
1.997038722038269043e-03,-1.013554215431213379e+00
7.543672919273376465e-01,-7.698559761047363281e-01
5.600309967994689941e-01,-9.099242687225341797e-01
-9.123094081878662109e-01,2.882179319858551025e-01
-3.732269704341888428e-01,-9.181059598922729492e-01
-9.753696322441101074e-01,-1.045081764459609985e-01
-3.675102591514587402e-01,9.278844594955444336e-01
-4.396347701549530029e-01,-8.550117015838623047e-01
4.307415187358856201e-01,-9.123954772949218750e-01
-4.470677971839904785e-01,9.288523197174072266e-01
3.133633434772491455e-01,-9.845696687698364258e-01
8.961305022239685059e-01,-6.344182491302490234e-01
-7.099619507789611816e-01,-6.257057189941406250e-01
-9.205490350723266602e-01,-2.535964250564575195e-01
-3.686768114566802979e-01,9.074455499649047852e-01
-9.178003072738647461e-01,2.101722657680511475e-01
2.433709800243377686e-02,-9.991717338562011719e-01
-2.829147279262542725e-01,-9.216009378433227539e-01
-3.942317664623260498e-01,8.977423906326293945e-01
2.282159924507141113e-01,1.004900336265563965e+00
-9.262405037879943848e-01,3.606720268726348877e-01
2.804187834262847900e-01,9.586479663848876953e-01
-9.621914029121398926e-01,2.019494771957397461e-03
4.758171737194061279e-03,1.004520773887634277e+00
-3.418127596378326416e-01,9.454213380813598633e-01
8.049143552780151367e-01,6.824163198471069336e-01
8.392794728279113770e-01,-6.620935201644897461e-01
3.498628437519073486e-01,-9.440848827362060547e-01
7.128122448921203613e-01,-8.074204921722412109e-01
-4.065496623516082764e-01,-8.475748300552368164e-01
1.057363390922546387e+00,9.984530508518218994e-02
-6.525976210832595825e-02,9.836840629577636719e-01
4.527486860752105713e-01,-9.215366840362548828e-01
-2.785938084125518799e-01,9.667345285415649414e-01
-5.563066601753234863e-01,-7.847919464111328125e-01
3.244400322437286377e-01,9.476953744888305664e-01
-4.028423726558685303e-01,-8.651585578918457031e-01
5.009034276008605957e-01,-9.519832134246826172e-01
-1.825874149799346924e-01,9.630154371261596680e-01
-9.390424489974975586e-01,3.265518248081207275e-01
4.557128995656967163e-02,-9.876362085342407227e-01
-1.885005831718444824e-01,-9.372271299362182617e-01
-9.079203009605407715e-01,4.023617208003997803e-01
7.419914007186889648e-01,6.922807693481445312e-01
1.046760082244873047e+00,9.521876275539398193e-02
9.521723985671997070e-01,-5.530657768249511719e-01
7.880434393882751465e-01,-7.288763523101806641e-01
-4.131251871585845947e-01,9.382381439208984375e-01
-9.448752999305725098e-01,-4.373168945312500000e-02
-9.545053839683532715e-01,-1.162841916084289551e-01
9.289697408676147461e-01,-5.318835973739624023e-01


==> figures/toy/data/PIDM_SE_weight_study/c0005.csv <==
4.618264138698577881e-01,-8.503060340881347656e-01
8.947923183441162109e-01,-4.672710001468658447e-01
7.901049852371215820e-01,-6.240552663803100586e-01
9.773572683334350586e-01,2.899991869926452637e-01
-7.214367389678955078e-02,-9.607360363006591797e-01
-9.498628377914428711e-01,-2.075368165969848633e-01
-9.400126934051513672e-01,-2.452338933944702148e-01
1.044146299362182617e+00,5.911814421415328979e-02
-1.096892058849334717e-01,1.031469225883483887e+00
4.374427497386932373e-01,-8.621260523796081543e-01
7.418206930160522461e-01,7.625221014022827148e-01
7.602404356002807617e-01,7.352944612503051758e-01
7.529752254486083984e-01,7.415096759796142578e-01
-8.680182695388793945e-02,1.034989833831787109e+00
1.017164945602416992e+00,2.249927818775177002e-01
8.155417442321777344e-01,6.746103763580322266e-01
7.102298736572265625e-02,-9.757459759712219238e-01
8.975516557693481445e-01,5.420750975608825684e-01
-8.095805644989013672e-01,-5.353844761848449707e-01
-3.249007165431976318e-01,-9.121519923210144043e-01
-9.723795652389526367e-01,-1.077746823430061340e-01
-1.421511024236679077e-01,-9.489844441413879395e-01
5.678807497024536133e-01,9.027010798454284668e-01
-7.455137372016906738e-02,1.043135762214660645e+00
-4.582057297229766846e-01,8.972380161285400391e-01
-5.109132528305053711e-01,8.643673658370971680e-01
8.187441825866699219e-01,6.511821150779724121e-01
9.760217666625976562e-01,3.190088868141174316e-01
6.336858272552490234e-01,8.566391468048095703e-01
8.755296468734741211e-01,5.746240019798278809e-01
-4.241486191749572754e-01,9.150654077529907227e-01
9.625861644744873047e-01,-2.997605502605438232e-01
-9.903864860534667969e-01,5.665431171655654907e-02
-4.856902658939361572e-01,-8.444383740425109863e-01
-8.241885900497436523e-01,5.602972507476806641e-01
8.489259481430053711e-01,-5.470537543296813965e-01
-8.612591028213500977e-01,-4.353703558444976807e-01
1.021948575973510742e+00,2.055719196796417236e-01
1.043817996978759766e+00,5.937232822179794312e-02
1.170101463794708252e-01,1.019895792007446289e+00
4.564617574214935303e-01,-8.525655269622802734e-01
-1.542119085788726807e-01,-9.520313143730163574e-01
1.017412900924682617e+00,-1.603749692440032959e-01
-8.283879756927490234e-01,-5.195526480674743652e-01
-1.051113158464431763e-01,-9.589860439300537109e-01
-3.691836595535278320e-01,9.372819662094116211e-01
9.042361974716186523e-01,5.376449823379516602e-01
9.817428588867187500e-01,3.601309955120086670e-01
-7.789987325668334961e-01,6.298691034317016602e-01
-5.418548583984375000e-01,8.433992862701416016e-01
-2.656149268150329590e-01,9.795917272567749023e-01
1.001210451126098633e+00,-1.963271498680114746e-01
1.044733524322509766e+00,1.459874212741851807e-03
1.475099027156829834e-01,-9.730333685874938965e-01
9.327135086059570312e-01,-3.840777575969696045e-01
-9.614068269729614258e-01,2.223212718963623047e-01
1.014502525329589844e+00,-1.576450765132904053e-01
1.033402442932128906e+00,1.048354282975196838e-01
9.159245491027832031e-01,4.970020353794097900e-01
-3.530102074146270752e-01,-9.024287462234497070e-01
5.379682779312133789e-01,-8.119068145751953125e-01
1.029269218444824219e+00,1.450070738792419434e-01
1.042588829994201660e+00,4.067526757717132568e-02
-9.825897216796875000e-01,-7.226090878248214722e-02
2.141738831996917725e-01,-9.567252397537231445e-01
-9.309028387069702148e-01,-2.678932845592498779e-01
1.198363006114959717e-01,-9.760854244232177734e-01
-8.584111928939819336e-01,5.022190809249877930e-01
9.334167242050170898e-01,4.196191132068634033e-01
3.395703136920928955e-01,9.937692880630493164e-01
1.035937547683715820e+00,-5.227879434823989868e-02
-8.665266036987304688e-01,4.856299459934234619e-01
3.809515535831451416e-01,-8.887153863906860352e-01
9.913178682327270508e-01,3.364036977291107178e-01
8.948193788528442383e-01,-4.689113795757293701e-01
3.753533065319061279e-01,9.699311256408691406e-01
-1.075111925601959229e-01,1.032677650451660156e+00
-2.593746781349182129e-01,-9.290122389793395996e-01
-8.283713459968566895e-02,1.035336017608642578e+00
9.780373573303222656e-01,-2.611471712589263916e-01
6.609637737274169922e-01,-7.429112195968627930e-01
9.319701194763183594e-01,-3.854307830333709717e-01
-9.795022010803222656e-01,-1.056091487407684326e-01
1.045343160629272461e+00,3.167045861482620239e-02
4.131096601486206055e-02,1.033439755439758301e+00
5.310996770858764648e-01,9.206715822219848633e-01
1.008473277091979980e+00,2.726036608219146729e-01
-4.653041958808898926e-01,8.948021531105041504e-01
9.897774457931518555e-02,1.034476637840270996e+00
-9.859825372695922852e-01,-7.687709480524063110e-02
-7.711650133132934570e-01,6.448106765747070312e-01
-9.459747076034545898e-01,-2.235403060913085938e-01
-9.014579057693481445e-01,-3.560680747032165527e-01
2.888012528419494629e-01,1.015471935272216797e+00
-7.779242992401123047e-01,-5.874168276786804199e-01
4.550621211528778076e-01,9.537672996520996094e-01
-9.663112163543701172e-01,-1.161062195897102356e-01
1.038414716720581055e+00,-5.797551572322845459e-02
1.045419335365295410e+00,1.975643634796142578e-02
1.731491386890411377e-01,1.012730121612548828e+00
4.847262799739837646e-01,9.500545859336853027e-01
-9.631003141403198242e-01,1.697850823402404785e-01
1.447300314903259277e-01,1.029918193817138672e+00
-6.541548669338226318e-02,-9.544191956520080566e-01
-8.530442714691162109e-01,5.065897107124328613e-01
-4.534841775894165039e-01,-8.615370392799377441e-01
-9.054154157638549805e-01,3.757815062999725342e-01
-3.626065254211425781e-01,-8.989272713661193848e-01
-9.893002510070800781e-01,7.054700702428817749e-02
9.317045211791992188e-01,4.849329292774200439e-01
1.007022261619567871e+00,2.463454008102416992e-01
2.219672799110412598e-01,1.031259179115295410e+00
-6.691825389862060547e-01,-7.101022005081176758e-01
-9.719836711883544922e-01,-1.216812431812286377e-01
5.854563713073730469e-01,8.844102025032043457e-01
1.030671596527099609e+00,-8.937457948923110962e-02
1.011595964431762695e+00,2.502529323101043701e-01
1.018368482589721680e+00,2.125877737998962402e-01
-3.476367294788360596e-01,-9.048388600349426270e-01
9.749337434768676758e-01,3.546517193317413330e-01
-2.631667256355285645e-02,1.036076903343200684e+00
1.948224902153015137e-01,-9.623464941978454590e-01
4.105665385723114014e-01,9.694200158119201660e-01
-9.838266372680664062e-01,1.269736588001251221e-01
2.740709483623504639e-02,-9.746581912040710449e-01
1.737243533134460449e-01,1.034862041473388672e+00
1.943913400173187256e-01,1.035777211189270020e+00
-5.171041488647460938e-01,-8.228165507316589355e-01
6.042137145996093750e-01,8.909132480621337891e-01
-9.091955423355102539e-01,-3.363550603389739990e-01
-1.481695473194122314e-02,-9.655870199203491211e-01
7.059664726257324219e-01,-7.086326479911804199e-01
5.550173521041870117e-01,9.140636324882507324e-01
-2.176097333431243896e-01,-9.357895851135253906e-01
7.710579633712768555e-01,7.208760380744934082e-01
-9.011024236679077148e-02,1.034574389457702637e+00
-9.542415142059326172e-01,2.233997285366058350e-01
-3.478221893310546875e-01,9.382236003875732422e-01
4.386024177074432373e-01,-8.612618446350097656e-01
7.863510847091674805e-01,-6.446680426597595215e-01
1.037273883819580078e+00,-5.627224594354629517e-02
-9.651577472686767578e-01,-1.517144739627838135e-01
2.811326384544372559e-01,-9.323006868362426758e-01
9.132422208786010742e-01,-4.390920102596282959e-01
7.207429409027099609e-02,1.045887827873229980e+00
-7.762880325317382812e-01,6.323075294494628906e-01
1.077680587768554688e-01,1.031221747398376465e+00
1.139709055423736572e-01,1.028779387474060059e+00
5.554387569427490234e-01,9.071574211120605469e-01
1.043507933616638184e+00,8.219510316848754883e-03
9.875661134719848633e-01,2.575167417526245117e-01
1.038243889808654785e+00,-7.906454801559448242e-02
9.654456377029418945e-01,3.659645318984985352e-01
-1.193188428878784180e-01,1.029442071914672852e+00
-1.600361615419387817e-01,-9.460884332656860352e-01
-4.782286882400512695e-01,-8.500365614891052246e-01
-2.479636073112487793e-01,9.860615134239196777e-01
1.023619771003723145e+00,1.849452555179595947e-01
-1.798156648874282837e-01,1.012628078460693359e+00
1.014195084571838379e+00,-1.637772917747497559e-01
-9.032142162322998047e-01,-3.509854972362518311e-01
-9.885360002517700195e-01,2.291507273912429810e-02
5.072302818298339844e-01,9.361943006515502930e-01
3.202147483825683594e-01,-9.160948991775512695e-01
-9.607994556427001953e-01,-1.348570287227630615e-01
2.467232644557952881e-01,1.007211446762084961e+00
8.313457965850830078e-01,6.556727886199951172e-01
-3.890227973461151123e-01,9.287302494049072266e-01
9.741516113281250000e-01,3.607614338397979736e-01
9.266508817672729492e-01,4.926316440105438232e-01
1.042071461677551270e+00,-1.762852817773818970e-02
-1.091592907905578613e-01,-9.556770920753479004e-01
2.173703610897064209e-01,1.019399762153625488e+00
-1.134479343891143799e-01,1.032501816749572754e+00
-3.718312084674835205e-01,-8.966649770736694336e-01
-9.522196054458618164e-01,-1.924732923507690430e-01
2.230665981769561768e-01,1.018079400062561035e+00
-5.781513452529907227e-01,8.273695707321166992e-01
7.392200827598571777e-02,1.031154632568359375e+00
-4.635891020298004150e-01,-8.543013334274291992e-01
1.044220805168151855e+00,-2.707850933074951172e-02
-7.088780403137207031e-01,-6.733255386352539062e-01
4.618571698665618896e-01,9.482002258300781250e-01
-7.858462333679199219e-01,-5.746264457702636719e-01
-7.503640651702880859e-01,-6.277327537536621094e-01
-7.894882559776306152e-02,1.036243200302124023e+00
4.867288768291473389e-01,9.448754191398620605e-01
-1.009696125984191895e-01,1.032876610755920410e+00
1.042157649993896484e+00,6.972117722034454346e-02
-9.353142976760864258e-01,-2.401942014694213867e-01
7.040153741836547852e-01,-7.139497399330139160e-01
9.659624099731445312e-01,-2.994983792304992676e-01
-4.617969393730163574e-01,-8.547759056091308594e-01
6.151717901229858398e-01,-7.699474692344665527e-01
3.829535245895385742e-01,9.655925035476684570e-01
1.619680225849151611e-01,-9.702325463294982910e-01
-9.328265190124511719e-01,-2.635778486728668213e-01
-3.449472486972808838e-01,-9.059042334556579590e-01
-9.846225976943969727e-01,8.786854892969131470e-02
3.116715848445892334e-01,9.969775676727294922e-01
1.168990135192871094e-02,1.042604446411132812e+00
-7.825047969818115234e-01,6.279367208480834961e-01
-1.249466836452484131e-01,-9.521080255508422852e-01
1.632139384746551514e-01,1.011416196823120117e+00
-4.838663041591644287e-01,8.726128339767456055e-01
5.165305137634277344e-01,-8.234232068061828613e-01
2.079897224903106689e-01,1.020287394523620605e+00
6.823421716690063477e-01,8.244092464447021484e-01
-7.654557228088378906e-01,-6.039264202117919922e-01
1.000379323959350586e+00,2.027144134044647217e-01
9.692835807800292969e-02,1.027700185775756836e+00
2.848685979843139648e-01,1.001042723655700684e+00
-9.936819076538085938e-01,8.370261639356613159e-02
-1.746144592761993408e-01,-9.457150101661682129e-01
-6.736774444580078125e-01,-6.984832286834716797e-01
-8.482892513275146484e-01,5.151798725128173828e-01
2.626422047615051270e-01,1.003470420837402344e+00
2.646515667438507080e-01,1.022139787673950195e+00
-7.717646360397338867e-01,6.415826082229614258e-01
4.978308081626892090e-02,-9.692572355270385742e-01
-1.453330218791961670e-01,1.025468826293945312e+00
-7.989666461944580078e-01,-5.570102334022521973e-01
-9.104996919631958008e-03,1.036819934844970703e+00
7.458109855651855469e-01,-6.760080456733703613e-01
-7.917560338973999023e-01,-5.590147972106933594e-01
1.025947928428649902e+00,1.690223813056945801e-01
-4.291700422763824463e-01,-8.709059953689575195e-01
-4.566535353660583496e-01,8.928850889205932617e-01
1.025127768516540527e+00,1.623831391334533691e-01
-1.558082848787307739e-01,-9.492695331573486328e-01
-3.087002038955688477e-02,1.039351463317871094e+00
-3.902114629745483398e-01,9.280018210411071777e-01
9.598926305770874023e-01,-3.202866613864898682e-01
2.341161370277404785e-01,1.003100156784057617e+00
1.029773235321044922e+00,1.614754498004913330e-01
-9.718805551528930664e-03,-9.639022350311279297e-01
6.992944478988647461e-01,8.074052333831787109e-01
1.589815169572830200e-01,1.007225513458251953e+00
8.467204570770263672e-01,-5.444895029067993164e-01
-4.794966280460357666e-01,-8.418574929237365723e-01
2.741128206253051758e-02,-9.677671790122985840e-01
1.004912137985229492e+00,-2.100714147090911865e-01
-3.564074039459228516e-01,-9.029727578163146973e-01
-8.025418519973754883e-01,-5.549478530883789062e-01
2.561725974082946777e-01,1.003974676132202148e+00
1.030679702758789062e+00,1.218695268034934998e-01
-2.403678148984909058e-01,9.894824028015136719e-01
-4.202946722507476807e-01,9.115394949913024902e-01
-8.490114212036132812e-01,5.006964206695556641e-01
9.396108388900756836e-01,4.772468507289886475e-01
-6.054162979125976562e-01,-7.537939548492431641e-01
8.038853406906127930e-01,6.910893917083740234e-01
-8.656166791915893555e-01,-4.439710676670074463e-01
-9.436568021774291992e-01,-2.273239493370056152e-01
6.720447540283203125e-01,-7.326502203941345215e-01
3.864945471286773682e-02,-9.673849940299987793e-01
3.545825928449630737e-02,-9.695146083831787109e-01
-6.407086849212646484e-01,-7.353023886680603027e-01
-1.255654245615005493e-01,1.028232693672180176e+00
-7.219541072845458984e-01,7.017400264739990234e-01
8.469506502151489258e-01,6.267372369766235352e-01
3.468192517757415771e-01,9.987751245498657227e-01
-9.864985942840576172e-01,-7.921656221151351929e-02
3.500133752822875977e-03,-9.637712240219116211e-01
-7.440421581268310547e-01,6.761723160743713379e-01
1.042893886566162109e+00,7.029192894697189331e-02
1.570561826229095459e-01,1.030012965202331543e+00
1.041740179061889648e+00,7.426532357931137085e-02
-5.223946571350097656e-01,-8.154859542846679688e-01
-3.039927482604980469e-01,9.601651430130004883e-01
2.927370965480804443e-01,-9.273203015327453613e-01
1.000293493270874023e+00,-2.142243981361389160e-01
5.399986505508422852e-01,9.138818979263305664e-01
-7.753673791885375977e-01,-5.861087441444396973e-01
-9.528213739395141602e-01,-1.989808678627014160e-01
6.818148493766784668e-02,1.031818866729736328e+00
8.105368614196777344e-01,-6.037614345550537109e-01
-8.529149293899536133e-01,4.987439215183258057e-01
9.397057294845581055e-01,4.755993187427520752e-01
-9.058088064193725586e-01,-3.401307463645935059e-01
-2.103858888149261475e-01,-9.394169449806213379e-01
9.446169137954711914e-01,4.139551222324371338e-01
9.491769075393676758e-01,3.771917819976806641e-01
4.789915978908538818e-01,9.480692148208618164e-01
6.597476005554199219e-01,-7.434349060058593750e-01
9.995360374450683594e-01,-1.969685256481170654e-01
3.563605248928070068e-01,9.859784245491027832e-01
2.771776914596557617e-01,1.006940960884094238e+00
-9.713420867919921875e-01,-1.207836568355560303e-01
7.511423826217651367e-01,7.566518783569335938e-01
-2.108310759067535400e-01,-9.394287467002868652e-01
-1.181963086128234863e-01,1.029847979545593262e+00
4.147059619426727295e-01,-8.729392886161804199e-01
2.314013242721557617e-01,1.019012808799743652e+00
2.129165828227996826e-01,1.007340073585510254e+00
4.022659361362457275e-01,9.805940389633178711e-01
1.023261904716491699e+00,1.689750254154205322e-01
1.025379061698913574e+00,1.468600928783416748e-01
2.664781808853149414e-01,1.019286870956420898e+00
-7.861497402191162109e-01,-5.714038610458374023e-01
-9.900691509246826172e-01,-3.404919058084487915e-02
2.303376793861389160e-01,1.038376569747924805e+00
-6.836860179901123047e-01,7.368851900100708008e-01
2.551987767219543457e-02,1.040765047073364258e+00
1.039988994598388672e+00,9.362638741731643677e-02
8.998184204101562500e-01,5.322614908218383789e-01
-9.713537693023681641e-01,1.664479076862335205e-01
1.036695837974548340e+00,1.433053314685821533e-01
4.001227617263793945e-01,9.849682450294494629e-01
-6.984072923660278320e-01,7.203188538551330566e-01
-9.230146408081054688e-01,-2.858809828758239746e-01
-1.259817183017730713e-01,1.028025746345520020e+00
-8.992857933044433594e-01,-3.604794442653656006e-01
-6.641803979873657227e-01,-7.160769104957580566e-01
7.731297016143798828e-01,-6.535706520080566406e-01
-7.395954132080078125e-01,6.811462640762329102e-01
2.832442522048950195e-01,9.886167049407958984e-01
9.439820051193237305e-01,-3.612578213214874268e-01
-6.959403753280639648e-01,7.286193370819091797e-01
-9.800492525100708008e-01,8.470942825078964233e-02
4.668547213077545166e-02,-9.692187905311584473e-01
7.685189247131347656e-01,7.287837266921997070e-01
6.969067454338073730e-02,-9.751272797584533691e-01
-2.354174852371215820e-01,9.923325777053833008e-01
-1.886272281408309937e-01,-9.424834251403808594e-01
8.545082807540893555e-01,6.145004034042358398e-01
1.025651335716247559e+00,1.927171945571899414e-01
-7.331216335296630859e-02,-9.608665704727172852e-01
-1.674828529357910156e-01,1.017306327819824219e+00
9.224821329116821289e-01,-4.070469737052917480e-01
-1.898694336414337158e-01,-9.411045908927917480e-01
1.043681621551513672e+00,-8.678093552589416504e-03
-9.692344665527343750e-01,1.861494481563568115e-01
1.029535651206970215e+00,1.243052855134010315e-01
-9.746208190917968750e-01,-1.000700369477272034e-01
-6.001429557800292969e-01,-7.645438909530639648e-01
8.923712968826293945e-01,5.363130569458007812e-01
5.142440795898437500e-01,9.292551279067993164e-01
-9.164009094238281250e-01,-3.149518668651580811e-01
-9.268735647201538086e-01,-2.829172611236572266e-01
-8.994393348693847656e-01,3.960603773593902588e-01
-9.592788219451904297e-01,-1.673566997051239014e-01
2.171908318996429443e-01,1.025928616523742676e+00
1.025089621543884277e+00,1.953250467777252197e-01
5.143233537673950195e-01,9.236146211624145508e-01
-1.271890401840209961e-01,1.031702518463134766e+00
1.014804244041442871e+00,2.144099771976470947e-01
4.199917018413543701e-01,9.867464303970336914e-01
8.470553159713745117e-01,-5.530447363853454590e-01
1.868219077587127686e-01,1.033389687538146973e+00
3.018523156642913818e-01,1.013765335083007812e+00
1.030708909034729004e+00,1.204854175448417664e-01
-9.269421100616455078e-01,-2.776170670986175537e-01
2.251699566841125488e-02,1.031577587127685547e+00
1.043283939361572266e+00,5.790399014949798584e-02
-8.476408720016479492e-01,-4.787211716175079346e-01
3.402734100818634033e-01,-9.062134027481079102e-01
-1.132962256669998169e-01,-9.541077017784118652e-01
-1.725231111049652100e-01,-9.470276832580566406e-01
-9.197882413864135742e-01,-2.893650829792022705e-01
9.398490190505981445e-03,1.033519387245178223e+00
-4.449743032455444336e-02,1.039563894271850586e+00
-5.492086410522460938e-01,8.441784381866455078e-01
3.857297599315643311e-01,9.850677251815795898e-01
-2.296673059463500977e-01,9.972130060195922852e-01
-9.337474107742309570e-01,3.083280324935913086e-01
9.749424457550048828e-01,3.850860595703125000e-01
-9.306995868682861328e-01,-2.694666683673858643e-01
-9.638243913650512695e-01,1.882987022399902344e-01
4.303001463413238525e-01,-8.656989932060241699e-01
1.372569054365158081e-01,1.029136061668395996e+00
-8.349094390869140625e-01,5.411192178726196289e-01
4.890873134136199951e-01,9.391551613807678223e-01
-9.263443946838378906e-01,-2.809242010116577148e-01
3.544237911701202393e-01,-9.009044170379638672e-01
1.007769823074340820e+00,-1.836768984794616699e-01
-8.778390288352966309e-02,-9.572579860687255859e-01
-5.490478277206420898e-01,8.451691269874572754e-01
3.648107349872589111e-01,-8.961336612701416016e-01
9.066194295883178711e-03,-9.716631174087524414e-01
7.038058340549468994e-02,-9.755597710609436035e-01
3.880867063999176025e-01,-8.853876590728759766e-01
1.033140897750854492e+00,1.373330652713775635e-01
8.266597986221313477e-01,6.612696647644042969e-01
-8.824896812438964844e-01,4.529823064804077148e-01
1.019099473953247070e+00,-1.557356715202331543e-01
8.969904184341430664e-01,-4.626008272171020508e-01
-4.568296670913696289e-01,8.848670721054077148e-01
4.813885688781738281e-02,1.034785628318786621e+00
-9.562505483627319336e-01,-1.950680613517761230e-01
3.999452292919158936e-01,9.805149435997009277e-01
1.953732371330261230e-01,-9.624682664871215820e-01
3.189290165901184082e-01,9.932073354721069336e-01
7.063974142074584961e-01,-7.132205367088317871e-01
-9.342703819274902344e-01,-2.569288015365600586e-01
8.159641027450561523e-01,-6.038029193878173828e-01
2.534644901752471924e-01,-9.426398873329162598e-01
-1.665775179862976074e-01,-9.451985359191894531e-01
-3.439006209373474121e-02,-9.645324945449829102e-01
1.019359111785888672e+00,-1.392149031162261963e-01
1.029619455337524414e+00,-9.614631533622741699e-02
4.191485047340393066e-02,-9.731150865554809570e-01
-8.017152547836303711e-01,6.028721928596496582e-01
-7.076379060745239258e-01,7.138307094573974609e-01
-8.977943658828735352e-01,-3.650726377964019775e-01
-4.682825207710266113e-01,8.961482048034667969e-01
-8.361536264419555664e-01,-4.976217448711395264e-01
-9.108862876892089844e-01,-3.332664072513580322e-01
-5.347937345504760742e-01,8.478946685791015625e-01
-9.444752931594848633e-01,-2.374901473522186279e-01
-9.676229953765869141e-01,-1.343862861394882202e-01
1.021714329719543457e+00,-1.237177699804306030e-01
7.791991233825683594e-01,7.149112820625305176e-01
-3.843630552291870117e-01,-8.901147246360778809e-01
-1.108355969190597534e-01,-9.556559920310974121e-01
-6.483693122863769531e-01,-7.182463407516479492e-01
-6.343226432800292969e-01,-7.291766405105590820e-01
-4.513373076915740967e-01,-8.590779304504394531e-01
9.259265661239624023e-01,4.891398847103118896e-01
-5.887980461120605469e-01,8.174623250961303711e-01
1.826307773590087891e-01,1.026889324188232422e+00
-3.372595310211181641e-01,9.523460865020751953e-01
-1.254595816135406494e-01,1.028228521347045898e+00
1.044721126556396484e+00,1.059174165129661560e-01
2.544779479503631592e-01,-9.422563314437866211e-01
-7.494696378707885742e-01,6.616401672363281250e-01
6.535594463348388672e-01,8.478482961654663086e-01
-8.532725572586059570e-01,-4.672157168388366699e-01
-9.887381792068481445e-01,1.995613425970077515e-02
-9.265338182449340820e-01,3.363047838211059570e-01
1.037820935249328613e+00,8.257016539573669434e-02
1.001147747039794922e+00,2.463724315166473389e-01
-8.546404838562011719e-01,-4.526859223842620850e-01
4.665491282939910889e-01,9.505174160003662109e-01
5.887115001678466797e-02,1.024807095527648926e+00
1.017445802688598633e+00,-1.398384869098663330e-01
9.404004812240600586e-01,4.697839915752410889e-01
7.370787858963012695e-01,-6.931338906288146973e-01
-1.942078918218612671e-01,-9.389721751213073730e-01
6.400884389877319336e-01,-7.552647590637207031e-01
8.871794939041137695e-01,5.369858741760253906e-01
9.954334497451782227e-01,2.704633772373199463e-01
-4.381801486015319824e-01,-8.658375144004821777e-01
3.624850213527679443e-01,9.790802001953125000e-01
3.811389803886413574e-01,-8.886192440986633301e-01
8.923076391220092773e-01,5.313830971717834473e-01
5.743361711502075195e-01,8.931826353073120117e-01
6.000804901123046875e-01,-7.787311673164367676e-01
-7.506080865859985352e-01,-6.097133159637451172e-01
3.856690526008605957e-01,9.920741319656372070e-01
2.076795697212219238e-01,1.025981903076171875e+00
2.325612902641296387e-01,-9.508858919143676758e-01
-1.860527396202087402e-01,-9.444351792335510254e-01
-2.803837358951568604e-01,9.750778675079345703e-01
-8.116357326507568359e-01,-5.362482666969299316e-01
-9.215770959854125977e-01,3.241364657878875732e-01
1.738610267639160156e-01,1.026383876800537109e+00
1.040266513824462891e+00,-2.091629803180694580e-02
-9.899401664733886719e-01,2.782263606786727905e-02
-8.022003173828125000e-01,6.036974787712097168e-01
-4.308362901210784912e-01,9.047323465347290039e-01
9.625165462493896484e-01,-3.166330158710479736e-01
-4.355264306068420410e-01,9.038797616958618164e-01
9.560754299163818359e-01,4.088652431964874268e-01
1.037990808486938477e+00,-5.918896198272705078e-02
7.165690660476684570e-01,-7.010012865066528320e-01
-4.326851069927215576e-01,9.007268548011779785e-01
-7.659755945205688477e-01,6.471976637840270996e-01
8.538027107715606689e-02,-9.750280380249023438e-01
1.803430020809173584e-01,-9.661828875541687012e-01
3.274711072444915771e-01,9.919224977493286133e-01
-4.338907301425933838e-01,-8.682084083557128906e-01
-2.112387716770172119e-01,-9.378398656845092773e-01
-9.688614606857299805e-01,-1.308657526969909668e-01
1.022744894027709961e+00,2.163975536823272705e-01
3.998813629150390625e-01,-8.799095749855041504e-01
4.210656583309173584e-01,9.700822830200195312e-01
2.610964477062225342e-01,-9.405944347381591797e-01
-6.839784979820251465e-02,1.044741749763488770e+00
-9.718906879425048828e-01,-1.086726859211921692e-01
-2.535568177700042725e-01,1.005363464355468750e+00
-1.458321809768676758e-01,1.026313781738281250e+00
4.332372844219207764e-01,-8.638726472854614258e-01
-8.476605415344238281e-01,-4.740447998046875000e-01
-4.563758969306945801e-01,8.932381868362426758e-01
4.412521421909332275e-01,9.630169868469238281e-01
1.204741597175598145e-01,1.027655839920043945e+00
-5.132753849029541016e-01,-8.246635198593139648e-01
6.877474784851074219e-01,-7.246216535568237305e-01
6.273999810218811035e-03,-9.721406698226928711e-01
-7.666511535644531250e-01,6.452277302742004395e-01
9.051703214645385742e-01,5.201067328453063965e-01
2.949635088443756104e-01,-9.266002178192138672e-01
-7.160276174545288086e-01,7.071889638900756836e-01
-4.613790512084960938e-01,8.920285105705261230e-01
-5.899690389633178711e-01,-7.735441923141479492e-01
2.312612831592559814e-01,9.979441165924072266e-01
3.450192511081695557e-01,-9.051074385643005371e-01
3.165279328823089600e-01,1.001916527748107910e+00
1.042882800102233887e+00,-1.296028494834899902e-02
1.026696205139160156e+00,-1.224430426955223083e-01
1.742613613605499268e-01,1.011544466018676758e+00
-3.442591428756713867e-02,-9.635241031646728516e-01
7.591650485992431641e-01,-6.668658256530761719e-01
-8.615469932556152344e-01,-4.458380639553070068e-01
4.531836509704589844e-02,1.042130470275878906e+00
-7.427625656127929688e-01,-6.249529123306274414e-01
-7.268480062484741211e-01,6.957185268402099609e-01
8.986210823059082031e-01,-4.576138854026794434e-01
-9.121588468551635742e-01,-3.255601227283477783e-01
2.336484491825103760e-01,1.009085893630981445e+00
-5.197800397872924805e-01,8.590075969696044922e-01
-3.624004423618316650e-01,9.405785202980041504e-01
-4.776464402675628662e-01,-8.468165397644042969e-01
-9.717123508453369141e-01,-1.568023860454559326e-01
-8.274397253990173340e-02,-9.565481543540954590e-01
-7.732408046722412109e-01,6.399185061454772949e-01
-9.407876729965209961e-01,-2.389954626560211182e-01
-1.795180588960647583e-01,-9.441821575164794922e-01
8.390820026397705078e-01,-5.627962946891784668e-01
9.631854295730590820e-01,3.525225222110748291e-01
4.201541841030120850e-01,-8.703874945640563965e-01
8.853996992111206055e-01,-4.865076839923858643e-01
2.739718556404113770e-01,-9.352310299873352051e-01
-8.771928548812866211e-01,4.545401334762573242e-01
8.342466354370117188e-01,-5.796157121658325195e-01
2.041549980640411377e-02,-9.673000574111938477e-01
9.737565517425537109e-01,3.713332712650299072e-01
5.835489034652709961e-01,8.880484700202941895e-01
6.698319911956787109e-01,-7.366939187049865723e-01
6.528280973434448242e-01,-7.465043067932128906e-01
-8.891832828521728516e-01,4.453711211681365967e-01
-9.161508083343505859e-01,-3.129620254039764404e-01
7.670223712921142578e-04,1.044233918190002441e+00
7.742793560028076172e-01,7.228183746337890625e-01
4.794099926948547363e-02,1.043693900108337402e+00
-6.303471326828002930e-01,7.856152057647705078e-01
-7.711732387542724609e-01,6.365926265716552734e-01
-9.620392322540283203e-01,-1.547187566757202148e-01
-7.902657985687255859e-01,6.161867380142211914e-01
-6.053164005279541016e-01,-7.620556354522705078e-01
-7.181802988052368164e-01,7.057916522026062012e-01
-2.688871324062347412e-02,-9.664431214332580566e-01
9.856504201889038086e-02,-9.751667976379394531e-01
9.384579658508300781e-01,4.491965472698211670e-01
-3.566362857818603516e-01,9.475269913673400879e-01
9.143458604812622070e-01,4.819676578044891357e-01
2.880594730377197266e-01,-9.295748472213745117e-01
-3.508871197700500488e-01,9.383443593978881836e-01
1.558907926082611084e-01,1.026380896568298340e+00
-1.689409166574478149e-01,-9.438910484313964844e-01
4.816230237483978271e-01,9.386796355247497559e-01
3.037793338298797607e-01,-9.220021963119506836e-01
1.585382223129272461e-02,-9.684776067733764648e-01
1.009283781051635742e+00,-1.693495213985443115e-01
2.152513265609741211e-01,-9.565703272819519043e-01
-9.779891967773437500e-01,1.382710635662078857e-01
-9.896079301834106445e-01,-5.863461643457412720e-02
5.135673284530639648e-01,-8.249590396881103516e-01
1.517168432474136353e-01,-9.713421463966369629e-01
7.815103530883789062e-01,-6.451826095581054688e-01
8.012372255325317383e-02,-9.749537110328674316e-01
1.037794113159179688e+00,-7.252776622772216797e-02
5.489805936813354492e-01,-8.059666752815246582e-01
-4.617985188961029053e-01,-8.551489114761352539e-01
-1.746129095554351807e-01,-9.445646405220031738e-01
8.782866001129150391e-01,5.903722047805786133e-01
1.027388691902160645e+00,-1.098113730549812317e-01
9.002671241760253906e-01,-4.532372057437896729e-01
-2.181777358055114746e-02,1.035624861717224121e+00
3.362546861171722412e-02,-9.719113111495971680e-01
-9.017056226730346680e-01,-3.552937507629394531e-01
-9.881725311279296875e-01,-4.501771181821823120e-02
1.763219535350799561e-01,1.012777090072631836e+00
1.009265303611755371e+00,2.292194962501525879e-01
1.093113422393798828e-02,1.032768011093139648e+00
1.015585899353027344e+00,2.282731235027313232e-01
5.670739412307739258e-01,9.066687822341918945e-01
1.036452531814575195e+00,8.720529824495315552e-02
-2.217460870742797852e-01,9.970942735671997070e-01
-2.526813745498657227e-02,1.039054274559020996e+00
6.147615909576416016e-01,8.683925271034240723e-01
2.165758311748504639e-01,1.025492429733276367e+00
-6.349118947982788086e-01,7.863674163818359375e-01
9.154090881347656250e-01,4.812519550323486328e-01
6.158622503280639648e-01,8.752436637878417969e-01
-9.832153320312500000e-01,8.542271703481674194e-02
4.077398777008056641e-02,1.035695433616638184e+00
9.558814764022827148e-01,4.025249183177947998e-01
1.828012466430664062e-01,-9.656942486763000488e-01
1.652992069721221924e-01,1.010595560073852539e+00
4.961055219173431396e-01,-8.336278796195983887e-01
-2.921393513679504395e-02,1.037464022636413574e+00
9.994494915008544922e-01,-2.032285630702972412e-01
-1.621363759040832520e-01,1.019071221351623535e+00
6.723917722702026367e-01,8.426262736320495605e-01
1.031531333923339844e+00,-9.295485913753509521e-02
6.755534410476684570e-01,8.190144896507263184e-01
1.040933609008789062e+00,-4.132083058357238770e-02
4.379368722438812256e-01,-8.619217276573181152e-01
2.240093350410461426e-01,-9.538343548774719238e-01
7.411615848541259766e-01,7.672683000564575195e-01
8.542283773422241211e-01,6.274175643920898438e-01
-1.394134759902954102e-01,1.024680018424987793e+00
4.628694951534271240e-01,9.696468114852905273e-01
3.671482503414154053e-01,-8.950468301773071289e-01
9.985607862472534180e-02,-9.754796624183654785e-01
-2.117265462875366211e-01,1.001342892646789551e+00
2.345797419548034668e-02,-9.692676067352294922e-01
1.024146437644958496e+00,1.341258585453033447e-01
-7.657585144042968750e-01,-6.062918901443481445e-01
7.161732912063598633e-01,7.904593944549560547e-01
8.994866609573364258e-01,5.169977545738220215e-01
-9.086629152297973633e-01,4.058699309825897217e-01
2.498058378696441650e-01,1.017627000808715820e+00
-3.176514208316802979e-01,9.575480222702026367e-01
8.641896247863769531e-01,5.916023254394531250e-01
2.243821918964385986e-01,1.003316283226013184e+00
1.021074295043945312e+00,2.124058902263641357e-01
-9.243445396423339844e-01,-2.870258986949920654e-01
-9.650987386703491211e-01,-1.516449451446533203e-01
-9.453314542770385742e-01,2.747268974781036377e-01
-4.926062822341918945e-01,8.734077811241149902e-01
-2.165195345878601074e-02,-9.638673663139343262e-01
-2.332080602645874023e-01,9.967279434204101562e-01
-7.153441905975341797e-01,7.077155709266662598e-01
-2.267828732728958130e-01,-9.353371262550354004e-01
8.240381479263305664e-01,6.722203493118286133e-01
-3.398272097110748291e-01,-9.074798822402954102e-01
-8.423556387424468994e-02,-9.627364277839660645e-01
1.045461058616638184e+00,1.452925801277160645e-02
-9.825598001480102539e-01,-7.117613404989242554e-02
9.783763885498046875e-01,-2.772626578807830811e-01
-1.201153099536895752e-01,-9.503717422485351562e-01
3.159733414649963379e-01,9.894821643829345703e-01
6.164929866790771484e-01,-7.691828608512878418e-01
1.266905665397644043e-02,1.034105539321899414e+00
8.218783140182495117e-01,6.729256510734558105e-01
1.020494937896728516e+00,-1.457656323909759521e-01
7.672291994094848633e-01,-6.545023918151855469e-01
9.119272232055664062e-01,4.977701604366302490e-01
-5.568355321884155273e-01,8.347242474555969238e-01
-9.806357622146606445e-01,-7.442847639322280884e-02
1.807262003421783447e-01,-9.661356210708618164e-01
-9.968203306198120117e-01,-1.959096640348434448e-02
5.862609148025512695e-01,8.894714117050170898e-01
5.490279197692871094e-01,8.967446088790893555e-01
1.188471913337707520e-02,1.049395799636840820e+00
1.026150345802307129e+00,1.829917430877685547e-01
-5.007461905479431152e-01,-8.345842361450195312e-01
8.905071020126342773e-01,5.349286794662475586e-01
1.036320090293884277e+00,-7.203638553619384766e-02
-7.166346311569213867e-01,7.072739601135253906e-01
-9.438803195953369141e-01,-2.277589142322540283e-01
1.041344881057739258e+00,7.081118971109390259e-02
-7.820284366607666016e-01,-5.748164653778076172e-01
-8.585658073425292969e-01,-4.572479426860809326e-01
9.547638893127441406e-01,-3.320586085319519043e-01
2.018850445747375488e-01,1.026232838630676270e+00
4.781877100467681885e-01,9.552477002143859863e-01
-1.137895882129669189e-01,-9.529771804809570312e-01
-7.433339357376098633e-01,-6.400583982467651367e-01
-2.693690657615661621e-01,-9.269608855247497559e-01
6.659088134765625000e-01,8.354247212409973145e-01
-6.370550394058227539e-01,7.789536118507385254e-01
-2.203491479158401489e-01,-9.375549554824829102e-01
1.014377623796463013e-01,1.026394844055175781e+00
-9.668399095535278320e-01,-1.344908475875854492e-01
9.800887107849121094e-01,-2.608934342861175537e-01
-2.192324846982955933e-01,9.988610744476318359e-01
-3.769579827785491943e-01,9.305573701858520508e-01
4.222020804882049561e-01,9.723160862922668457e-01
1.966015994548797607e-01,-9.620298743247985840e-01
-9.834364652633666992e-01,1.329233497381210327e-02
-2.567690908908843994e-01,9.841358065605163574e-01
3.863716125488281250e-01,9.801931381225585938e-01
6.813585758209228516e-01,-7.278718352317810059e-01
-9.882230758666992188e-01,-6.384827196598052979e-03
-9.354406595230102539e-01,-2.492235898971557617e-01
1.200732588768005371e-01,1.035568952560424805e+00
-1.890020370483398438e-01,1.009919881820678711e+00
5.055189132690429688e-01,9.400579333305358887e-01
1.006557941436767578e+00,3.062651455402374268e-01
3.231889009475708008e-01,1.004519224166870117e+00
9.672441482543945312e-01,-3.061428964138031006e-01
8.119815587997436523e-01,6.832777261734008789e-01
3.152080774307250977e-01,9.957000017166137695e-01
8.806036710739135742e-01,-4.897449910640716553e-01
-8.618944883346557617e-02,-9.577202200889587402e-01
-8.804013729095458984e-01,-4.075085222721099854e-01
-7.793596386909484863e-02,-9.597010016441345215e-01
1.016322851181030273e+00,1.877386271953582764e-01
-2.599043250083923340e-01,-9.286807179450988770e-01
1.040277957916259766e+00,-6.262810528278350830e-02
6.440602540969848633e-01,-7.527533769607543945e-01
3.471280038356781006e-01,1.000954627990722656e+00
8.069850206375122070e-01,6.819904446601867676e-01
8.155522346496582031e-01,6.670961380004882812e-01
1.030050516128540039e+00,-8.149759471416473389e-02
-5.108515024185180664e-01,-8.323594927787780762e-01
-9.901051521301269531e-01,-4.198446124792098999e-02
1.026996612548828125e+00,1.811029314994812012e-01
1.042508602142333984e+00,6.100443750619888306e-02
1.002910137176513672e+00,-1.944619119167327881e-01
-5.033159852027893066e-01,-8.284574151039123535e-01
-9.734618663787841797e-01,-1.032116785645484924e-01
1.897723674774169922e-01,-9.638613462448120117e-01
-7.721738815307617188e-01,6.390910148620605469e-01
1.031597733497619629e+00,1.752425134181976318e-01
6.847616434097290039e-01,8.221551179885864258e-01
9.461019039154052734e-01,-3.489508330821990967e-01
-9.523952007293701172e-01,-2.099123299121856689e-01
9.092783927917480469e-01,5.153428316116333008e-01
-9.598059654235839844e-01,-1.638225615024566650e-01
-6.949916481971740723e-02,1.036486268043518066e+00
8.321559429168701172e-01,-5.771398544311523438e-01
-4.805435240268707275e-02,-9.602118730545043945e-01
9.309387207031250000e-01,-3.888281881809234619e-01
-1.119924336671829224e-01,-9.556134939193725586e-01
9.689806699752807617e-01,3.837799429893493652e-01
1.042653799057006836e+00,-4.928484559059143066e-04
-3.588013052940368652e-01,-9.014760851860046387e-01
1.800970733165740967e-01,-9.663674831390380859e-01
-7.395933866500854492e-01,6.816106438636779785e-01
-5.829674005508422852e-01,8.261273503303527832e-01
-9.805566072463989258e-01,-6.406853348016738892e-02
-6.086426973342895508e-02,1.036973953247070312e+00
-8.661550283432006836e-01,-4.400099813938140869e-01
-9.357671737670898438e-01,2.980415523052215576e-01
1.031816303730010986e-01,-9.740609526634216309e-01
8.725374937057495117e-01,5.738543868064880371e-01
-2.016443163156509399e-01,-9.397679567337036133e-01
-9.692242145538330078e-01,1.726766526699066162e-01
-5.194029211997985840e-02,1.037047505378723145e+00
-9.164304733276367188e-01,-3.142367303371429443e-01
9.953858852386474609e-01,2.926875054836273193e-01
-1.481709480285644531e-01,-9.471475481986999512e-01
-9.492013454437255859e-01,-2.116490006446838379e-01
-8.203494548797607422e-01,-5.217519402503967285e-01
-9.001590311527252197e-02,-9.578278064727783203e-01
6.989852190017700195e-01,8.056342005729675293e-01
-4.599542617797851562e-01,-8.602621555328369141e-01
-3.429875373840332031e-01,9.519328474998474121e-01
-1.036947071552276611e-01,1.032431483268737793e+00
1.024539828300476074e+00,1.843094229698181152e-01
-9.767129421234130859e-01,-1.255118846893310547e-01
6.649133563041687012e-02,-9.769022464752197266e-01
4.785781204700469971e-01,-8.420599102973937988e-01
3.126070201396942139e-01,1.021943569183349609e+00
-2.039637416601181030e-01,-9.420349597930908203e-01
8.505100011825561523e-01,-5.466690063476562500e-01
1.066767424345016479e-01,-9.723740220069885254e-01
3.430773913860321045e-01,9.907817840576171875e-01
4.501490294933319092e-01,9.489578008651733398e-01
-1.781113296747207642e-01,-9.453458786010742188e-01
2.624213397502899170e-01,1.014598727226257324e+00
-6.954400241374969482e-02,-9.608894586563110352e-01
1.003966093063354492e+00,-1.963426768779754639e-01
-9.013804197311401367e-01,-3.562191724777221680e-01
-2.404439449310302734e-02,-9.642803668975830078e-01
-8.744348287582397461e-01,-4.176754057407379150e-01
4.565980732440948486e-01,9.551539421081542969e-01
7.691050767898559570e-01,7.413039803504943848e-01
-5.033102035522460938e-01,8.616616725921630859e-01
1.020700812339782715e+00,2.439523339271545410e-01
-1.016921699047088623e-01,1.033039689064025879e+00
8.395380973815917969e-01,-5.736578702926635742e-01
-9.932814836502075195e-01,1.041274517774581909e-02
-9.904593229293823242e-01,1.151486486196517944e-02
9.460959434509277344e-01,4.292956590652465820e-01
9.131522178649902344e-01,-4.270227253437042236e-01
9.090366959571838379e-02,1.027264952659606934e+00
-1.167730987071990967e-01,1.030202031135559082e+00
1.010892152786254883e+00,2.217795252799987793e-01
-9.151185750961303711e-01,-3.181875646114349365e-01
1.016656398773193359e+00,-1.586428582668304443e-01
-7.807524204254150391e-01,-5.765423178672790527e-01
6.450830698013305664e-01,-7.522743344306945801e-01
1.555865854024887085e-01,-9.709826707839965820e-01
8.371918201446533203e-01,6.359556913375854492e-01
4.355330765247344971e-02,-9.706411957740783691e-01
6.850099563598632812e-01,-7.279236912727355957e-01
-1.517235338687896729e-01,1.023828744888305664e+00
-8.440200090408325195e-01,-4.740413725376129150e-01
9.634639024734497070e-01,-3.100992143154144287e-01
-2.973324656486511230e-01,9.705820083618164062e-01
-1.974591910839080811e-01,-9.402384161949157715e-01
-9.931226968765258789e-01,3.364760428667068481e-02
-3.917384147644042969e-01,9.241633415222167969e-01
-6.793513298034667969e-01,7.452655434608459473e-01
-8.704328536987304688e-01,-4.313366711139678955e-01
-9.382778406143188477e-01,-2.058243155479431152e-01
8.461672067642211914e-01,-5.534610152244567871e-01
-8.463431596755981445e-01,-4.773786067962646484e-01
-5.914752483367919922e-01,8.134890794754028320e-01
-3.008256554603576660e-01,9.715728759765625000e-01
-9.697213172912597656e-01,-9.896153956651687622e-02
3.488940298557281494e-01,-9.032676219940185547e-01
-8.808495998382568359e-01,4.449776709079742432e-01
-9.757063388824462891e-01,-8.283019810914993286e-02
7.458462715148925781e-01,-6.693255901336669922e-01
-8.018140792846679688e-01,-5.477090477943420410e-01
1.026176929473876953e+00,1.878447830677032471e-01
8.502069711685180664e-01,6.276170015335083008e-01
1.039619445800781250e+00,-4.334884881973266602e-02
-3.456172645092010498e-01,9.444450139999389648e-01
1.973135769367218018e-01,1.011984944343566895e+00
-3.885132074356079102e-02,-9.622682929039001465e-01
-4.971879720687866211e-02,1.042790412902832031e+00
7.971078157424926758e-01,7.148033380508422852e-01
2.299711108207702637e-02,1.040718317031860352e+00
9.317761659622192383e-01,4.597266018390655518e-01
-6.717339754104614258e-01,7.526289224624633789e-01
-8.490473031997680664e-01,-4.754768311977386475e-01
8.521568775177001953e-02,1.040210604667663574e+00
-5.900141596794128418e-02,-9.573820233345031738e-01
4.645707309246063232e-01,9.442175030708312988e-01
1.229179799556732178e-01,-9.756737947463989258e-01
1.042637228965759277e+00,1.775791496038436890e-02
1.029450774192810059e+00,-1.196462959051132202e-01
9.951250553131103516e-01,2.711526155471801758e-01
-7.877271175384521484e-01,6.194555759429931641e-01
-2.398761510848999023e-01,9.924774169921875000e-01
-9.946961402893066406e-01,4.039970785379409790e-02
1.890292465686798096e-01,1.019268751144409180e+00
-9.332411289215087891e-01,3.008708059787750244e-01
1.017413139343261719e+00,2.080007791519165039e-01
-8.604116439819335938e-01,-4.500792920589447021e-01
-9.321682453155517578e-01,-2.602509856224060059e-01
1.043894529342651367e+00,-2.384930849075317383e-04
-4.392979443073272705e-01,9.187687039375305176e-01
-7.907212972640991211e-01,6.060404777526855469e-01
9.417759180068969727e-01,4.550516605377197266e-01
-6.335684061050415039e-01,-7.396892905235290527e-01
-9.612718820571899414e-01,-1.397864520549774170e-01
-9.388834238052368164e-03,1.034496307373046875e+00
-9.929474592208862305e-01,3.496255725622177124e-02
-3.099956214427947998e-01,9.569494724273681641e-01
9.556188583374023438e-01,-3.336603045463562012e-01
5.216709375381469727e-01,9.282882809638977051e-01
9.649722576141357422e-01,-3.139526247978210449e-01
-8.527716398239135742e-01,5.055728554725646973e-01
1.037105202674865723e+00,8.735913038253784180e-02
-6.365046501159667969e-01,7.838304042816162109e-01
-3.644386529922485352e-01,9.401046633720397949e-01
8.903770446777343750e-01,5.295820236206054688e-01
9.732327461242675781e-01,-2.868027687072753906e-01
-7.948151826858520508e-01,6.098374128341674805e-01
-4.427619278430938721e-02,-9.625183343887329102e-01
8.370027542114257812e-01,-5.619979500770568848e-01
-9.612723588943481445e-01,-1.485732197761535645e-01
8.166426420211791992e-01,6.678514480590820312e-01
9.416806697845458984e-01,4.664863049983978271e-01
9.978027343750000000e-01,3.252349793910980225e-01
8.548674583435058594e-01,6.154749989509582520e-01
4.687544703483581543e-02,1.041866540908813477e+00
9.331251382827758789e-01,-3.829802274703979492e-01
-7.405411005020141602e-01,6.812757253646850586e-01
1.048573702573776245e-01,-9.767383337020874023e-01
3.174599707126617432e-01,-9.173446297645568848e-01
-2.624857425689697266e-01,-9.281006455421447754e-01
7.592686414718627930e-01,-6.593863964080810547e-01
9.471513032913208008e-01,3.927372992038726807e-01
1.019437313079833984e+00,-1.298775374889373779e-01
7.503060102462768555e-01,7.589368820190429688e-01
-3.897604942321777344e-01,9.285975694656372070e-01
-8.912348747253417969e-01,-3.810985982418060303e-01
8.456552028656005859e-01,-5.586904883384704590e-01
7.898020744323730469e-01,7.124567031860351562e-01
-4.359963536262512207e-02,-9.612228870391845703e-01
-8.482352495193481445e-01,-4.674421846866607666e-01
4.772199690341949463e-01,9.489675760269165039e-01
-6.428388357162475586e-01,-7.267206907272338867e-01
1.010714411735534668e+00,2.193434536457061768e-01
-9.883761405944824219e-01,-6.074585765600204468e-02
-1.032613217830657959e-01,-9.597527980804443359e-01
-9.659262895584106445e-01,-1.414861083030700684e-01
6.798667907714843750e-01,-7.304806709289550781e-01
2.166920900344848633e-01,1.016407251358032227e+00
5.712642669677734375e-01,9.013896584510803223e-01
9.311661720275878906e-01,4.568874537944793701e-01
-9.530208110809326172e-01,2.436212897300720215e-01
7.809407711029052734e-01,-6.366347074508666992e-01
8.244398832321166992e-01,6.789574027061462402e-01
-3.785060644149780273e-01,9.337308406829833984e-01
7.016034126281738281e-01,8.047297596931457520e-01
9.351125955581665039e-01,-3.772774040699005127e-01
-7.956142425537109375e-01,-5.616906881332397461e-01
-2.558948397636413574e-01,9.834309220314025879e-01
-5.538967847824096680e-01,8.398530483245849609e-01
1.002151608467102051e+00,2.480963766574859619e-01
-1.858229488134384155e-01,-9.428992867469787598e-01
-2.620476484298706055e-02,1.048531055450439453e+00
1.009456276893615723e+00,2.671365439891815186e-01
7.393327355384826660e-02,1.027870655059814453e+00
-8.495953083038330078e-01,5.081763863563537598e-01
-2.525133490562438965e-01,-9.297164082527160645e-01
-3.063703179359436035e-01,9.598513245582580566e-01
4.643436968326568604e-01,-8.490954637527465820e-01
8.176221847534179688e-01,6.712396740913391113e-01
4.412201344966888428e-01,9.592454433441162109e-01
-8.856570720672607422e-01,-3.932695686817169189e-01
8.991680145263671875e-01,-4.563101530075073242e-01
9.588403701782226562e-01,4.071819484233856201e-01
-1.073052585124969482e-01,1.031928062438964844e+00
5.994447469711303711e-01,-7.790085077285766602e-01
-1.161366850137710571e-01,-9.522811174392700195e-01
-2.356515526771545410e-01,9.943094253540039062e-01
3.059945702552795410e-01,-9.221405982971191406e-01
-6.613724231719970703e-01,-7.126786708831787109e-01
2.044042050838470459e-01,1.016251444816589355e+00
1.045862793922424316e+00,3.199002146720886230e-02
-5.366462469100952148e-01,8.460831046104431152e-01
7.335343956947326660e-02,-9.756087064743041992e-01
3.488289415836334229e-01,1.004724502563476562e+00
4.883715212345123291e-01,-8.374204635620117188e-01
1.043752193450927734e+00,-2.982462197542190552e-02
-1.504775434732437134e-01,-9.469023942947387695e-01
-4.212055802345275879e-01,9.074939489364624023e-01
8.328287601470947266e-01,-5.648077130317687988e-01
-8.426979780197143555e-01,-4.829034507274627686e-01
3.493502438068389893e-01,-9.031879305839538574e-01
2.403110861778259277e-01,1.021120786666870117e+00
2.531069517135620117e-01,1.004150986671447754e+00
3.207359015941619873e-01,-9.155815839767456055e-01
8.898161649703979492e-01,5.610958933830261230e-01
-8.761326074600219727e-01,-4.157437384128570557e-01
-6.287096738815307617e-01,7.875580191612243652e-01
-1.367621570825576782e-01,1.025378465652465820e+00
5.543789267539978027e-02,-9.692291021347045898e-01
-7.618778944015502930e-01,6.516370773315429688e-01
1.954607069492340088e-01,1.013380050659179688e+00
2.453119754791259766e-01,1.016848921775817871e+00
1.013022541999816895e+00,2.524726092815399170e-01
9.611338376998901367e-01,3.946462571620941162e-01
8.901113271713256836e-01,-4.724762141704559326e-01
2.120627462863922119e-01,1.024120688438415527e+00
1.055067330598831177e-01,1.035125374794006348e+00
-8.297259807586669922e-01,5.538550615310668945e-01
-4.584629833698272705e-01,8.978682160377502441e-01
-1.003967523574829102e-01,-9.556927680969238281e-01
-9.572175741195678711e-01,-1.881473362445831299e-01
9.544992446899414062e-01,-3.277935087680816650e-01
-7.791073322296142578e-01,-5.780174732208251953e-01
-6.031494140625000000e-01,8.058574199676513672e-01
-9.855731725692749023e-01,1.426845043897628784e-02
1.102795898914337158e-01,1.023471474647521973e+00
-4.802629649639129639e-01,8.920611143112182617e-01
-9.363036155700683594e-01,-2.613288462162017822e-01
-2.272038608789443970e-01,-9.351412653923034668e-01
1.013607740402221680e+00,1.966792643070220947e-01
-3.485715389251708984e-01,9.402784109115600586e-01
1.039358735084533691e+00,1.075553894042968750e-01
4.102000296115875244e-01,9.613612890243530273e-01
-9.548952579498291016e-01,-1.757904589176177979e-01
-1.314597427845001221e-01,1.027880191802978516e+00
-3.611522912979125977e-02,1.037901401519775391e+00
-3.543838858604431152e-02,1.037398695945739746e+00
2.744736969470977783e-01,-9.335336089134216309e-01
8.864393234252929688e-01,-4.800029695034027100e-01
1.533499658107757568e-01,1.033748388290405273e+00
6.139435768127441406e-01,-7.703691720962524414e-01
3.469625115394592285e-02,-9.676667451858520508e-01
-5.098465085029602051e-02,-9.574571251869201660e-01
5.004113912582397461e-01,9.389734268188476562e-01
-9.312734603881835938e-01,-2.746199667453765869e-01
-9.893795251846313477e-01,-4.649802297353744507e-02
4.417903721332550049e-01,9.550232291221618652e-01
9.138208627700805664e-02,1.036751270294189453e+00
-1.545774489641189575e-01,1.022956967353820801e+00
-9.507021903991699219e-01,-1.821570098400115967e-01
8.783948421478271484e-02,-9.744950532913208008e-01
-8.439259529113769531e-01,5.122498273849487305e-01
-3.621641397476196289e-01,9.396589398384094238e-01
1.000153541564941406e+00,2.898205816745758057e-01
9.877204895019531250e-01,-2.431193888187408447e-01
9.194927215576171875e-01,-4.144901335239410400e-01
-7.310928106307983398e-01,6.898351907730102539e-01
7.696244716644287109e-01,7.309040427207946777e-01
-9.734904766082763672e-01,-9.791863709688186646e-02
1.039723992347717285e+00,-3.812385350465774536e-02
1.026154994964599609e+00,2.107460498809814453e-01
-1.800265908241271973e-02,1.041820526123046875e+00
-3.087315857410430908e-01,-9.165894389152526855e-01
1.983340978622436523e-01,-9.614860415458679199e-01
3.599423170089721680e-02,-9.765982627868652344e-01
7.526404857635498047e-01,-6.800391077995300293e-01
9.784220457077026367e-01,-2.656529247760772705e-01
7.372248172760009766e-01,7.687569856643676758e-01
6.709420680999755859e-01,8.295193910598754883e-01
8.498424291610717773e-02,-9.728859066963195801e-01
-8.552566170692443848e-02,-9.581972956657409668e-01
6.685407161712646484e-01,8.303912281990051270e-01
-8.434396982192993164e-01,5.215664505958557129e-01
1.233845055103302002e-01,1.042279839515686035e+00
1.032880663871765137e+00,-1.053558140993118286e-01
7.774382829666137695e-01,-6.427336931228637695e-01
1.016763925552368164e+00,2.247368097305297852e-01
-9.629967212677001953e-01,-1.579048335552215576e-01
-9.866617918014526367e-01,6.746850907802581787e-03


==> figures/toy/data/PIDM_SE_weight_study/c002.csv <==
5.574089288711547852e-01,-8.150860667228698730e-01
5.042343735694885254e-01,9.091804027557373047e-01
-9.579215049743652344e-01,8.981776237487792969e-02
-7.084153294563293457e-01,-6.557613015174865723e-01
8.396744132041931152e-01,5.619909763336181641e-01
3.046889305114746094e-01,-9.497721195220947266e-01
-9.604284763336181641e-01,8.669245243072509766e-02
-9.230609983205795288e-02,-9.667090177536010742e-01
-3.336439132690429688e-01,-9.175332188606262207e-01
9.956558942794799805e-01,-9.252555668354034424e-02
9.931946992874145508e-01,2.411579489707946777e-01
-4.497301280498504639e-01,-8.768658638000488281e-01
7.489558458328247070e-01,-6.657359600067138672e-01
9.188545942306518555e-01,5.064737796783447266e-01
9.153107404708862305e-01,-3.890227675437927246e-01
3.143220245838165283e-01,9.933397173881530762e-01
8.512611985206604004e-01,6.084910035133361816e-01
-1.776639819145202637e-01,-9.550784826278686523e-01
-7.940185666084289551e-01,-5.337219238281250000e-01
-7.948987483978271484e-01,-5.557450652122497559e-01
-9.621934294700622559e-01,6.300172209739685059e-02
5.105867385864257812e-01,8.985849022865295410e-01
-5.938949584960937500e-01,-7.804854512214660645e-01
9.004391431808471680e-01,5.264761447906494141e-01
-4.775709509849548340e-01,-8.618617057800292969e-01
7.044238448143005371e-01,7.594220042228698730e-01
8.818351030349731445e-01,-4.244547188282012939e-01
2.241422981023788452e-02,-9.845379590988159180e-01
-1.722360104322433472e-01,-9.531066417694091797e-01
-1.336901187896728516e-01,-9.613684415817260742e-01
-7.497030496597290039e-01,-6.053718328475952148e-01
3.296964764595031738e-01,-9.407004117965698242e-01
7.946553826332092285e-01,6.637442111968994141e-01
9.341381788253784180e-01,3.742046952247619629e-01
9.570289850234985352e-01,-2.546757161617279053e-01
-6.500091552734375000e-01,-7.238038182258605957e-01
9.300466775894165039e-01,-3.459063470363616943e-01
7.220569849014282227e-01,-6.952954530715942383e-01
9.675265550613403320e-01,-2.058611810207366943e-01
5.415068864822387695e-01,-8.252367973327636719e-01
2.692852020263671875e-01,-9.564133882522583008e-01
-9.655296802520751953e-01,-1.531940698623657227e-01
9.508617520332336426e-01,-2.817561030387878418e-01
-6.694933176040649414e-01,-7.016115188598632812e-01
-1.081058233976364136e-01,-9.630432128906250000e-01
8.648005723953247070e-01,5.261200666427612305e-01
-9.509044885635375977e-01,-2.198857367038726807e-01
4.005732834339141846e-01,9.663042426109313965e-01
-8.521817624568939209e-03,-9.815334081649780273e-01
7.515467405319213867e-01,-6.334207057952880859e-01
8.726947307586669922e-01,-4.929178059101104736e-01
4.515491724014282227e-01,9.349479675292968750e-01
-1.865451931953430176e-01,-9.495106935501098633e-01
4.999474287033081055e-01,-8.508086204528808594e-01
-9.635720849037170410e-01,3.668955340981483459e-02
2.403944134712219238e-01,-9.691987037658691406e-01
-6.607131361961364746e-01,-7.122123241424560547e-01
1.012083649635314941e+00,1.173693314194679260e-02
-6.662651300430297852e-01,-7.062805294990539551e-01
-3.726301491260528564e-01,-8.817756175994873047e-01
5.461908578872680664e-01,-8.221975564956665039e-01
7.971600294113159180e-01,-6.129089593887329102e-01
9.857649803161621094e-01,2.974445521831512451e-01
5.427232980728149414e-01,9.021205902099609375e-01
-5.792415142059326172e-01,-7.620713710784912109e-01
1.007897853851318359e+00,3.681439906358718872e-02
8.644239902496337891e-01,-5.122224092483520508e-01
-6.999701261520385742e-01,-6.602776050567626953e-01
4.159161150455474854e-01,-8.981204628944396973e-01
-2.178293019533157349e-01,-9.366769790649414062e-01
-5.147538185119628906e-01,-8.405821323394775391e-01
8.804551362991333008e-01,5.490070581436157227e-01
6.612189412117004395e-01,-7.423070669174194336e-01
5.307200551033020020e-01,8.885554075241088867e-01
-4.624504148960113525e-01,-8.687383532524108887e-01
-1.989476084709167480e-01,-9.502238035202026367e-01
7.971049547195434570e-01,-6.177493333816528320e-01
7.253478765487670898e-01,-6.922309398651123047e-01
-4.347627162933349609e-01,-8.829635381698608398e-01
-9.613821506500244141e-01,6.608549505472183228e-03
7.955065965652465820e-01,-5.695982575416564941e-01
4.576584100723266602e-01,9.462461471557617188e-01
-9.583066105842590332e-01,1.107218563556671143e-01
8.825675249099731445e-01,4.931714832782745361e-01
7.578212022781372070e-01,7.063897848129272461e-01
-6.440517902374267578e-01,-7.286341190338134766e-01
-7.189629077911376953e-01,-6.377120018005371094e-01
6.033952236175537109e-01,8.460329174995422363e-01
-8.972312211990356445e-01,-3.561892211437225342e-01
9.529407620429992676e-01,-2.677733600139617920e-01
1.012554168701171875e+00,3.989380970597267151e-02
-4.793038368225097656e-01,-8.309677839279174805e-01
-9.573345184326171875e-01,1.144962906837463379e-01
6.851441860198974609e-01,-7.253373861312866211e-01
6.508395671844482422e-01,-7.501288652420043945e-01
6.483095288276672363e-01,-7.522361874580383301e-01
-6.882055997848510742e-01,-6.789144873619079590e-01
5.352741479873657227e-01,-8.291236162185668945e-01
-4.213271439075469971e-01,-8.887027502059936523e-01
7.821575999259948730e-01,-6.342229247093200684e-01
9.346430897712707520e-01,-3.227911293506622314e-01
9.438452124595642090e-01,3.502383530139923096e-01
1.455734670162200928e-01,-9.842211008071899414e-01
9.663030505180358887e-02,-9.879314899444580078e-01
2.775740027427673340e-01,-9.578473567962646484e-01
-9.716445803642272949e-01,-9.214556217193603516e-02
-9.695309996604919434e-01,-1.207812130451202393e-01
1.010477900505065918e+00,4.738334566354751587e-03
-7.219202518463134766e-01,-6.385554075241088867e-01
-9.721095561981201172e-01,-5.482607707381248474e-02
9.954270124435424805e-01,2.057591229677200317e-01
-3.908539116382598877e-01,-8.997441530227661133e-01
9.188704490661621094e-01,-3.807088732719421387e-01
-2.964974045753479004e-01,-9.284558892250061035e-01
1.008500814437866211e+00,7.558593153953552246e-02
-7.436969280242919922e-01,-6.067863106727600098e-01
-7.615464925765991211e-01,-5.796951651573181152e-01
-7.781877517700195312e-01,-5.553480982780456543e-01
9.243950843811035156e-01,-3.674739003181457520e-01
-8.860223293304443359e-01,-4.076835215091705322e-01
1.002946734428405762e+00,1.161030828952789307e-01
-9.205413460731506348e-01,2.841178476810455322e-01
-9.719591140747070312e-01,-6.702622771263122559e-02
-9.327797293663024902e-01,2.086431980133056641e-01
9.382918477058410645e-01,3.649375736713409424e-01
1.613883674144744873e-01,-9.828084707260131836e-01
5.422114133834838867e-01,8.998701572418212891e-01
9.784659147262573242e-01,3.068063259124755859e-01
-1.114089488983154297e-01,-9.682600498199462891e-01
-3.808269798755645752e-01,-9.040881991386413574e-01
-9.458400607109069824e-01,2.079860568046569824e-01
9.627444744110107422e-01,-2.482442855834960938e-01
-6.540883779525756836e-01,-7.180199623107910156e-01
9.186735153198242188e-01,4.100034534931182861e-01
-9.644860029220581055e-01,4.952785745263099670e-02
-9.723297357559204102e-01,-7.174313068389892578e-02
-5.787308216094970703e-01,-7.918812632560729980e-01
-2.283558696508407593e-01,-9.421170949935913086e-01
-6.222752332687377930e-01,-7.520302534103393555e-01
9.912097454071044922e-01,-1.063735038042068481e-01
8.569613099098205566e-01,6.074558496475219727e-01
-4.816687107086181641e-02,-9.766117334365844727e-01
-9.601373672485351562e-01,-1.869981884956359863e-01
6.199973821640014648e-01,8.322296142578125000e-01
9.677485227584838867e-01,2.888148128986358643e-01
5.185160636901855469e-01,9.186189770698547363e-01
-9.625045061111450195e-01,-2.151828631758689880e-02
4.095927774906158447e-01,-9.011162519454956055e-01
1.006101489067077637e+00,1.431837379932403564e-01
-4.136918485164642334e-01,-8.910903930664062500e-01
8.018929958343505859e-01,-6.068032979965209961e-01
9.699437618255615234e-01,-2.102252542972564697e-01
1.005345106124877930e+00,-5.197502300143241882e-02
-9.000213146209716797e-01,4.174353182315826416e-01
2.548105716705322266e-01,1.039572596549987793e+00
1.595257371664047241e-01,-9.837421178817749023e-01
9.617762565612792969e-01,3.051136136054992676e-01
1.007231831550598145e+00,-3.467884287238121033e-02
-3.669579923152923584e-01,-9.107844829559326172e-01
8.579409718513488770e-01,-5.227110385894775391e-01
8.392810821533203125e-01,-5.535929799079895020e-01
-5.494118928909301758e-01,-8.176825046539306641e-01
-9.634560346603393555e-01,-1.656556725502014160e-01
1.013081073760986328e+00,7.191035896539688110e-03
2.476927340030670166e-01,-9.645776748657226562e-01
-9.461840391159057617e-01,2.019145786762237549e-01
5.890641212463378906e-01,-7.942105531692504883e-01
5.945974588394165039e-01,8.617089390754699707e-01
-2.837162017822265625e-01,-9.320338368415832520e-01
-5.574452877044677734e-01,-8.106122016906738281e-01
7.831869125366210938e-01,-6.301135420799255371e-01
9.339383244514465332e-01,-3.337267935276031494e-01
1.012848973274230957e+00,8.150905370712280273e-02
6.690397262573242188e-01,7.970741391181945801e-01
8.570422530174255371e-01,-5.241659879684448242e-01
1.014293909072875977e+00,8.333230018615722656e-02
5.775496959686279297e-01,-8.019936084747314453e-01
8.515669107437133789e-01,-5.286802053451538086e-01
6.213299632072448730e-01,-7.719235420227050781e-01
-3.185646533966064453e-01,-9.201045632362365723e-01
3.773915171623229980e-01,-9.169391393661499023e-01
-1.695471704006195068e-01,-9.570389986038208008e-01
-2.455311864614486694e-01,-9.377882480621337891e-01
-7.180182337760925293e-01,-6.392946839332580566e-01
8.829627037048339844e-01,4.832322299480438232e-01
-7.884088158607482910e-01,-5.434582233428955078e-01
-9.641010761260986328e-01,-7.144758105278015137e-02
6.970116496086120605e-01,7.832102179527282715e-01
3.542433381080627441e-01,9.863176345825195312e-01
3.903716802597045898e-01,9.981101751327514648e-01
-6.054708957672119141e-01,-7.699489593505859375e-01
3.076580762863159180e-01,-9.478217363357543945e-01
8.020659685134887695e-01,6.453644037246704102e-01
8.200876712799072266e-01,-5.862390398979187012e-01
-9.404870867729187012e-01,2.412529289722442627e-01
-8.913827538490295410e-01,-3.517050445079803467e-01
-4.091490507125854492e-01,-8.910281062126159668e-01
4.066280424594879150e-01,-9.022662043571472168e-01
-8.606772422790527344e-01,-4.245030879974365234e-01
8.797080516815185547e-01,-4.777942001819610596e-01
-9.097763895988464355e-01,-3.290689885616302490e-01
-8.250210434198379517e-02,-9.692003726959228516e-01
-5.612871646881103516e-01,-7.752375006675720215e-01
5.139301419258117676e-01,9.210109710693359375e-01
6.968346834182739258e-01,7.682500481605529785e-01
8.573458790779113770e-01,5.830998420715332031e-01
7.869104146957397461e-01,6.605122089385986328e-01
-9.436716437339782715e-01,2.178058326244354248e-01
7.083595991134643555e-01,7.686869502067565918e-01
1.013281702995300293e+00,-6.131790578365325928e-04
3.926464319229125977e-01,9.647152423858642578e-01
-4.431529045104980469e-01,-8.792099356651306152e-01
6.686904430389404297e-01,8.017859458923339844e-01
9.640378952026367188e-01,-2.450566887855529785e-01
-6.430324316024780273e-01,-7.289798259735107422e-01
-1.496238559484481812e-01,-9.587972164154052734e-01
8.984946608543395996e-01,-4.335683584213256836e-01
8.483253717422485352e-01,-5.370584726333618164e-01
9.863876104354858398e-01,-1.430835425853729248e-01
6.740608215332031250e-01,7.964717745780944824e-01
7.641767859458923340e-01,7.245322465896606445e-01
-9.500995874404907227e-01,1.314997673034667969e-01
7.635161280632019043e-01,-6.472179889678955078e-01
5.551015138626098633e-01,8.744457960128784180e-01
-9.699752330780029297e-01,-8.265453577041625977e-02
6.594961285591125488e-01,-6.952800154685974121e-01
1.014058947563171387e+00,3.582179918885231018e-02
-8.136720061302185059e-01,-5.026151537895202637e-01
6.159678697586059570e-01,8.438012003898620605e-01
7.591990232467651367e-01,7.313628196716308594e-01
-8.481380939483642578e-01,-4.399994313716888428e-01
8.498256206512451172e-01,5.563681125640869141e-01
5.032167434692382812e-01,-8.488446474075317383e-01
6.359145641326904297e-01,-7.615520358085632324e-01
9.272482991218566895e-01,4.380229711532592773e-01
9.419968724250793457e-01,4.242812097072601318e-01
1.871430277824401855e-01,-9.796471595764160156e-01
-9.322922229766845703e-01,-2.832904756069183350e-01
-9.484010934829711914e-01,1.779885590076446533e-01
9.635931253433227539e-01,-2.380130290985107422e-01
-4.051496088504791260e-01,-8.947583436965942383e-01
9.254671335220336914e-01,-3.636304438114166260e-01
-1.725097000598907471e-02,-9.813996553421020508e-01
-9.252812862396240234e-01,-2.935257256031036377e-01
2.392640709877014160e-01,-9.705623388290405273e-01
7.978295087814331055e-01,-6.125872135162353516e-01
-4.079201817512512207e-01,-8.909300565719604492e-01
6.679367423057556152e-01,-7.379606962203979492e-01
-9.592636823654174805e-01,1.047596931457519531e-01
-8.522567749023437500e-01,-4.405113160610198975e-01
-5.407274961471557617e-01,-8.235563039779663086e-01
9.965689182281494141e-01,-8.877469599246978760e-02
9.343388080596923828e-01,3.726275861263275146e-01
4.179686903953552246e-01,9.592533111572265625e-01
8.655694723129272461e-01,5.153778195381164551e-01
9.027527570724487305e-01,-4.214437901973724365e-01
-3.196339011192321777e-01,-9.057353734970092773e-01
-9.719393253326416016e-01,-5.780621990561485291e-02
1.337637305259704590e-01,-9.869819879531860352e-01
-9.542285203933715820e-01,-1.122173070907592773e-01
4.803696870803833008e-01,-8.623468875885009766e-01
9.013552665710449219e-01,4.477795064449310303e-01
1.010290861129760742e+00,-1.059174165129661560e-02
6.942516565322875977e-01,7.704933881759643555e-01
-2.901849150657653809e-01,-9.293690919876098633e-01
-9.317675828933715820e-01,-2.770676016807556152e-01
-9.579718112945556641e-01,-1.012024581432342529e-01
4.619010686874389648e-01,-8.729610443115234375e-01
8.778702020645141602e-01,5.215992927551269531e-01
9.434005022048950195e-01,3.511680662631988525e-01
-5.350901931524276733e-02,-9.757272005081176758e-01
1.397595554590225220e-01,-9.854935407638549805e-01
-3.214206099510192871e-01,-9.195277690887451172e-01
-9.455798864364624023e-01,-2.408112585544586182e-01
-5.516195297241210938e-01,-8.150514960289001465e-01
-7.310642600059509277e-01,-5.971137881278991699e-01
9.642657041549682617e-01,-2.261067628860473633e-01
1.738328784704208374e-01,-9.821130037307739258e-01
9.612953662872314453e-01,-2.471643090248107910e-01
9.552589654922485352e-01,-2.752044498920440674e-01
4.751256704330444336e-01,-8.653887510299682617e-01
7.204854488372802734e-01,7.675740122795104980e-01
-5.318660661578178406e-02,-9.767171144485473633e-01
4.691777229309082031e-01,-8.688123226165771484e-01
5.572789907455444336e-01,-7.960738539695739746e-01
6.428681612014770508e-01,8.314509391784667969e-01
9.748841524124145508e-01,3.128657937049865723e-01
4.808670878410339355e-01,-8.620560169219970703e-01
-4.501457810401916504e-01,-8.756068348884582520e-01
-7.681154608726501465e-01,-5.703206658363342285e-01
5.888444930315017700e-02,-9.864617586135864258e-01
-1.531180739402770996e-01,-9.575523138046264648e-01
-8.883242011070251465e-01,-3.582164347171783447e-01
7.109605073928833008e-01,7.615655660629272461e-01
-3.193763494491577148e-01,-9.203867316246032715e-01
4.890837669372558594e-01,9.138326048851013184e-01
9.571586847305297852e-01,-2.720876634120941162e-01
3.946012258529663086e-02,-9.855967760086059570e-01
6.671985983848571777e-01,-7.384890913963317871e-01
8.565087914466857910e-01,-5.207475423812866211e-01
8.021296262741088867e-01,6.369171142578125000e-01
8.582292795181274414e-01,5.403458476066589355e-01
4.394843429327011108e-02,-9.858578443527221680e-01
7.964257597923278809e-01,-6.169734001159667969e-01
8.683685660362243652e-01,5.880478024482727051e-01
9.216678142547607422e-01,4.030666053295135498e-01
7.354204654693603516e-01,7.285438776016235352e-01
-7.629063725471496582e-01,-5.774618387222290039e-01
3.943337202072143555e-01,9.825377464294433594e-01
-5.262198448181152344e-01,-8.333404064178466797e-01
1.001980662345886230e+00,-4.245531186461448669e-02
-9.204696416854858398e-01,2.761054039001464844e-01
1.969610452651977539e-01,-9.773966073989868164e-01
-7.230719327926635742e-01,-6.353409290313720703e-01
9.323703646659851074e-01,3.771737217903137207e-01
3.453288674354553223e-01,-9.318468570709228516e-01
-5.247838795185089111e-02,-9.736398458480834961e-01
8.211947679519653320e-01,-5.316891670227050781e-01
7.962821722030639648e-01,6.468127965927124023e-01
9.024616479873657227e-01,4.451836347579956055e-01
-2.785525918006896973e-01,-9.336056113243103027e-01
8.991179466247558594e-01,-4.320309758186340332e-01
-3.055015802383422852e-01,-9.235747456550598145e-01
8.246535658836364746e-01,-5.779266357421875000e-01
6.588132977485656738e-01,-7.433464527130126953e-01
1.986884772777557373e-01,-9.503866434097290039e-01
-4.236723184585571289e-01,-8.880618810653686523e-01
9.770973920822143555e-01,-1.810505688190460205e-01
-7.280619144439697266e-01,-6.247746944427490234e-01
-6.291572451591491699e-01,-7.471595406532287598e-01
9.397288560867309570e-01,-3.152362108230590820e-01
-5.757892727851867676e-01,-7.966105937957763672e-01
-9.395646452903747559e-01,1.984086036682128906e-01
7.069408893585205078e-01,7.738761901855468750e-01
9.096544384956359863e-01,-4.047408998012542725e-01
9.223792552947998047e-01,-3.702765703201293945e-01
1.452794969081878662e-01,-9.835377931594848633e-01
8.797760009765625000e-01,4.971574246883392334e-01
6.151064038276672363e-01,8.501409292221069336e-01
8.125761747360229492e-01,6.551669836044311523e-01
7.903937101364135742e-01,6.480794548988342285e-01
8.985868096351623535e-01,4.521962702274322510e-01
-9.675915241241455078e-01,2.239051833748817444e-02
-1.062727570533752441e-01,-9.687081575393676758e-01
-8.241618871688842773e-01,-4.865072071552276611e-01
6.865233182907104492e-01,-7.221003770828247070e-01
-6.419894099235534668e-01,-7.297915220260620117e-01
-3.803829252719879150e-01,-9.024155139923095703e-01
8.396924734115600586e-01,-5.568073987960815430e-01
4.348788261413574219e-01,-8.881027698516845703e-01
3.770316392183303833e-02,-9.853225946426391602e-01
-1.348222643136978149e-01,-9.637775421142578125e-01
4.682451486587524414e-01,9.427981972694396973e-01
-9.521903991699218750e-01,1.224512159824371338e-01
-9.526622891426086426e-01,1.799721419811248779e-01
3.464362323284149170e-01,-9.315995573997497559e-01
2.043759822845458984e-01,1.080242991447448730e+00
-3.492432534694671631e-01,-9.115799069404602051e-01
-7.699633836746215820e-01,-5.797874927520751953e-01
6.002646684646606445e-01,8.514707088470458984e-01
-2.671736478805541992e-01,-9.347143173217773438e-01
9.049391746520996094e-01,-4.172186553478240967e-01
-2.417785674333572388e-01,-9.396727085113525391e-01
-9.544768333435058594e-01,-1.532892584800720215e-01
6.467626094818115234e-01,8.275102972984313965e-01
7.934861183166503906e-01,6.457080841064453125e-01
8.399735093116760254e-01,-5.548326373100280762e-01
6.464706659317016602e-01,8.113690614700317383e-01
8.407226800918579102e-01,6.051238775253295898e-01
8.253547549247741699e-01,6.144756078720092773e-01
9.263367056846618652e-01,-3.608877658843994141e-01
-6.038955450057983398e-01,-7.714335918426513672e-01
-9.611837863922119141e-01,7.089161872863769531e-02
9.109959602355957031e-01,-4.015223085880279541e-01
7.344785928726196289e-01,-6.822801828384399414e-01
6.274948120117187500e-01,8.423775434494018555e-01
9.783717393875122070e-01,-1.886559873819351196e-01
4.262747764587402344e-01,-8.734463453292846680e-01
6.919720768928527832e-01,7.705808281898498535e-01
6.160551905632019043e-01,8.340257406234741211e-01
-9.610527157783508301e-01,-5.115306004881858826e-02
9.752329587936401367e-01,-1.973021328449249268e-01
9.806272983551025391e-01,2.608643472194671631e-01
1.867255717515945435e-01,-9.799524545669555664e-01
-6.236599683761596680e-01,-7.520533800125122070e-01
1.821985542774200439e-01,1.056154608726501465e+00
3.287245333194732666e-02,-9.851585626602172852e-01
1.007354497909545898e+00,1.354068815708160400e-01
-9.720190167427062988e-01,-7.563543319702148438e-02
5.385624170303344727e-01,-8.271050453186035156e-01
4.776383042335510254e-01,9.161623120307922363e-01
9.802688360214233398e-01,2.501015067100524902e-01
9.367235898971557617e-01,-3.251717090606689453e-01
-8.690097928047180176e-01,-4.094409644603729248e-01
-9.421578645706176758e-01,1.714969575405120850e-01
2.438652515411376953e-02,-9.844884872436523438e-01
4.615054726600646973e-01,9.327601194381713867e-01
9.909478425979614258e-01,2.136571407318115234e-01
3.476287126541137695e-01,-9.317580461502075195e-01
-8.836181163787841797e-01,-3.849155008792877197e-01
9.738620519638061523e-01,-1.946729123592376709e-01
-9.621406793594360352e-01,-1.753342151641845703e-01
6.934974193572998047e-01,7.920661568641662598e-01
7.256966233253479004e-01,7.364418506622314453e-01
9.909955263137817383e-01,2.134509086608886719e-01
4.459985196590423584e-01,-8.815897703170776367e-01
-1.799345314502716064e-01,-9.533438682556152344e-01
3.774031400680541992e-01,1.010660529136657715e+00
-9.559075236320495605e-01,1.059958934783935547e-01
-2.851392626762390137e-01,-9.287556409835815430e-01
1.369602680206298828e-01,-9.858616590499877930e-01
-2.392678707838058472e-01,-9.422477483749389648e-01
9.302572011947631836e-01,-3.327986896038055420e-01
-5.252412557601928711e-01,-8.346833586692810059e-01
7.453808784484863281e-01,7.442283630371093750e-01
-4.740394353866577148e-01,-8.632591962814331055e-01
-9.621438980102539062e-01,-1.255719661712646484e-01
5.044957399368286133e-01,-8.325418233871459961e-01
8.702781796455383301e-01,5.747442841529846191e-01
-3.873573243618011475e-01,-9.033887982368469238e-01
4.957794547080993652e-01,9.065462946891784668e-01
-8.899478912353515625e-01,-3.798220157623291016e-01
-8.270541429519653320e-01,-4.807712137699127197e-01
6.386107206344604492e-01,8.308979272842407227e-01
7.942584156990051270e-02,-9.871226549148559570e-01
-5.513398647308349609e-01,-8.163740634918212891e-01
4.390038251876831055e-01,9.434848427772521973e-01
6.524669528007507324e-01,8.235363960266113281e-01
-4.740969464182853699e-02,-9.761382341384887695e-01
1.001254916191101074e+00,2.351298034191131592e-01
-6.575390100479125977e-01,-7.133565545082092285e-01
-4.908735156059265137e-01,-8.547827005386352539e-01
1.010273814201354980e+00,7.720783352851867676e-02
8.001664876937866211e-01,-6.086122393608093262e-01
9.249613881111145020e-01,4.990187287330627441e-01
-9.468998312950134277e-01,-1.525373458862304688e-01
6.497656106948852539e-01,8.263849020004272461e-01
9.966628551483154297e-01,1.903271377086639404e-01
7.911506295204162598e-01,6.399091482162475586e-01
9.676975011825561523e-01,-2.267094254493713379e-01
-2.171101272106170654e-01,-9.466534852981567383e-01
-3.149172067642211914e-01,-9.230718612670898438e-01
-3.703669309616088867e-01,-9.087258577346801758e-01
8.599132299423217773e-01,-5.153308510780334473e-01
-9.226187467575073242e-01,2.482362091541290283e-01
3.746311366558074951e-01,-9.180326461791992188e-01
1.003233313560485840e+00,-4.671415314078330994e-02
-9.643290042877197266e-01,4.730990901589393616e-02
-1.922895610332489014e-01,-9.534432888031005859e-01
4.028494954109191895e-01,-9.050680398941040039e-01
-8.799028396606445312e-02,-9.714826345443725586e-01
6.565918326377868652e-01,8.032662868499755859e-01
6.884799003601074219e-01,-7.199482917785644531e-01
1.007825732231140137e+00,9.251782298088073730e-02
-8.103502392768859863e-01,-5.072593092918395996e-01
-9.136258363723754883e-01,3.386701047420501709e-01
-5.215203762054443359e-02,-9.537910223007202148e-01
9.931224584579467773e-01,-1.240138560533523560e-01
-9.710087776184082031e-01,-1.003053486347198486e-01
5.391170978546142578e-01,8.825953006744384766e-01
9.261920452117919922e-01,-3.446641862392425537e-01
9.367816448211669922e-01,4.522477686405181885e-01
-9.360519647598266602e-01,-1.962912678718566895e-01
-1.532832980155944824e-01,-9.587963819503784180e-01
1.964114457368850708e-01,-9.448962211608886719e-01
5.090728402137756348e-01,9.030870199203491211e-01
9.903639554977416992e-01,2.158710956573486328e-01
7.597382068634033203e-01,7.013750076293945312e-01
-3.438270092010498047e-01,-8.974635601043701172e-01
-1.451161652803421021e-01,-9.577864408493041992e-01
1.289442777633666992e-01,-9.868580102920532227e-01
6.825892925262451172e-01,-7.279001474380493164e-01
-9.622312188148498535e-01,-1.792597770690917969e-01
-2.780829668045043945e-01,-9.322329759597778320e-01
-9.441001415252685547e-01,1.653151214122772217e-01
6.728193163871765137e-01,-7.352912425994873047e-01
-8.750482797622680664e-01,-3.984361588954925537e-01
-3.359120488166809082e-01,-9.028491973876953125e-01
9.666595458984375000e-01,-2.125898003578186035e-01
1.014110565185546875e+00,5.246189609169960022e-02
8.385064005851745605e-01,6.292443871498107910e-01
2.196587324142456055e-01,-9.782423973083496094e-01
9.714425802230834961e-01,-2.045341432094573975e-01
1.310133039951324463e-01,-9.872879981994628906e-01
5.025677680969238281e-01,9.031344652175903320e-01
1.005673170089721680e+00,1.411518156528472900e-01
9.531666040420532227e-01,-2.677016258239746094e-01
-9.656055569648742676e-01,4.017618671059608459e-02
9.137848019599914551e-02,-9.874061346054077148e-01
-5.710926055908203125e-01,-7.703967690467834473e-01
-9.234213232994079590e-01,-2.920036315917968750e-01
9.867795705795288086e-01,3.075049221515655518e-01
8.694140911102294922e-01,-5.000507235527038574e-01
-1.492944806814193726e-01,-9.599847793579101562e-01
-7.695719599723815918e-02,-9.693447351455688477e-01
7.907689809799194336e-01,6.660225987434387207e-01
-8.657886981964111328e-01,-3.635557591915130615e-01
9.475643634796142578e-01,-2.838260233402252197e-01
-9.611089825630187988e-01,1.546898856759071350e-02
7.797364592552185059e-01,7.141752839088439941e-01
-2.422731518745422363e-01,-9.392988681793212891e-01
-2.287892699241638184e-01,-9.436057806015014648e-01
4.597572684288024902e-01,-8.742171525955200195e-01
2.272548675537109375e-01,-9.700318574905395508e-01
-8.586754798889160156e-01,-4.101193845272064209e-01
-9.850228577852249146e-02,-9.693773984909057617e-01
-5.374426841735839844e-01,-7.946704626083374023e-01
8.783971071243286133e-01,-4.795722067356109619e-01
-6.439121961593627930e-01,-7.346889972686767578e-01
8.881168365478515625e-01,-4.581128656864166260e-01
-9.046970605850219727e-01,-3.411425352096557617e-01
4.156382083892822266e-01,-8.985153436660766602e-01
9.956516027450561523e-01,-1.200038790702819824e-01
9.851607084274291992e-01,-1.610950976610183716e-01
-4.603380560874938965e-01,-8.711658716201782227e-01
7.492879629135131836e-01,-6.694332361221313477e-01
8.390204906463623047e-01,-5.555558204650878906e-01
9.202477931976318359e-01,4.095065891742706299e-01
-3.170310556888580322e-01,-9.211397171020507812e-01
6.094247698783874512e-01,-7.805569767951965332e-01
6.613886356353759766e-01,8.144883513450622559e-01
6.037160009145736694e-02,-9.868201017379760742e-01
9.919748306274414062e-01,-9.765404462814331055e-02
9.846941232681274414e-01,-1.546246111392974854e-01
2.595719099044799805e-01,1.018298625946044922e+00
9.847888350486755371e-02,-9.876339435577392578e-01
-2.187089473009109497e-01,-9.449620246887207031e-01
9.948592185974121094e-01,1.979005336761474609e-01
8.358372449874877930e-01,-5.531141757965087891e-01
7.651112079620361328e-01,6.855089068412780762e-01
5.457745790481567383e-01,8.863424658775329590e-01
9.618204832077026367e-01,-2.398223578929901123e-01
-8.963580727577209473e-01,-3.581351041793823242e-01
-9.628177881240844727e-01,5.677944794297218323e-02
2.366072237491607666e-01,-9.680007696151733398e-01
-1.373502016067504883e-01,-9.588445425033569336e-01
7.329258918762207031e-01,7.289493680000305176e-01
5.319939255714416504e-01,8.889392614364624023e-01
-9.341124892234802246e-01,2.490775287151336670e-01
4.390963613986968994e-01,-8.855472207069396973e-01
7.742391824722290039e-01,6.758593916893005371e-01
1.006702780723571777e+00,-2.907877787947654724e-02
-8.268366456031799316e-01,-4.934088289737701416e-01
-9.386566877365112305e-01,2.203674316406250000e-01
-9.719479084014892578e-01,-6.922104954719543457e-02
-9.708034396171569824e-01,-1.043006479740142822e-01
6.787434816360473633e-01,-7.295226454734802246e-01
8.905083537101745605e-01,5.403907895088195801e-01
1.616933792829513550e-01,-9.830129146575927734e-01
-1.638264507055282593e-01,-9.592554569244384766e-01
2.886253595352172852e-01,-9.542572498321533203e-01
9.306742548942565918e-01,3.818568587303161621e-01
-3.164442777633666992e-01,-9.217747449874877930e-01
7.310066223144531250e-01,-6.880885362625122070e-01
1.004980087280273438e+00,-4.652300104498863220e-02
9.672856330871582031e-01,2.892777323722839355e-01
9.578741788864135742e-01,-2.640106976032257080e-01
4.730360507965087891e-01,9.375915527343750000e-01
5.046148300170898438e-01,-8.238528966903686523e-01
6.668621301651000977e-01,7.985245585441589355e-01
-8.735193014144897461e-01,4.686096012592315674e-01
2.826325297355651855e-01,1.010185003280639648e+00
-9.547603130340576172e-01,-2.055899500846862793e-01
5.994746685028076172e-01,8.622477650642395020e-01
4.727872610092163086e-01,-8.667619228363037109e-01
1.553394198417663574e-01,-9.601324796676635742e-01
9.324247837066650391e-01,3.772121965885162354e-01
6.784912347793579102e-01,8.044080138206481934e-01
-1.306220591068267822e-01,-9.620621204376220703e-01
8.148326277732849121e-01,6.318482756614685059e-01
9.820038080215454102e-01,-1.598696708679199219e-01
7.364442348480224609e-01,-6.492373943328857422e-01
2.776190638542175293e-01,-9.574077129364013672e-01
5.771244764328002930e-01,-8.022527098655700684e-01
9.842911958694458008e-01,-1.470179408788681030e-01
9.279119372367858887e-01,-3.563924431800842285e-01
4.302789568901062012e-01,-8.902850151062011719e-01
8.974937796592712402e-01,-4.358945190906524658e-01
4.200680255889892578e-01,9.739964008331298828e-01
-4.218762814998626709e-01,-8.876460790634155273e-01
9.579284191131591797e-01,3.145444095134735107e-01
1.007329821586608887e+00,1.377024054527282715e-01
-1.054730266332626343e-02,-9.813005924224853516e-01
6.859672665596008301e-01,7.864869832992553711e-01
-5.119296908378601074e-01,-8.099582195281982422e-01
8.320334553718566895e-01,6.256536245346069336e-01
-9.470168352127075195e-01,-2.336874008178710938e-01
-3.439286351203918457e-02,-9.796859025955200195e-01
-1.796330511569976807e-02,-9.798567295074462891e-01
1.013375282287597656e+00,5.785319581627845764e-02
-1.871312856674194336e-01,-9.524186849594116211e-01
-9.605338573455810547e-01,6.704431772232055664e-02
-9.622132778167724609e-01,-9.252667427062988281e-02
-8.177909851074218750e-01,-4.955880939960479736e-01
-6.397001743316650391e-01,-7.365354299545288086e-01
-8.868798017501831055e-01,4.103448092937469482e-01
9.012044668197631836e-01,-4.265971183776855469e-01
-9.539489746093750000e-01,1.505915522575378418e-01
-9.212663769721984863e-01,3.188307285308837891e-01
-9.330185651779174805e-01,2.903013825416564941e-01
-5.636370182037353516e-01,-8.058322072029113770e-01
-1.848284900188446045e-02,-9.659268856048583984e-01
-4.873786270618438721e-01,-8.568406701087951660e-01
6.537244319915771484e-01,8.209820389747619629e-01
9.635437726974487305e-01,-2.331531047821044922e-01
-9.394075870513916016e-01,1.810143291950225830e-01
9.840648174285888672e-01,2.377223074436187744e-01
-4.311289489269256592e-01,-8.830620646476745605e-01
6.148803830146789551e-01,8.350238800048828125e-01
-3.052842617034912109e-01,-9.286185503005981445e-01
-9.378598928451538086e-01,-2.616075873374938965e-01
-3.626416325569152832e-01,-9.082096219062805176e-01
7.866759896278381348e-01,-6.253249645233154297e-01
7.364116311073303223e-01,7.531505227088928223e-01
9.407733678817749023e-01,-3.035996258258819580e-01
9.056510329246520996e-01,4.389396607875823975e-01
9.514890313148498535e-01,-2.764500081539154053e-01
-9.707548618316650391e-01,-9.917851537466049194e-03
7.496569156646728516e-01,-6.335891485214233398e-01
9.128473699092864990e-03,-9.822154045104980469e-01
9.260381460189819336e-01,-3.448396027088165283e-01
-1.748644113540649414e-01,-9.556864500045776367e-01
9.940572977066040039e-01,2.438103109598159790e-01
1.000953078269958496e+00,1.693390309810638428e-01
-9.552184343338012695e-01,1.204720139503479004e-01
-5.109909772872924805e-01,-8.427058458328247070e-01
8.755130767822265625e-01,-4.865953624248504639e-01
4.857565164566040039e-01,9.229507446289062500e-01
-3.015004396438598633e-01,-9.259880781173706055e-01
7.755336761474609375e-01,-6.417416334152221680e-01
9.733313322067260742e-01,-2.071262896060943604e-01
9.707392454147338867e-01,2.796161770820617676e-01
-8.265361189842224121e-01,-4.816074669361114502e-01
9.137013554573059082e-01,-3.944095671176910400e-01
-3.810277283191680908e-01,-9.030386805534362793e-01
1.513395458459854126e-01,1.082638859748840332e+00
9.667481184005737305e-01,-2.114452421665191650e-01
-9.303073883056640625e-01,2.264256775379180908e-01
7.626497745513916016e-01,7.244780659675598145e-01
-3.861718177795410156e-01,-8.974708318710327148e-01
-2.181588560342788696e-01,-9.455379247665405273e-01
6.666563749313354492e-01,7.983300089836120605e-01
3.075738251209259033e-01,-9.469946622848510742e-01
3.277466893196105957e-01,1.001357793807983398e+00
-9.466769695281982422e-01,-2.411539852619171143e-01
3.496141135692596436e-01,-9.300659894943237305e-01
-4.794345796108245850e-01,-8.604541420936584473e-01
-9.623156785964965820e-01,9.017322212457656860e-03
3.992511332035064697e-01,9.632266163825988770e-01
7.630225419998168945e-01,6.942164897918701172e-01
1.004186391830444336e+00,-1.396049186587333679e-02
-8.962956070899963379e-01,-3.595781624317169189e-01
4.908041954040527344e-01,-8.429412245750427246e-01
8.620725870132446289e-01,-5.149279832839965820e-01
-7.190210372209548950e-02,-9.729934930801391602e-01
-3.252322375774383545e-01,-9.184248447418212891e-01
-3.221535980701446533e-01,-9.203673005104064941e-01
-9.660789370536804199e-01,-3.336140140891075134e-02
-9.607861042022705078e-01,2.890870347619056702e-02
1.472391486167907715e-01,-9.858635663986206055e-01
-9.720832705497741699e-01,-8.965408802032470703e-02
9.788967370986938477e-01,-1.732515394687652588e-01
-5.360026955604553223e-01,-7.916358709335327148e-01
4.780997037887573242e-01,9.293589591979980469e-01
1.014289259910583496e+00,8.926382660865783691e-02
8.342750072479248047e-01,5.793466567993164062e-01
7.508486509323120117e-01,-6.110823154449462891e-01
-1.143326535820960999e-01,-9.657183885574340820e-01
-3.362259566783905029e-01,-9.146525859832763672e-01
8.858495950698852539e-01,4.825281798839569092e-01
7.523176074028015137e-01,7.060369253158569336e-01
1.012849926948547363e+00,3.470364958047866821e-03
7.536380290985107422e-01,7.182189226150512695e-01
5.759621858596801758e-01,8.738558888435363770e-01
-6.880046725273132324e-01,-6.787554025650024414e-01
-9.298771023750305176e-01,-2.416954934597015381e-01
7.148500084877014160e-01,-6.999371647834777832e-01
6.701185107231140137e-01,7.997342348098754883e-01
-4.931970238685607910e-01,-8.211675882339477539e-01
4.800403118133544922e-01,-8.625385761260986328e-01
-9.611689448356628418e-01,8.501699566841125488e-02
-8.793255686759948730e-01,-4.023467600345611572e-01
-7.839437723159790039e-01,-5.654800534248352051e-01
-5.536352396011352539e-01,-8.137623071670532227e-01
-9.608198404312133789e-01,8.816248178482055664e-02
-7.097267508506774902e-01,-6.500750780105590820e-01
8.345786929130554199e-01,5.741876363754272461e-01
-5.636392533779144287e-02,-9.758681058883666992e-01
5.203962326049804688e-01,-8.384155631065368652e-01
1.001150250434875488e+00,-8.482682704925537109e-02
1.005168437957763672e+00,1.445502936840057373e-01
9.486679434776306152e-01,4.016878306865692139e-01
6.489815711975097656e-01,8.223419785499572754e-01
9.645103216171264648e-01,-2.389857470989227295e-01
-3.065534830093383789e-01,-9.239418506622314453e-01
8.270472884178161621e-01,5.997006893157958984e-01
9.469110965728759766e-01,-2.885224521160125732e-01
5.912671089172363281e-01,8.611667752265930176e-01
-1.850634813308715820e-01,-9.429167509078979492e-01
-9.092734456062316895e-01,-3.302123844623565674e-01
-9.680349826812744141e-01,-1.084405481815338135e-01
7.375659048557281494e-02,-9.867550134658813477e-01
7.873210310935974121e-01,-5.938510894775390625e-01
-7.243359684944152832e-01,-6.242150664329528809e-01
-9.647606611251831055e-01,4.380369558930397034e-02
-4.758422970771789551e-01,-8.629779815673828125e-01
-4.600216075778007507e-02,-9.782198667526245117e-01
1.007443904876708984e+00,-5.629744753241539001e-02
-9.657481908798217773e-01,-1.139281988143920898e-01
5.724484920501708984e-01,8.810514807701110840e-01
-1.749666333198547363e-01,-9.544764757156372070e-01
-7.518229484558105469e-01,-5.942457318305969238e-01
-9.562396407127380371e-01,1.316075026988983154e-01
9.959493875503540039e-01,1.934314966201782227e-01
9.335219264030456543e-01,3.746031224727630615e-01
-9.719737172126770020e-01,-7.499089837074279785e-02
1.005638122558593750e+00,1.911684870719909668e-01
-3.328624367713928223e-01,-9.017059803009033203e-01
8.533722758293151855e-01,-5.295692682266235352e-01
-5.527881383895874023e-01,-8.136407732963562012e-01
-2.862105667591094971e-01,-9.312399029731750488e-01
1.539710164070129395e-02,-9.611190557479858398e-01
-3.534380793571472168e-01,-9.126006960868835449e-01
-3.381111323833465576e-01,-9.155977964401245117e-01
-3.051924109458923340e-01,-9.106110930442810059e-01
-5.667802691459655762e-01,-7.711869478225708008e-01
9.336804747581481934e-01,3.777686953544616699e-01
4.405873119831085205e-01,9.345468878746032715e-01
-5.760110616683959961e-01,-7.641609907150268555e-01
9.054126739501953125e-01,-3.899699747562408447e-01
-8.258998394012451172e-01,-4.900414049625396729e-01
6.104432344436645508e-01,8.419131636619567871e-01
-2.199918329715728760e-01,-9.458395242691040039e-01
8.783081769943237305e-01,-4.805392324924468994e-01
9.324095249176025391e-01,3.773936927318572998e-01
-2.490636706352233887e-01,-9.414334297180175781e-01
3.488766551017761230e-01,9.876952171325683594e-01
-9.278973340988159180e-01,-2.904408872127532959e-01
1.007480025291442871e+00,1.352560520172119141e-01
9.782187938690185547e-01,-1.996436119079589844e-01
7.056357264518737793e-01,-6.624543070793151855e-01
-9.377756118774414062e-01,-1.981955170631408691e-01
4.336302280426025391e-01,-8.885883092880249023e-01
-8.824548125267028809e-02,-9.709781408309936523e-01
5.380495190620422363e-01,8.834713101387023926e-01
9.184468984603881836e-01,-3.808616101741790771e-01
6.628379821777343750e-01,-7.420741319656372070e-01
9.212068915367126465e-01,-3.760387003421783447e-01
2.365924715995788574e-01,-9.674372673034667969e-01
3.830049037933349609e-01,9.683989286422729492e-01
-8.963159918785095215e-01,3.646650016307830811e-01
-9.610140323638916016e-01,-1.872335076332092285e-01
3.930922150611877441e-01,9.577116370201110840e-01
6.473463773727416992e-01,8.111885786056518555e-01
1.007488131523132324e+00,4.529318213462829590e-02
5.853754878044128418e-01,-7.716146707534790039e-01
-9.555208086967468262e-01,-2.071517705917358398e-01
7.775715589523315430e-01,-6.381377577781677246e-01
-1.297392100095748901e-01,-9.635571241378784180e-01
-8.040198683738708496e-01,-5.375026464462280273e-01
6.737322211265563965e-01,8.072789907455444336e-01
-7.630053758621215820e-01,-5.889747142791748047e-01
1.012799859046936035e+00,8.561500906944274902e-02
-8.878341913223266602e-01,-3.638426363468170166e-01
-9.078023433685302734e-01,-3.377703130245208740e-01
8.208096623420715332e-01,-5.746780633926391602e-01
3.084510564804077148e-01,1.051571607589721680e+00
-3.469715118408203125e-01,-9.109295010566711426e-01
9.140223264694213867e-01,-3.942328393459320068e-01
6.772816181182861328e-01,8.051360845565795898e-01
-8.595408201217651367e-01,-4.317800104618072510e-01
-1.943366974592208862e-01,-9.476896524429321289e-01
1.009413838386535645e+00,1.111489236354827881e-01
-9.469327926635742188e-01,-2.334882318973541260e-01
7.640892863273620605e-01,6.857965588569641113e-01
-9.567946195602416992e-01,1.037359237670898438e-01
-5.632276535034179688e-01,-8.080847263336181641e-01
7.216321825981140137e-01,7.301744818687438965e-01
9.438761472702026367e-01,-2.967935502529144287e-01
5.259934663772583008e-01,-8.349134922027587891e-01
7.426427602767944336e-01,-6.750406622886657715e-01
9.968597888946533203e-01,1.868511438369750977e-01
6.212354302406311035e-01,8.326358795166015625e-01
7.811282873153686523e-01,-6.366555690765380859e-01
8.213660120964050293e-01,5.986580848693847656e-01
2.832728028297424316e-01,-9.553221464157104492e-01
4.798647165298461914e-01,9.341589808464050293e-01
-9.483628273010253906e-01,-2.297728955745697021e-01
-4.414643645286560059e-01,-8.537155985832214355e-01
1.003359913825988770e+00,1.598124802112579346e-01
6.714909672737121582e-01,-7.357647418975830078e-01
-3.582961857318878174e-01,-9.104768633842468262e-01
8.842030763626098633e-01,5.603300929069519043e-01
2.288815379142761230e-01,-9.730111360549926758e-01
8.044615983963012695e-01,-5.516846776008605957e-01
6.095204353332519531e-01,-7.806693315505981445e-01
-6.998171806335449219e-01,-6.611219644546508789e-01
6.210894584655761719e-01,8.452765345573425293e-01
7.814793586730957031e-01,7.038458585739135742e-01
9.684909582138061523e-01,2.871871888637542725e-01
-9.576411247253417969e-01,1.117849946022033691e-01
-7.441930174827575684e-01,-6.026203632354736328e-01
3.509824275970458984e-01,-9.281822443008422852e-01
1.003620147705078125e+00,-2.488735690712928772e-02
9.131693840026855469e-01,-3.955992162227630615e-01
9.982160329818725586e-01,-6.020390614867210388e-02
-3.478905558586120605e-01,-9.131540060043334961e-01
4.964320659637451172e-01,9.060910344123840332e-01
6.307483315467834473e-01,-7.649616003036499023e-01
-9.182772636413574219e-01,-3.014712035655975342e-01
5.373281240463256836e-01,9.058847427368164062e-01
-4.885600805282592773e-01,-8.560805916786193848e-01
5.192949175834655762e-01,8.941878080368041992e-01
9.813200235366821289e-01,2.480433881282806396e-01
9.777625799179077148e-01,3.031153380870819092e-01
-2.653194665908813477e-01,-9.328628778457641602e-01
8.420464396476745605e-01,5.739166140556335449e-01
-8.904931545257568359e-01,-3.714529573917388916e-01
6.956819295883178711e-01,7.687191963195800781e-01
9.826182126998901367e-01,2.425397336483001709e-01
-4.429460689425468445e-02,-9.778573513031005859e-01
1.000443458557128906e+00,-9.097164869308471680e-02
3.502628803253173828e-01,1.007853746414184570e+00
1.006330549716949463e-02,-9.831379652023315430e-01
2.858781218528747559e-01,-9.531964063644409180e-01
-8.918504118919372559e-01,-3.664061129093170166e-01
-6.259638071060180664e-01,-7.508407235145568848e-01
6.318265795707702637e-01,-7.644314169883728027e-01
7.589212656021118164e-01,7.155867815017700195e-01
8.092726469039916992e-01,6.372035145759582520e-01
-9.136915206909179688e-01,-3.247491419315338135e-01
6.887539625167846680e-01,7.740457057952880859e-01
3.624664843082427979e-01,-9.240075349807739258e-01
-8.348582983016967773e-01,-4.874570071697235107e-01
1.007745862007141113e+00,1.288003027439117432e-01
-9.543004035949707031e-01,-1.215446889400482178e-01
1.770525872707366943e-01,-9.816490411758422852e-01
-6.416012644767761230e-01,-7.186521887779235840e-01
5.504089593887329102e-01,8.969502449035644531e-01
6.680981069803237915e-02,-9.868286848068237305e-01
-9.532891213893890381e-02,-9.603725671768188477e-01
-4.459449350833892822e-01,-8.768784999847412109e-01
-9.416370391845703125e-01,-2.173480093479156494e-01
8.107855916023254395e-01,-5.934294462203979492e-01
-8.825849890708923340e-01,4.650575518608093262e-01
9.758350849151611328e-01,3.225800096988677979e-01
6.248585581779479980e-01,8.433141708374023438e-01
4.427446722984313965e-01,9.424148201942443848e-01
4.605177640914916992e-01,-8.736698627471923828e-01
-1.180527433753013611e-01,-9.648808240890502930e-01
4.584397673606872559e-01,9.544353485107421875e-01
6.532793045043945312e-01,8.223726153373718262e-01
-8.784772157669067383e-01,-3.931343853473663330e-01
4.951875209808349609e-01,9.333892464637756348e-01
6.856465935707092285e-01,-7.228712439537048340e-01
-9.682819843292236328e-01,-1.324895918369293213e-01
-1.692650020122528076e-01,-9.486734867095947266e-01
-9.204010963439941406e-01,2.730894982814788818e-01
8.140831589698791504e-01,-5.867360830307006836e-01
5.392929315567016602e-01,-8.265516161918640137e-01
9.897238016128540039e-01,-1.252594888210296631e-01
-9.634458422660827637e-01,5.861032381653785706e-02
3.799443542957305908e-01,-8.732177019119262695e-01
-7.172916531562805176e-01,-6.406915187835693359e-01
9.910360574722290039e-01,-1.428301632404327393e-01
8.522849678993225098e-01,-5.310130119323730469e-01
4.044657945632934570e-01,9.835001230239868164e-01
6.032157540321350098e-01,-7.849348783493041992e-01
-5.934969186782836914e-01,-7.813444137573242188e-01
-9.628700017929077148e-01,-1.705444157123565674e-01
6.785939931869506836e-01,7.876722216606140137e-01
8.300179839134216309e-01,5.792666077613830566e-01
2.573602199554443359e-01,-9.288123846054077148e-01
4.977347850799560547e-01,9.054832458496093750e-01
1.004325747489929199e-01,-9.867842197418212891e-01
-2.760792970657348633e-01,-9.357503056526184082e-01
-9.098433256149291992e-01,-3.306901454925537109e-01
-1.913748681545257568e-03,-9.821776151657104492e-01
9.447068572044372559e-01,-3.094317615032196045e-01
6.917670369148254395e-03,-9.835134744644165039e-01
9.947081804275512695e-01,-1.357425004243850708e-01
-9.664736390113830566e-01,-3.919738158583641052e-02
7.801108360290527344e-01,7.047707438468933105e-01
-8.514199405908584595e-02,-9.725819826126098633e-01
8.911237716674804688e-01,-4.509826004505157471e-01
1.889799386262893677e-01,-9.583336114883422852e-01
-9.613163471221923828e-01,6.821861863136291504e-02
-9.652913212776184082e-01,-1.774405837059020996e-01
9.936465024948120117e-01,2.028738558292388916e-01
6.994732022285461426e-01,-7.135593891143798828e-01
4.034914076328277588e-01,-9.046911001205444336e-01
-5.038869380950927734e-01,-8.473570346832275391e-01
9.191162586212158203e-01,-3.590321838855743408e-01
-7.488750219345092773e-01,-5.978146791458129883e-01
8.517959713935852051e-01,5.481624603271484375e-01
-5.916627869009971619e-02,-9.785445928573608398e-01
6.895571351051330566e-01,-7.229649424552917480e-01
3.254585266113281250e-01,-9.391935467720031738e-01
-7.370107769966125488e-01,-6.154587268829345703e-01
7.517037391662597656e-01,7.112020254135131836e-01
3.069989979267120361e-01,-9.474233388900756836e-01
2.391722202301025391e-01,-9.671236276626586914e-01
7.950162887573242188e-01,6.742647290229797363e-01
1.906097978353500366e-01,-9.786189794540405273e-01
7.237908840179443359e-01,-6.927863359451293945e-01
1.012917160987854004e+00,4.238257184624671936e-02
-9.574208855628967285e-01,9.158563613891601562e-02
9.859764575958251953e-01,2.319627702236175537e-01
-9.465325474739074707e-01,-1.700486242771148682e-01
-9.184997081756591797e-01,2.733374834060668945e-01
-2.604168057441711426e-01,-9.351571798324584961e-01
-5.468844175338745117e-01,-8.194751143455505371e-01
8.697379231452941895e-01,5.565600395202636719e-01
-8.842422366142272949e-01,-3.822963833808898926e-01
4.175049066543579102e-01,-8.972494602203369141e-01
1.007983207702636719e+00,-4.000451788306236267e-02
-3.500193357467651367e-03,-9.619761705398559570e-01
8.447777032852172852e-01,-5.442619323730468750e-01
2.954227477312088013e-02,-9.849573373794555664e-01
7.684826850891113281e-01,6.907733678817749023e-01
9.449203014373779297e-01,-2.837142050266265869e-01
6.570827364921569824e-01,8.032789230346679688e-01
-1.469651907682418823e-01,-9.579509496688842773e-01
4.401448965072631836e-01,9.672723412513732910e-01
7.568525075912475586e-01,-6.617634296417236328e-01
3.943678736686706543e-01,-9.092047214508056641e-01
9.317029118537902832e-01,-3.383831977844238281e-01
1.003596305847167969e+00,1.104645729064941406e-01
8.685967922210693359e-01,5.097113251686096191e-01
-9.607976078987121582e-01,3.568113222718238831e-02
1.531952023506164551e-01,-9.824157953262329102e-01
7.418473958969116211e-01,7.214730978012084961e-01
9.406881332397460938e-01,-3.034626245498657227e-01
-4.967029988765716553e-01,-8.514253497123718262e-01
5.170067548751831055e-01,9.197114706039428711e-01
8.573579192161560059e-01,-5.250017642974853516e-01
9.890820980072021484e-01,-1.411883085966110229e-01
6.409292221069335938e-01,8.207432031631469727e-01
-9.708030819892883301e-01,-1.041872501373291016e-01
5.755355358123779297e-01,8.796542882919311523e-01
7.815827727317810059e-01,6.757894754409790039e-01
-9.227369427680969238e-01,-2.995856106281280518e-01
-8.947969675064086914e-01,-3.411634862422943115e-01
5.748368501663208008e-01,8.717182278633117676e-01
9.422388672828674316e-01,3.539358973503112793e-01
-9.718360900878906250e-01,-1.632874831557273865e-02
7.474068403244018555e-01,7.094720602035522461e-01
4.249518513679504395e-01,9.427934288978576660e-01
9.165678024291992188e-01,-3.884441256523132324e-01
8.580707311630249023e-01,5.320320725440979004e-01
-5.475986003875732422e-01,-8.192435503005981445e-01
3.713983893394470215e-01,-9.204014539718627930e-01
-8.905792832374572754e-01,4.159841835498809814e-01
1.008452534675598145e+00,1.309354901313781738e-01
9.396913051605224609e-01,-3.112654387950897217e-01
-2.972213625907897949e-01,-9.296610951423645020e-01
9.376239776611328125e-01,4.432102739810943604e-01
9.500536918640136719e-01,3.355183303356170654e-01
3.687752783298492432e-01,-9.209312796592712402e-01
-1.837672889232635498e-01,-9.428572654724121094e-01
8.799447417259216309e-01,-4.773935377597808838e-01
7.321853637695312500e-01,7.506322264671325684e-01
2.547179162502288818e-01,-9.666820764541625977e-01
-8.880204558372497559e-01,-3.360320329666137695e-01
-5.080454051494598389e-03,-9.816296100616455078e-01
-9.359272718429565430e-01,-1.964435279369354248e-01
6.174294352531433105e-01,8.500674366950988770e-01
1.012926936149597168e+00,8.446505665779113770e-02
1.004266023635864258e+00,-6.159896776080131531e-02
6.104108691215515137e-01,8.379513621330261230e-01
9.750758409500122070e-01,-1.901974380016326904e-01
-9.605594873428344727e-01,-1.853841245174407959e-01
-7.826830148696899414e-01,-5.495306253433227539e-01
9.745687246322631836e-01,-2.093861401081085205e-01
5.588718652725219727e-01,-8.141427040100097656e-01
-4.080898463726043701e-01,-8.923511505126953125e-01
9.026501774787902832e-01,4.417715668678283691e-01
7.993103861808776855e-01,-6.136470437049865723e-01
-4.759359955787658691e-01,-8.633968234062194824e-01
-1.320451647043228149e-01,-9.630409479141235352e-01
9.130682945251464844e-01,4.900755882263183594e-01
5.711132287979125977e-01,-8.061029314994812012e-01
-9.680949449539184570e-01,1.208132877945899963e-02
9.455056786537170410e-01,-3.058066666126251221e-01
-9.663495421409606934e-01,3.097656741738319397e-02
9.464492201805114746e-01,-3.010133206844329834e-01
6.224511861801147461e-01,8.301089406013488770e-01
-9.350977838039398193e-03,-9.819999933242797852e-01
-7.698928117752075195e-01,-5.682768225669860840e-01
4.096406102180480957e-01,9.859333634376525879e-01
1.010127902030944824e+00,1.057953834533691406e-01
-6.248871088027954102e-01,-7.510304450988769531e-01
7.656277418136596680e-01,-6.510884761810302734e-01
1.000082731246948242e+00,-8.015146851539611816e-02
9.697645902633666992e-01,2.820146381855010986e-01
6.639825701713562012e-01,7.987530827522277832e-01
-9.478179812431335449e-01,1.587123274803161621e-01
1.004781842231750488e+00,4.145599156618118286e-02
7.332990169525146484e-01,-6.830803155899047852e-01
8.599641323089599609e-01,-5.209414958953857422e-01


==> figures/toy/data/PIDM_SE_weight_study/c004.csv <==
8.233005404472351074e-01,-5.609554052352905273e-01
-4.207484126091003418e-01,8.974870443344116211e-01
-6.294329762458801270e-01,7.681937217712402344e-01
-1.333263814449310303e-01,9.712264537811279297e-01
9.431636929512023926e-01,2.986312210559844971e-01
-8.410052657127380371e-01,5.383485555648803711e-01
9.255612492561340332e-01,-3.711947202682495117e-01
9.673411250114440918e-01,2.278917729854583740e-01
9.393412470817565918e-01,-3.371407091617584229e-01
-6.304911524057388306e-02,9.816043376922607422e-01
-6.089231371879577637e-01,7.838310003280639648e-01
9.942881464958190918e-01,1.032486110925674438e-01
8.292489647865295410e-01,-5.686792135238647461e-01
-6.515021920204162598e-01,7.627928256988525391e-01
9.548494219779968262e-01,-2.934914827346801758e-01
8.537217974662780762e-01,-5.269511938095092773e-01
2.577837109565734863e-01,-9.745140075683593750e-01
-8.664503693580627441e-01,5.149620771408081055e-01
9.155167341232299805e-01,-3.970299363136291504e-01
7.482851147651672363e-01,-6.822253465652465820e-01
-6.512600779533386230e-01,7.512060403823852539e-01
7.797870039939880371e-01,-6.441223621368408203e-01
2.635857462882995605e-01,-9.749896526336669922e-01
9.951278567314147949e-01,-9.877485036849975586e-02
9.691048264503479004e-01,2.199079543352127075e-01
-7.244010567665100098e-01,6.892260313034057617e-01
8.507917523384094238e-01,4.936250448226928711e-01
9.983419775962829590e-01,5.251744017004966736e-02
-8.758736848831176758e-01,4.873724579811096191e-01
9.845351576805114746e-01,8.928826451301574707e-02
9.980493187904357910e-01,8.589434623718261719e-02
-9.516058564186096191e-01,3.644635081291198730e-01
7.442356944084167480e-01,-6.561152935028076172e-01
8.496298193931579590e-01,4.983210563659667969e-01
-6.869730353355407715e-01,7.285209894180297852e-01
6.173382699489593506e-02,9.872652292251586914e-01
4.564011096954345703e-01,-8.899194002151489258e-01
-7.237684726715087891e-01,6.837345957756042480e-01
-8.912308812141418457e-01,4.794963002204895020e-01
5.270200371742248535e-01,-8.522002696990966797e-01
-9.172592163085937500e-01,4.179122447967529297e-01
6.959586739540100098e-01,6.996718645095825195e-01
-3.716690540313720703e-01,9.314445257186889648e-01
8.849443197250366211e-01,-4.616671204566955566e-01
8.871670961380004883e-01,-4.624630510807037354e-01
7.085672616958618164e-01,-7.251751422882080078e-01
7.552165389060974121e-01,6.309265494346618652e-01
-6.049484610557556152e-01,7.995690107345581055e-01
9.518229365348815918e-01,2.759486436843872070e-01
-5.323790907859802246e-01,8.509972691535949707e-01
8.169200271368026733e-02,9.737622141838073730e-01
-7.989065051078796387e-01,5.952085256576538086e-01
2.334116399288177490e-01,9.603075385093688965e-01
9.379063844680786133e-01,3.146349787712097168e-01
5.720652341842651367e-01,-8.263606429100036621e-01
3.602243065834045410e-01,-9.331560134887695312e-01
3.592225611209869385e-01,-9.275461435317993164e-01
-2.853461503982543945e-01,9.475712776184082031e-01
3.744587302207946777e-01,-9.295332431793212891e-01
-8.748950958251953125e-01,4.917786717414855957e-01
9.529758095741271973e-01,2.743572294712066650e-01
-3.368727117776870728e-02,9.829933643341064453e-01
9.607077240943908691e-01,-2.691377103328704834e-01
8.785827159881591797e-01,4.463714957237243652e-01
2.807077020406723022e-02,-1.051296114921569824e+00
9.662211537361145020e-01,2.294355481863021851e-01
9.688168168067932129e-01,1.247516423463821411e-01
2.769187390804290771e-01,-9.663826823234558105e-01
8.965641260147094727e-01,-4.398189485073089600e-01
9.991410374641418457e-01,5.971011891961097717e-02
6.913142204284667969e-01,-7.308070659637451172e-01
-6.397736072540283203e-01,7.716203927993774414e-01
-7.391707301139831543e-01,6.715689897537231445e-01
9.722029566764831543e-01,2.135040313005447388e-01
9.788783192634582520e-01,1.852273494005203247e-01
9.331464171409606934e-01,-3.537755310535430908e-01
1.000710248947143555e+00,-1.461283862590789795e-02
-7.071024179458618164e-01,6.998617649078369141e-01
6.303610205650329590e-01,7.625862360000610352e-01
4.638109207153320312e-01,-8.824205994606018066e-01
2.036122679710388184e-01,-9.955773949623107910e-01
-8.089907169342041016e-01,5.885148048400878906e-01
-8.230782747268676758e-01,5.670447945594787598e-01
4.899803996086120605e-01,8.633877635002136230e-01
8.974621295928955078e-01,4.069716632366180420e-01
7.395376563072204590e-01,6.512553095817565918e-01
5.407454371452331543e-01,-8.409974575042724609e-01
-6.574643850326538086e-01,7.592033147811889648e-01
2.737861126661300659e-02,9.824403524398803711e-01
4.799262285232543945e-01,-8.787536621093750000e-01
7.777599096298217773e-01,-6.464563608169555664e-01
-3.794696927070617676e-01,9.282962679862976074e-01
1.316977143287658691e-01,9.806641340255737305e-01
5.911660790443420410e-01,-8.181344270706176758e-01
5.803030729293823242e-01,-8.174544572830200195e-01
9.977937340736389160e-01,-9.396953880786895752e-02
-3.499623239040374756e-01,9.273732900619506836e-01
7.910102009773254395e-01,-6.278976798057556152e-01
-8.782414197921752930e-01,4.913851022720336914e-01
9.978439211845397949e-01,6.831601262092590332e-02
6.299518942832946777e-01,-7.849552631378173828e-01
-8.561637997627258301e-01,5.121399760246276855e-01
1.003919124603271484e+00,-2.995794638991355896e-02
-6.118973493576049805e-01,7.938790917396545410e-01
2.843655645847320557e-03,9.890486001968383789e-01
9.932492375373840332e-01,-1.138391047716140747e-01
6.504661440849304199e-01,-7.728418111801147461e-01
-6.840973496437072754e-01,7.217195034027099609e-01
-5.830235481262207031e-01,8.164979219436645508e-01
6.463566422462463379e-01,-7.771662473678588867e-01
1.002976775169372559e+00,-5.837660282850265503e-03
9.416224360466003418e-01,-3.249826133251190186e-01
8.807881474494934082e-01,-4.689942002296447754e-01
9.688381552696228027e-01,2.229881882667541504e-01
9.989870190620422363e-01,4.524966701865196228e-02
5.021678209304809570e-01,8.631337881088256836e-01
-6.466581225395202637e-01,7.649585604667663574e-01
9.785884022712707520e-01,1.818259805440902710e-01
-6.690523028373718262e-01,7.450218200683593750e-01
9.264082461595535278e-02,9.850741624832153320e-01
-4.199214577674865723e-01,8.977500200271606445e-01
1.000742912292480469e+00,-9.414553642272949219e-03
5.131619423627853394e-02,-1.023540735244750977e+00
4.458194375038146973e-01,-8.910812139511108398e-01
8.039854764938354492e-01,-5.837067365646362305e-01
7.366403341293334961e-01,-6.957798004150390625e-01
6.271570324897766113e-01,7.639697790145874023e-01
7.151894569396972656e-01,-7.154518365859985352e-01
-8.887433409690856934e-01,4.632247090339660645e-01
8.649181127548217773e-01,4.708230197429656982e-01
-5.320948362350463867e-01,8.372339010238647461e-01
9.386343955993652344e-01,3.147750198841094971e-01
-8.864371180534362793e-01,4.796421527862548828e-01
6.960813403129577637e-01,6.945955753326416016e-01
-8.432061076164245605e-01,5.433354973793029785e-01
6.351525187492370605e-01,-7.658084630966186523e-01
5.461165904998779297e-01,-8.450767993927001953e-01
7.155892848968505859e-01,-7.069848775863647461e-01
3.742798566818237305e-01,-9.241288900375366211e-01
-5.874536633491516113e-01,8.121517300605773926e-01
-2.446230947971343994e-01,9.607737660408020020e-01
-7.109091281890869141e-01,7.009588479995727539e-01
-4.585837423801422119e-01,8.795461654663085938e-01
2.477648258209228516e-01,-9.782344102859497070e-01
9.779224991798400879e-01,2.808107808232307434e-02
-4.743432402610778809e-01,8.699888586997985840e-01
-2.712018787860870361e-01,9.567333459854125977e-01
6.278659701347351074e-01,-7.747264504432678223e-01
9.353055953979492188e-01,-3.518424630165100098e-01
8.929385542869567871e-01,-4.440087676048278809e-01
9.871419072151184082e-01,7.519203424453735352e-02
-7.641604542732238770e-01,6.422709226608276367e-01
5.852919816970825195e-01,-8.194413781166076660e-01
-5.299485921859741211e-01,8.405498266220092773e-01
-7.074151635169982910e-01,6.996098756790161133e-01
-5.098422169685363770e-01,8.518503904342651367e-01
-6.986943483352661133e-01,7.082723379135131836e-01
3.842474222183227539e-01,-9.249656200408935547e-01
9.989114403724670410e-01,-5.888063833117485046e-02
7.307636141777038574e-01,-7.010412216186523438e-01
-8.495813608169555664e-01,5.371933579444885254e-01
7.529264092445373535e-01,-6.782448291778564453e-01
9.407215118408203125e-01,-3.325758874416351318e-01
9.569780230522155762e-01,-2.790477871894836426e-01
8.124843239784240723e-01,-5.966901779174804688e-01
9.909880757331848145e-01,-1.474054306745529175e-01
9.340661168098449707e-01,-3.484319448471069336e-01
9.997903704643249512e-01,-7.633781433105468750e-02
-2.261113822460174561e-01,9.686763286590576172e-01
9.994309544563293457e-01,-7.012505829334259033e-02
8.366684317588806152e-01,5.144572257995605469e-01
-4.460187554359436035e-01,8.952283859252929688e-01
5.327822566032409668e-01,-8.458293676376342773e-01
1.514650285243988037e-01,9.814590215682983398e-01
9.759399294853210449e-01,1.941530555486679077e-01
3.510431647300720215e-01,-9.400005340576171875e-01
5.264259576797485352e-01,-8.480036258697509766e-01
-8.840620517730712891e-01,4.721650779247283936e-01
-8.498145341873168945e-01,5.294126272201538086e-01
-5.235832929611206055e-01,8.432413339614868164e-01
1.002762794494628906e+00,-1.693721860647201538e-03
8.029190897941589355e-01,5.702991485595703125e-01
-5.680926442146301270e-01,8.134487867355346680e-01
9.846052527427673340e-01,1.547658890485763550e-01
9.780434966087341309e-01,1.017783582210540771e-01
-2.353953421115875244e-01,9.657282829284667969e-01
9.589126706123352051e-01,-2.761047482490539551e-01
7.472209930419921875e-01,6.430407166481018066e-01
-8.457153439521789551e-01,5.343791246414184570e-01
-7.271505594253540039e-01,6.801474094390869141e-01
7.419683784246444702e-02,9.849300384521484375e-01
8.699868321418762207e-01,-4.916673004627227783e-01
-8.169060349464416504e-01,5.758791565895080566e-01
6.683161854743957520e-01,-7.323259711265563965e-01
2.058334648609161377e-01,9.673693180084228516e-01
6.148938536643981934e-01,-7.780261039733886719e-01
5.486479401588439941e-01,-8.258434534072875977e-01
5.984260439872741699e-01,7.872574329376220703e-01
5.274969935417175293e-01,-8.505213260650634766e-01
6.973772048950195312e-01,6.967198848724365234e-01
6.977154016494750977e-01,-7.355842590332031250e-01
9.581733345985412598e-01,-2.765952348709106445e-01
9.389795660972595215e-01,-3.381242156028747559e-01
8.546902537345886230e-01,4.724510908126831055e-01
7.111909240484237671e-02,9.871068000793457031e-01
5.331077426671981812e-02,9.874302148818969727e-01
9.456003308296203613e-01,2.941768765449523926e-01
-2.528162896633148193e-01,9.588091969490051270e-01
4.464744925498962402e-01,8.931328058242797852e-01
8.088970184326171875e-01,-6.021626591682434082e-01
9.357054829597473145e-01,-3.082703351974487305e-01
-4.231292009353637695e-01,8.958437442779541016e-01
9.253498911857604980e-01,3.270096480846405029e-01
9.643849730491638184e-01,-2.544183135032653809e-01
3.890668749809265137e-01,9.183657765388488770e-01
1.006847992539405823e-01,9.697889685630798340e-01
6.580799818038940430e-01,-7.467634677886962891e-01
8.773220181465148926e-01,4.468559622764587402e-01
9.748123288154602051e-01,-2.163884192705154419e-01
-1.957408487796783447e-01,9.683003425598144531e-01
4.720587134361267090e-01,8.595019578933715820e-01
-8.353047966957092285e-01,5.488736033439636230e-01
9.301950931549072266e-01,-3.696252703666687012e-01
8.722652792930603027e-01,4.567914605140686035e-01
-3.123943209648132324e-01,9.511724710464477539e-01
-7.896981835365295410e-01,6.115581393241882324e-01
-6.479565501213073730e-01,7.669686079025268555e-01
2.369269728660583496e-01,9.459436535835266113e-01
4.837203621864318848e-01,8.533945083618164062e-01
8.817900419235229492e-01,-4.699179828166961670e-01
2.889532744884490967e-01,9.346001744270324707e-01
5.605410337448120117e-01,-8.339517116546630859e-01
9.912047982215881348e-01,1.235384494066238403e-01
-7.218483090400695801e-01,6.925892829895019531e-01
-8.086763620376586914e-01,5.860714912414550781e-01
-8.130262494087219238e-01,5.807142257690429688e-01
4.669175744056701660e-01,8.826420307159423828e-01
9.856937527656555176e-01,-1.626674830913543701e-01
8.839917778968811035e-01,-4.691135883331298828e-01
2.190658748149871826e-01,-9.920489192008972168e-01
1.000663399696350098e+00,-1.074307784438133240e-02
-9.528950601816177368e-02,9.718511104583740234e-01
-5.898049473762512207e-01,8.125427365303039551e-01
6.526332497596740723e-01,7.431720495223999023e-01
-2.381992340087890625e-01,9.671863317489624023e-01
-7.139633297920227051e-01,6.990281343460083008e-01
-7.622066736221313477e-01,6.429213881492614746e-01
-5.119050741195678711e-01,8.494991064071655273e-01
-7.865453362464904785e-01,6.126489639282226562e-01
1.000967144966125488e+00,-1.042307913303375244e-02
-5.082600712776184082e-01,8.616507649421691895e-01
-7.406288385391235352e-01,6.688522696495056152e-01
4.056206941604614258e-01,-9.149448275566101074e-01
6.395031511783599854e-02,9.865477085113525391e-01
-8.040934205055236816e-01,5.928725004196166992e-01
9.820312857627868652e-01,1.768723279237747192e-01
8.480349779129028320e-01,4.966502785682678223e-01
-8.563304543495178223e-01,5.161150097846984863e-01
-3.171423971652984619e-01,9.372044801712036133e-01
6.415286064147949219e-01,-7.702162265777587891e-01
9.221754670143127441e-01,3.518658578395843506e-01
-8.330447077751159668e-01,5.482608675956726074e-01
-8.921949863433837891e-01,4.656334221363067627e-01
9.907494187355041504e-01,-2.382200583815574646e-02
9.148069024085998535e-01,3.512295782566070557e-01
2.745364904403686523e-01,-9.601103067398071289e-01
5.362457633018493652e-01,8.321160674095153809e-01
8.324916958808898926e-01,5.247126221656799316e-01
9.443193078041076660e-01,3.021842837333679199e-01
2.078529000282287598e-01,-9.804102778434753418e-01
2.616458833217620850e-01,-9.712326526641845703e-01
-3.237409144639968872e-02,-1.058725118637084961e+00
1.354781091213226318e-01,-1.009190559387207031e+00
9.326103329658508301e-01,-3.566219508647918701e-01
9.998511672019958496e-01,8.156187832355499268e-03
-5.921214818954467773e-01,7.979865074157714844e-01
8.060689568519592285e-01,5.649619102478027344e-01
7.241484522819519043e-01,6.829980015754699707e-01
5.958554744720458984e-01,-8.109104037284851074e-01
9.219011068344116211e-01,-3.839200735092163086e-01
9.382227063179016113e-01,-3.407439291477203369e-01
9.985923171043395996e-01,7.163091003894805908e-02
9.947615265846252441e-01,9.521488845348358154e-02
9.271197319030761719e-01,3.420103490352630615e-01
9.947097897529602051e-01,-1.058674454689025879e-01
5.158146023750305176e-01,-8.448522090911865234e-01
8.657537102699279785e-01,-5.044064521789550781e-01
6.002010107040405273e-01,-8.044505715370178223e-01
9.992668032646179199e-01,-2.209357917308807373e-04
-7.479895353317260742e-01,6.605716943740844727e-01
-6.106852889060974121e-01,7.967681884765625000e-01
-1.689818799495697021e-01,9.772098660469055176e-01
3.276889920234680176e-01,9.206162691116333008e-01
1.000675082206726074e+00,4.855634644627571106e-02
8.406144380569458008e-01,5.126796960830688477e-01
9.771800637245178223e-01,-1.893642991781234741e-01
-8.687087893486022949e-01,4.869998097419738770e-01
-8.800471574068069458e-02,9.755564928054809570e-01
9.646809697151184082e-01,-2.656442224979400635e-01
3.625557422637939453e-01,-9.268401265144348145e-01
7.210077643394470215e-01,-7.118598818778991699e-01
7.765953540802001953e-01,6.022946238517761230e-01
8.212054967880249023e-01,-5.822862386703491211e-01
-4.792188405990600586e-01,8.685523867607116699e-01
-8.812745213508605957e-01,4.690200984477996826e-01
9.106873869895935059e-01,-4.048758447170257568e-01
9.970018267631530762e-01,8.412867784500122070e-02
-4.365274310111999512e-01,8.911120891571044922e-01
8.270469307899475098e-01,-5.736117362976074219e-01
6.687197089195251465e-01,-7.601150870323181152e-01
-5.630647391080856323e-02,9.877270460128784180e-01
9.177860021591186523e-01,3.657798171043395996e-01
-8.227058053016662598e-01,5.650590062141418457e-01
-2.166826128959655762e-01,9.704179167747497559e-01
-2.876806557178497314e-01,9.565826058387756348e-01
3.137283921241760254e-01,9.231793880462646484e-01
1.002860784530639648e+00,-3.185681998729705811e-03
9.734881520271301270e-01,2.073770612478256226e-01
9.203963875770568848e-01,-3.857176303863525391e-01
-7.559819817543029785e-01,6.499501466751098633e-01
9.157224893569946289e-01,-3.983529806137084961e-01
-5.212913751602172852e-01,8.591283559799194336e-01
5.398498177528381348e-01,-8.409378528594970703e-01
6.169511675834655762e-01,-7.946001291275024414e-01
9.769763350486755371e-01,1.867902874946594238e-01
3.442148268222808838e-01,9.325911402702331543e-01
9.523317217826843262e-01,-2.982162833213806152e-01
8.683343529701232910e-01,-4.995271563529968262e-01
9.264948368072509766e-01,-3.626756072044372559e-01
2.375072240829467773e-01,9.420035481452941895e-01
-8.855937123298645020e-01,4.700974822044372559e-01
3.777163624763488770e-01,-9.277001023292541504e-01
-4.017936587333679199e-01,9.196516275405883789e-01
-3.679319024085998535e-01,9.199411869049072266e-01
7.722688317298889160e-01,-6.528421640396118164e-01
6.629629731178283691e-01,-7.671704292297363281e-01
-8.798057436943054199e-01,4.763101935386657715e-01
9.431208968162536621e-01,3.014531731605529785e-01
4.578831195831298828e-01,8.699203729629516602e-01
9.540048241615295410e-01,2.706413269042968750e-01
-4.313432276248931885e-01,8.941348791122436523e-01
6.906015276908874512e-01,-7.420988082885742188e-01
4.955240488052368164e-01,-8.653437495231628418e-01
-4.808577597141265869e-01,8.795765638351440430e-01
8.468353152275085449e-01,-5.393530130386352539e-01
-7.211916446685791016e-01,6.912046670913696289e-01
8.657011389732360840e-01,-5.045538544654846191e-01
-9.005520939826965332e-01,4.468751549720764160e-01
-5.994163155555725098e-01,7.927515506744384766e-01
8.613650798797607422e-01,-5.120530128479003906e-01
-2.081040441989898682e-01,9.731153845787048340e-01
5.957412123680114746e-01,-8.103479146957397461e-01
1.002968192100524902e+00,-1.201166957616806030e-02
4.792496562004089355e-01,8.679825067520141602e-01
4.011536240577697754e-01,-9.158965349197387695e-01
-8.879099488258361816e-01,4.723514020442962646e-01
3.849418759346008301e-01,-9.228566884994506836e-01
5.227549076080322266e-01,-8.451447486877441406e-01
1.001831889152526855e+00,-5.113482847809791565e-02
-3.490273952484130859e-01,9.290364384651184082e-01
8.137475848197937012e-01,-5.791800022125244141e-01
-8.903051018714904785e-01,4.723928272724151611e-01
-9.124858379364013672e-01,4.437502920627593994e-01
4.558746218681335449e-01,-8.810628652572631836e-01
-3.535123467445373535e-01,9.379251599311828613e-01
-8.358276486396789551e-01,5.495436787605285645e-01
-8.563378453254699707e-01,5.227748155593872070e-01
9.101039767265319824e-01,-4.139555692672729492e-01
3.879101872444152832e-01,-9.231840968132019043e-01
7.173978686332702637e-01,-7.165424823760986328e-01
9.882302880287170410e-01,-1.602115780115127563e-01
-7.445144653320312500e-01,6.665385365486145020e-01
8.378596901893615723e-01,5.158408284187316895e-01
-2.201992273330688477e-01,9.672567844390869141e-01
-6.746809482574462891e-01,7.429200410842895508e-01
9.726465344429016113e-01,-2.149468064308166504e-01
4.810323566198348999e-02,9.881725311279296875e-01
8.254461884498596191e-01,-5.750528573989868164e-01
-5.816406607627868652e-01,8.047498464584350586e-01
9.859558939933776855e-01,-1.598897278308868408e-01
2.647070288658142090e-01,9.303483963012695312e-01
-5.218812823295593262e-01,8.449059128761291504e-01
9.351754784584045410e-01,-3.380042016506195068e-01
1.898850798606872559e-01,-9.836378097534179688e-01
8.341795802116394043e-01,-5.613682866096496582e-01
1.868210136890411377e-01,-9.884835481643676758e-01
-7.615303993225097656e-01,6.416562199592590332e-01
-8.108921647071838379e-01,5.850889086723327637e-01
7.858775854110717773e-01,-6.342447400093078613e-01
6.734541058540344238e-01,-7.541906237602233887e-01
-8.011665940284729004e-01,5.895956754684448242e-01
-4.650367498397827148e-01,8.767696022987365723e-01
-8.550004363059997559e-01,5.147941112518310547e-01
9.963776469230651855e-01,8.200050890445709229e-02
7.613418102264404297e-01,-6.653569936752319336e-01
4.317944049835205078e-01,8.990444540977478027e-01
-9.100069999694824219e-01,4.236438274383544922e-01
-3.699012994766235352e-01,9.282183647155761719e-01
3.968332409858703613e-01,-9.078239202499389648e-01
6.065021753311157227e-01,-8.063216209411621094e-01
9.781973958015441895e-01,-2.064930498600006104e-01
4.597544074058532715e-01,-8.894705772399902344e-01
-7.917972207069396973e-01,6.084759235382080078e-01
3.056384325027465820e-01,-9.469985961914062500e-01
6.860465407371520996e-01,7.090974450111389160e-01
-4.609940648078918457e-01,8.904995322227478027e-01
5.862479805946350098e-01,-8.110607862472534180e-01
9.886217713356018066e-01,1.476495116949081421e-01
5.364961028099060059e-01,-8.375039100646972656e-01
5.957226753234863281e-01,-8.148636221885681152e-01
-7.606818079948425293e-01,6.446622610092163086e-01
-8.844669461250305176e-01,4.769869446754455566e-01
8.791530728340148926e-01,4.437549114227294922e-01
-4.535952806472778320e-01,8.816844820976257324e-01
-6.419922113418579102e-01,7.646826505661010742e-01
-6.525335311889648438e-01,7.507815957069396973e-01
-4.003987461328506470e-02,9.883737564086914062e-01
-2.532405555248260498e-01,9.627865552902221680e-01
8.267834186553955078e-01,-5.739719867706298828e-01
9.150220751762390137e-01,-3.955741822719573975e-01
9.389454722404479980e-01,-3.367776274681091309e-01
8.193764835596084595e-02,9.862911701202392578e-01
8.051698207855224609e-01,-6.071366071701049805e-01
9.282836318016052246e-01,3.378917872905731201e-01
-7.467399239540100098e-01,6.635359525680541992e-01
-7.240552306175231934e-01,6.910488605499267578e-01
-3.175895810127258301e-01,9.458480477333068848e-01
4.013824462890625000e-01,-9.143807291984558105e-01
-5.556195378303527832e-01,8.236806392669677734e-01
9.988713860511779785e-01,-7.937796413898468018e-02
5.822202563285827637e-01,8.098222017288208008e-01
4.446683526039123535e-01,-8.956079483032226562e-01
6.315031051635742188e-01,7.527160644531250000e-01
-8.687188625335693359e-01,5.101867318153381348e-01
9.656108021736145020e-01,-2.390950918197631836e-01
6.866555809974670410e-01,7.104051709175109863e-01
7.029641270637512207e-01,-7.285280227661132812e-01
-2.672210931777954102e-01,9.556391239166259766e-01
-7.027827501296997070e-01,7.130633592605590820e-01
-4.554826021194458008e-01,8.878591060638427734e-01
8.831464648246765137e-01,4.370325803756713867e-01
7.685568928718566895e-01,-6.588612794876098633e-01
-3.616597056388854980e-01,9.324976205825805664e-01
4.939622879028320312e-01,-8.580021262168884277e-01
8.442246317863464355e-01,5.039410591125488281e-01
5.484459996223449707e-01,8.164479732513427734e-01
8.731465339660644531e-01,-4.890329241752624512e-01
-1.491559147834777832e-01,9.783854484558105469e-01
6.660858392715454102e-01,-7.529026269912719727e-01
8.176900744438171387e-01,-5.885210037231445312e-01
8.629119396209716797e-01,-5.085359215736389160e-01
-4.295442253351211548e-02,9.872260093688964844e-01
6.766376495361328125e-01,-7.324746847152709961e-01
9.139041900634765625e-01,3.433295786380767822e-01
-8.380279541015625000e-01,5.534716248512268066e-01
9.740136265754699707e-01,2.002449631690979004e-01
9.990926384925842285e-01,3.403041139245033264e-02
4.689418077468872070e-01,-8.840870261192321777e-01
9.716538786888122559e-01,-2.344476729631423950e-01
-5.866492986679077148e-01,8.120940923690795898e-01
-8.794288039207458496e-01,4.839990735054016113e-01
2.745117545127868652e-01,9.552130103111267090e-01
7.300066351890563965e-01,6.606960296630859375e-01
-3.590252995491027832e-01,9.329180717468261719e-01
2.711559534072875977e-01,-9.726045131683349609e-01
-8.046472072601318359e-01,5.922034382820129395e-01
-8.404980897903442383e-01,5.425709486007690430e-01
2.227115929126739502e-01,-9.906443357467651367e-01
-7.856394052505493164e-01,6.136149168014526367e-01
4.375971555709838867e-01,8.895766735076904297e-01
-5.929685235023498535e-01,8.113589286804199219e-01
-5.081837773323059082e-01,8.524616956710815430e-01
5.715733170509338379e-01,8.108050823211669922e-01
9.936516880989074707e-01,-1.204225122928619385e-01
-8.906389474868774414e-01,4.589453637599945068e-01
-1.770641505718231201e-01,9.772734642028808594e-01
8.213937878608703613e-01,-5.827238559722900391e-01
9.114556908607482910e-01,-4.036684632301330566e-01
9.277845025062561035e-01,-3.641538619995117188e-01
-6.343196034431457520e-01,7.798646688461303711e-01
2.786866724491119385e-01,9.533823132514953613e-01
6.288625597953796387e-01,-7.899533510208129883e-01
-4.344647526741027832e-01,9.001721143722534180e-01
-4.358873069286346436e-01,9.031243324279785156e-01
-8.730763196945190430e-01,4.931767582893371582e-01
9.833720326423645020e-01,-1.755109876394271851e-01
9.981693625450134277e-01,5.264741554856300354e-02
-6.822839379310607910e-01,7.317104339599609375e-01
-7.511989474296569824e-01,6.516762971878051758e-01
3.458402752876281738e-01,-9.291932582855224609e-01
-7.740464806556701660e-01,6.310439109802246094e-01
6.608860492706298828e-01,-7.396933436393737793e-01
7.977219671010971069e-02,9.847733974456787109e-01
-8.904978632926940918e-01,4.746249318122863770e-01
-7.446268200874328613e-01,6.673277616500854492e-01
6.518446803092956543e-01,-7.715078592300415039e-01
3.298134803771972656e-01,9.243749380111694336e-01
5.564063191413879395e-01,-8.377256393432617188e-01
-2.781897485256195068e-01,9.600585699081420898e-01
-8.125170469284057617e-01,5.723212361335754395e-01
-8.883050084114074707e-01,4.768475294113159180e-01
-5.039339661598205566e-01,8.706915974617004395e-01
7.322436571121215820e-01,6.600602865219116211e-01
9.715080857276916504e-01,2.091784328222274780e-01
-5.347021818161010742e-01,8.504281044006347656e-01
9.571741223335266113e-01,-2.767832875251770020e-01
5.992727875709533691e-01,-7.899881601333618164e-01
9.677949547767639160e-01,2.275650501251220703e-01
6.920426487922668457e-01,-7.389138340950012207e-01
5.690559744834899902e-01,8.126792907714843750e-01
9.682894349098205566e-01,2.312895208597183228e-01
-8.664796948432922363e-01,5.061773061752319336e-01
8.387752771377563477e-01,-5.532195568084716797e-01
-7.990608811378479004e-01,5.990452766418457031e-01
-7.708575129508972168e-01,6.331553459167480469e-01
4.633579254150390625e-01,8.672490119934082031e-01
-7.665783911943435669e-02,9.806853532791137695e-01
9.546318650245666504e-01,2.009934633970260620e-01
1.915353536605834961e-01,9.710786342620849609e-01
-4.864113330841064453e-01,8.662192225456237793e-01
5.596694946289062500e-01,-8.261148929595947266e-01
2.406598329544067383e-01,-9.868990182876586914e-01
-7.530070543289184570e-01,6.557375788688659668e-01
-4.188711643218994141e-01,8.987253904342651367e-01
-6.427546143531799316e-01,7.733043432235717773e-01
-5.350453257560729980e-01,8.343202471733093262e-01
-6.648756861686706543e-01,7.464299201965332031e-01
5.604290366172790527e-01,-8.210178017616271973e-01
8.956198692321777344e-01,-4.405287504196166992e-01
5.442822575569152832e-01,-8.373762369155883789e-01
2.356735765933990479e-01,-9.782835841178894043e-01
9.840752482414245605e-01,3.249239549040794373e-02
-8.442708849906921387e-01,5.386264324188232422e-01
9.981276392936706543e-01,-9.758687019348144531e-02
9.849851727485656738e-01,-1.882503479719161987e-01
7.238683104515075684e-01,-7.097805738449096680e-01
5.925572514533996582e-01,7.942043542861938477e-01
9.819412827491760254e-01,1.698463261127471924e-01
1.526639461517333984e-01,-1.021162271499633789e+00
9.680040478706359863e-01,-2.451549023389816284e-01
7.500655055046081543e-01,6.490687131881713867e-01
8.615962862968444824e-01,-5.127757787704467773e-01
-9.294690489768981934e-01,3.953104615211486816e-01
9.163529872894287109e-01,3.666996955871582031e-01
8.582945466041564941e-01,-5.192033052444458008e-01
7.543127536773681641e-01,-6.608238220214843750e-01
1.660633832216262817e-02,9.888758659362792969e-01
1.693713366985321045e-01,-1.001795530319213867e+00
9.674052596092224121e-01,2.257161438465118408e-01
8.986054062843322754e-01,3.917124271392822266e-01
9.510534405708312988e-01,-2.967857718467712402e-01
1.001337051391601562e+00,1.418394967913627625e-02
9.209097027778625488e-01,-3.875774443149566650e-01
7.848518490791320801e-01,-6.368908286094665527e-01
6.397697329521179199e-01,-7.833142876625061035e-01
6.404834985733032227e-01,-7.822635173797607422e-01
9.681485295295715332e-01,-2.396390885114669800e-01
7.966232299804687500e-01,-6.039136648178100586e-01
8.691955208778381348e-01,4.616150856018066406e-01
-6.754053235054016113e-01,7.297729253768920898e-01
-5.458484888076782227e-01,8.395054340362548828e-01
-4.228637218475341797e-01,9.048290848731994629e-01
9.146226644515991211e-01,3.472007513046264648e-01
-8.742210268974304199e-01,4.991699457168579102e-01
9.941912293434143066e-01,1.040100753307342529e-01
5.785908102989196777e-01,8.042539954185485840e-01
2.184661626815795898e-01,9.645325541496276855e-01
7.277233004570007324e-01,-7.056183815002441406e-01
-5.156605839729309082e-01,8.608242869377136230e-01
9.950533509254455566e-01,-1.115414947271347046e-01
8.296046257019042969e-01,5.294985771179199219e-01
1.001416444778442383e+00,-1.048896461725234985e-02
-2.187420725822448730e-01,9.691335558891296387e-01
-8.325210213661193848e-01,5.547508597373962402e-01
5.666583180427551270e-01,8.032066822052001953e-01
-5.729179382324218750e-01,8.237816095352172852e-01
9.797943234443664551e-01,-1.983822137117385864e-01
-7.277121543884277344e-01,6.810238361358642578e-01
-7.629863023757934570e-01,6.420266628265380859e-01
-8.359654545783996582e-01,5.429353713989257812e-01
-7.732315659523010254e-01,6.267007589340209961e-01
9.885937571525573730e-01,-1.588042080402374268e-01
4.647776484489440918e-01,-8.875708580017089844e-01
-4.679556936025619507e-02,9.889097213745117188e-01
-9.672178030014038086e-01,3.255117833614349365e-01
-9.003105759620666504e-01,4.432468116283416748e-01
9.593711495399475098e-01,-2.658100128173828125e-01
-3.987261056900024414e-01,9.219243526458740234e-01
-8.429680466651916504e-01,5.367710590362548828e-01
-6.052379012107849121e-01,7.898648977279663086e-01
-4.207354784011840820e-01,9.083174467086791992e-01
8.693138957023620605e-01,4.635241031646728516e-01
-6.408038139343261719e-01,7.595127820968627930e-01
9.996387362480163574e-01,-4.365861043334007263e-02
-6.008576750755310059e-01,8.047583699226379395e-01
2.992206811904907227e-01,9.312315583229064941e-01
1.651043891906738281e-01,-1.003864765167236328e+00
6.108911633491516113e-01,-8.016237020492553711e-01
9.796572327613830566e-01,-1.930099874734878540e-01
3.038759827613830566e-01,-9.549472332000732422e-01
-2.309460192918777466e-02,9.823124408721923828e-01
7.188524007797241211e-01,-6.938520669937133789e-01
8.700501918792724609e-01,4.603212177753448486e-01
7.029271721839904785e-01,-7.264862060546875000e-01
4.816460609436035156e-01,-8.702754378318786621e-01
2.960323989391326904e-01,9.467023015022277832e-01
-6.550549268722534180e-01,7.593035697937011719e-01
-4.803841710090637207e-01,8.702448606491088867e-01
8.034669160842895508e-01,-6.095046997070312500e-01
9.990440011024475098e-01,-1.055961698293685913e-01
8.738780617713928223e-01,-4.875828027725219727e-01
3.600366711616516113e-01,-9.353106021881103516e-01
-8.197215199470520020e-01,5.745815634727478027e-01
7.421905994415283203e-01,6.432305574417114258e-01
8.869010806083679199e-01,-4.565659761428833008e-01
9.647880196571350098e-01,-2.509237527847290039e-01
-9.098357558250427246e-01,4.290527701377868652e-01
5.728517174720764160e-01,8.001128435134887695e-01
-6.804340481758117676e-01,7.248117923736572266e-01
-2.026138901710510254e-01,9.631349444389343262e-01
1.002183198928833008e+00,-8.352935314178466797e-03
9.308266043663024902e-01,3.340746462345123291e-01
7.453485727310180664e-01,-6.861671209335327148e-01
-1.821056306362152100e-01,9.698336124420166016e-01
-5.001901984214782715e-01,8.573324680328369141e-01
-4.681731164455413818e-01,8.713364601135253906e-01
4.160666465759277344e-01,-9.060117602348327637e-01
5.053862929344177246e-01,-8.609071969985961914e-01
4.093772172927856445e-01,9.053561687469482422e-01
9.804785847663879395e-01,1.740023940801620483e-01
9.727428555488586426e-01,-2.240594476461410522e-01
1.051406189799308777e-01,9.840083122253417969e-01
7.735938429832458496e-01,6.108549833297729492e-01
9.381031990051269531e-01,-3.364709019660949707e-01
9.140315055847167969e-01,-3.989887237548828125e-01
-7.780620455741882324e-01,6.256558299064636230e-01
8.849590420722961426e-01,-4.655753076076507568e-01
-2.436988651752471924e-01,9.584750533103942871e-01
8.922286033630371094e-01,-4.497448801994323730e-01
9.910110831260681152e-01,1.295954436063766479e-01
7.776108980178833008e-01,6.024675369262695312e-01
9.378778338432312012e-01,-3.365590274333953857e-01
-3.811083137989044189e-01,9.206173419952392578e-01
-8.213205337524414062e-01,5.682937502861022949e-01
8.727325201034545898e-01,-4.919404983520507812e-01
3.412596881389617920e-01,-9.277047514915466309e-01
-6.923038959503173828e-01,7.137351036071777344e-01
-6.055769324302673340e-01,8.017742633819580078e-01
9.899891018867492676e-01,1.216305494308471680e-01
9.641193747520446777e-01,2.007394433021545410e-01
-1.169644668698310852e-01,9.788637161254882812e-01
6.964128017425537109e-01,6.952856779098510742e-01
-5.472136735916137695e-01,8.477998971939086914e-01
-8.441274762153625488e-01,5.319465994834899902e-01
9.892223477363586426e-01,-1.387301087379455566e-01
-7.943172454833984375e-01,6.051445603370666504e-01
1.479342877864837646e-01,-1.016556501388549805e+00
7.760050296783447266e-01,-6.447913646697998047e-01
4.206743240356445312e-01,9.022313356399536133e-01
8.705790042877197266e-01,4.615023732185363770e-01
7.329034805297851562e-01,-7.015153169631958008e-01
6.680845022201538086e-01,-7.631133794784545898e-01
-2.559257447719573975e-01,9.631129503250122070e-01
9.706640839576721191e-01,2.140251249074935913e-01
7.192242741584777832e-01,-7.157014608383178711e-01
7.890461087226867676e-01,-6.304343938827514648e-01
8.274200558662414551e-01,5.333658456802368164e-01
8.752304911613464355e-01,4.486483931541442871e-01
8.444299101829528809e-01,-5.433001518249511719e-01
6.512903571128845215e-01,-7.737039327621459961e-01
-8.072180151939392090e-01,5.883345603942871094e-01
-8.417993187904357910e-01,5.393693447113037109e-01
9.894986748695373535e-01,-5.275170132517814636e-02
-8.056638240814208984e-01,5.869827270507812500e-01
1.746171116828918457e-01,9.781768918037414551e-01
2.776007950305938721e-01,9.364594221115112305e-01
-7.037084698677062988e-01,7.039155364036560059e-01
2.807494401931762695e-01,9.517388939857482910e-01
4.505576491355895996e-01,8.867892622947692871e-01
-2.413474619388580322e-01,9.692245125770568848e-01
-1.483631432056427002e-01,9.819872379302978516e-01
1.001558542251586914e+00,-5.061399564146995544e-02
8.339474797248840332e-01,5.199370384216308594e-01
9.327175021171569824e-01,3.270748853683471680e-01
-6.932132840156555176e-01,7.129980325698852539e-01
5.129585266113281250e-01,-8.528717756271362305e-01
4.683645367622375488e-01,-8.680459260940551758e-01
6.187508702278137207e-01,-7.974684834480285645e-01
5.767010450363159180e-01,-8.140761852264404297e-01
6.070894002914428711e-01,7.835315465927124023e-01
8.139521479606628418e-01,5.527849197387695312e-01
9.829674363136291504e-01,-1.655179411172866821e-01
8.533480763435363770e-01,-5.098322033882141113e-01
6.011698246002197266e-01,-8.121454715728759766e-01
-8.188197016716003418e-01,5.677536725997924805e-01
9.982119202613830566e-01,-8.057335019111633301e-02
7.787969708442687988e-01,-6.453558206558227539e-01
7.453029751777648926e-01,6.453394889831542969e-01
9.671185612678527832e-01,2.268369942903518677e-01
9.889054894447326660e-01,-1.454951614141464233e-01
8.365248888731002808e-02,9.856159687042236328e-01
-6.379525065422058105e-01,7.624029517173767090e-01
2.433690428733825684e-01,-9.622811079025268555e-01
-7.785520553588867188e-01,6.256887912750244141e-01
-8.180447816848754883e-01,5.741133689880371094e-01
9.897040724754333496e-01,-1.472891420125961304e-01
4.238579869270324707e-01,-9.023619890213012695e-01
-6.841810345649719238e-01,7.263488769531250000e-01
-4.446717798709869385e-01,8.872574567794799805e-01
-5.274652838706970215e-01,8.517550826072692871e-01
9.637632966041564941e-01,2.115494310855865479e-01
-6.702970862388610840e-01,7.336587905883789062e-01
3.083510100841522217e-01,9.458021521568298340e-01
-4.673922657966613770e-01,8.768433332443237305e-01
5.245589613914489746e-01,-8.559039831161499023e-01
4.329384267330169678e-01,8.916311264038085938e-01
9.210501313209533691e-01,-3.821751475334167480e-01
3.185939192771911621e-01,-9.522591829299926758e-01
6.995479017496109009e-02,9.864251613616943359e-01
8.840811848640441895e-01,-4.642550349235534668e-01
-7.602121829986572266e-01,6.474589109420776367e-01
8.674682974815368652e-01,-4.973341822624206543e-01
-8.432388901710510254e-01,5.362634062767028809e-01
-7.990909814834594727e-01,6.001850962638854980e-01
4.468688368797302246e-01,-8.952150344848632812e-01
-6.577100157737731934e-01,7.480205297470092773e-01
-7.557702660560607910e-01,6.502821445465087891e-01
9.654244780540466309e-01,-2.450220733880996704e-01
8.533297181129455566e-01,4.901137351989746094e-01
2.513802051544189453e-01,-9.815496802330017090e-01
7.885041832923889160e-01,5.901080965995788574e-01
6.661186218261718750e-01,-7.618981003761291504e-01
5.776327252388000488e-01,-8.014450669288635254e-01
-8.523610830307006836e-01,5.226634740829467773e-01
5.368571877479553223e-01,8.346301913261413574e-01
-7.003686428070068359e-01,7.063505649566650391e-01
-8.097932338714599609e-01,5.853472948074340820e-01
-2.683438658714294434e-01,9.590753316879272461e-01
9.158651828765869141e-01,-3.991979658603668213e-01
8.923751711845397949e-01,-4.502944946289062500e-01
9.933767914772033691e-01,-1.177540123462677002e-01
-5.303563475608825684e-01,8.483489155769348145e-01
8.368409276008605957e-01,-5.568015575408935547e-01
5.720931291580200195e-01,-8.279000520706176758e-01
-1.203528791666030884e-02,-1.066717028617858887e+00
8.231213688850402832e-01,-5.789098739624023438e-01
9.795973896980285645e-01,-2.056033313274383545e-01
7.937926650047302246e-01,-6.113005876541137695e-01
3.943341970443725586e-01,-9.187802076339721680e-01
9.378369450569152832e-01,-3.409093916416168213e-01
7.752038836479187012e-01,6.101429462432861328e-01
7.016680836677551270e-01,6.902734041213989258e-01
8.174708485603332520e-01,5.482518672943115234e-01
5.789343714714050293e-01,8.049782514572143555e-01
8.133240342140197754e-01,5.553771853446960449e-01
8.797743916511535645e-01,-4.787485003471374512e-01
-6.870372891426086426e-01,7.252728939056396484e-01
8.152703642845153809e-01,5.496294498443603516e-01
7.884643077850341797e-01,5.930421352386474609e-01
7.062764763832092285e-01,-7.248196601867675781e-01
2.672916650772094727e-01,9.487742185592651367e-01
3.524917960166931152e-01,9.299977421760559082e-01
7.513967156410217285e-01,-6.801185607910156250e-01
-2.314445078372955322e-01,9.666218757629394531e-01
9.177753925323486328e-01,-3.882039189338684082e-01
-3.822803199291229248e-01,9.221948385238647461e-01
-7.978782057762145996e-01,6.019629240036010742e-01
-6.650029420852661133e-01,7.394526600837707520e-01
8.028333783149719238e-01,5.718038082122802734e-01
-7.670145034790039062e-01,6.388971209526062012e-01
8.349286913871765137e-01,-5.602538585662841797e-01
-7.099394202232360840e-01,6.980715990066528320e-01
5.138019919395446777e-01,-8.536479473114013672e-01
5.879517793655395508e-01,-7.997883558273315430e-01
-6.170514822006225586e-01,7.914978265762329102e-01
8.502153754234313965e-01,-5.329247713088989258e-01
9.673072695732116699e-01,2.253071367740631104e-01
-7.524477839469909668e-01,6.573278307914733887e-01
5.175858139991760254e-01,-8.550298810005187988e-01
-8.189795017242431641e-01,5.704791545867919922e-01
-1.870779693126678467e-01,9.702944755554199219e-01
4.589316248893737793e-01,-8.808173537254333496e-01
-7.380616068840026855e-01,6.688934564590454102e-01
6.503472924232482910e-01,-7.725900411605834961e-01
8.250568509101867676e-01,5.375388860702514648e-01
9.522046446800231934e-01,-2.912129163742065430e-01
7.836737036705017090e-01,-6.387743949890136719e-01
-5.711510181427001953e-01,8.265013694763183594e-01
-8.009748458862304688e-01,5.968172550201416016e-01
4.649879336357116699e-01,8.558560609817504883e-01
5.900805592536926270e-01,-8.135519623756408691e-01
-9.327270388603210449e-01,3.853867948055267334e-01
-5.323210954666137695e-01,8.544299602508544922e-01
7.552569508552551270e-01,-6.514440774917602539e-01
-7.073273658752441406e-01,7.061719894409179688e-01
-7.434559464454650879e-01,6.632041931152343750e-01
-4.189898669719696045e-01,8.981212973594665527e-01
5.803894400596618652e-01,-8.177783489227294922e-01
-8.200417160987854004e-01,5.698379874229431152e-01
-8.690760731697082520e-01,5.047494173049926758e-01
-5.350966453552246094e-01,8.539022207260131836e-01
9.950249791145324707e-01,1.144207119941711426e-01
-5.160893201828002930e-01,8.605453372001647949e-01
5.079465508460998535e-01,8.523120880126953125e-01
-6.881473660469055176e-01,7.210162878036499023e-01
9.493637681007385254e-01,-3.169290721416473389e-01
6.660277247428894043e-01,-7.581032514572143555e-01
-8.207809329032897949e-01,5.705921053886413574e-01
7.855893969535827637e-01,-6.141312122344970703e-01
-5.443721413612365723e-01,8.395887017250061035e-01
9.915379881858825684e-01,-1.309290826320648193e-01
8.792726397514343262e-01,-4.753299057483673096e-01
8.487696051597595215e-01,-5.362354516983032227e-01
8.378180265426635742e-01,-5.573637485504150391e-01
1.648950278759002686e-01,9.638318419456481934e-01
-6.039038896560668945e-01,7.876732349395751953e-01
9.241961836814880371e-01,-3.752718567848205566e-01
-8.203473687171936035e-01,5.730355978012084961e-01
-8.584852814674377441e-01,5.157637596130371094e-01
8.859431743621826172e-01,-4.667915701866149902e-01
4.523748755455017090e-01,8.710552453994750977e-01
9.823622107505798340e-01,-1.880247592926025391e-01
3.942553400993347168e-01,-9.196747541427612305e-01
-7.912670969963073730e-01,6.109829545021057129e-01
8.378913998603820801e-01,-5.548108816146850586e-01
-6.862716674804687500e-01,7.297038435935974121e-01
9.836154580116271973e-01,-1.783329397439956665e-01
9.989660382270812988e-01,5.428538098931312561e-02
7.867656350135803223e-01,-6.187376379966735840e-01
5.607652664184570312e-01,-8.341592550277709961e-01
-7.969946265220642090e-01,5.973256826400756836e-01
5.248242020606994629e-01,-8.569937348365783691e-01
-7.662803530693054199e-01,6.390139460563659668e-01
-3.665777444839477539e-01,9.333661794662475586e-01
9.666182398796081543e-01,2.267325073480606079e-01
-2.228034734725952148e-01,9.692700505256652832e-01
-8.775436878204345703e-01,4.903332591056823730e-01
2.177065312862396240e-01,-9.971588253974914551e-01
3.128037452697753906e-01,-9.538481235504150391e-01
-7.115848064422607422e-01,7.015857696533203125e-01
-4.532415568828582764e-01,8.959035277366638184e-01
-8.912268877029418945e-01,4.707869291305541992e-01
8.878923058509826660e-01,-4.599859714508056641e-01
9.992657303810119629e-01,5.280509963631629944e-02
-5.672493577003479004e-01,8.259815573692321777e-01
8.398397564888000488e-01,-5.521599650382995605e-01
9.945457577705383301e-01,-1.227613165974617004e-02
8.043351769447326660e-01,5.664308071136474609e-01
5.643285810947418213e-03,9.890106916427612305e-01
3.658381402492523193e-01,9.078630805015563965e-01
9.086104035377502441e-01,3.863518238067626953e-01
2.463469803333282471e-01,-9.795247912406921387e-01
-2.757045030593872070e-01,9.531388878822326660e-01
5.602807402610778809e-01,8.220986127853393555e-01
-8.676330447196960449e-01,4.931191205978393555e-01
4.014544486999511719e-01,-9.044938087463378906e-01
9.144505858421325684e-01,-4.013282060623168945e-01
3.602893352508544922e-01,-9.351877570152282715e-01
3.975299000740051270e-01,-9.166882038116455078e-01
2.662308514118194580e-01,-9.670552015304565430e-01
-8.074995875358581543e-01,5.903241634368896484e-01
6.137134432792663574e-01,7.827361226081848145e-01
-7.461481690406799316e-01,6.628501415252685547e-01
3.039415478706359863e-01,-9.601134657859802246e-01
-4.635017216205596924e-01,8.805665373802185059e-01
3.507660031318664551e-01,-9.330570697784423828e-01
7.060598731040954590e-01,-7.262576818466186523e-01
-8.399589061737060547e-01,5.408387184143066406e-01
4.975098967552185059e-01,8.465457558631896973e-01
-5.192136168479919434e-01,8.449641466140747070e-01
5.280823111534118652e-01,-8.487781286239624023e-01
1.625559031963348389e-01,9.761989116668701172e-01
4.526959657669067383e-01,-8.891199827194213867e-01
6.128441691398620605e-01,-7.825038433074951172e-01
-8.487438559532165527e-01,5.249354243278503418e-01
-1.312762200832366943e-01,9.832468032836914062e-01
4.508461356163024902e-01,-8.880828619003295898e-01
-5.821762681007385254e-01,8.035849928855895996e-01
-3.039076328277587891e-01,9.478803277015686035e-01
-1.050309911370277405e-01,9.733330011367797852e-01
-7.756542563438415527e-01,6.265677213668823242e-01
9.196319580078125000e-01,-3.824106454849243164e-01
-4.838838577270507812e-01,8.831658959388732910e-01
9.943860173225402832e-01,-1.262803226709365845e-01
-1.233937814831733704e-01,9.760041236877441406e-01
-8.809135556221008301e-01,4.887482523918151855e-01
9.493071436882019043e-01,-3.032980561256408691e-01
7.377577424049377441e-01,-6.955515146255493164e-01
9.038639068603515625e-01,3.835777938365936279e-01
8.516485691070556641e-01,-5.318588614463806152e-01
5.155361890792846680e-01,-8.558122515678405762e-01
-8.662492632865905762e-01,5.084035992622375488e-01
-4.064000248908996582e-01,9.134358167648315430e-01
8.686178326606750488e-01,-4.986680150032043457e-01
3.583512604236602783e-01,9.272938966751098633e-01
9.154513478279113770e-01,-3.939899504184722900e-01
-5.328669548034667969e-01,8.527380824089050293e-01
7.585120797157287598e-01,6.291438341140747070e-01
6.192509531974792480e-01,-7.990663051605224609e-01
9.771659970283508301e-01,-2.070530503988265991e-01
-8.314324617385864258e-01,5.449970364570617676e-01
-9.037830829620361328e-01,4.460706710815429688e-01
8.769455552101135254e-01,-4.811770021915435791e-01
2.973709106445312500e-01,9.487903714179992676e-01
9.244685769081115723e-01,-3.757813870906829834e-01
9.729055762290954590e-01,-2.222724258899688721e-01
9.112187027931213379e-01,3.787882924079895020e-01
4.322668910026550293e-01,-8.999966382980346680e-01
9.575440287590026855e-01,-2.773278355598449707e-01
-2.445071637630462646e-01,9.584920406341552734e-01
1.831900477409362793e-01,-1.003396391868591309e+00
4.346925020217895508e-01,-9.008777141571044922e-01
-8.486776351928710938e-01,5.178995728492736816e-01
9.865378737449645996e-01,-1.672011315822601318e-01
-3.400104343891143799e-01,9.443227648735046387e-01
-8.976587653160095215e-01,4.534009397029876709e-01
-7.382251024246215820e-01,6.734042167663574219e-01
5.501878261566162109e-01,8.193417787551879883e-01
-6.224513649940490723e-01,7.741039991378784180e-01
9.920315146446228027e-01,-1.225902736186981201e-01
2.172229886054992676e-01,-9.905122518539428711e-01
7.476759552955627441e-01,-6.834400892257690430e-01
8.387924432754516602e-01,-5.543195009231567383e-01
8.335884213447570801e-01,-5.621657371520996094e-01
9.964881539344787598e-01,8.850353956222534180e-02
7.882030606269836426e-01,5.851579308509826660e-01
-8.635665774345397949e-01,5.095369815826416016e-01
1.000367641448974609e+00,1.857431232929229736e-02
4.828993082046508789e-01,-8.673078417778015137e-01
3.571870923042297363e-01,9.079418182373046875e-01
5.219860672950744629e-01,8.394283056259155273e-01
9.904193282127380371e-01,-1.439822018146514893e-01
-3.762475848197937012e-01,9.167693853378295898e-01
5.937940478324890137e-01,-8.156567811965942383e-01
9.959703087806701660e-01,8.130218088626861572e-02
-7.249585390090942383e-01,6.823386549949645996e-01
-5.951945185661315918e-01,7.957841157913208008e-01
8.799345493316650391e-01,4.404235780239105225e-01
8.034235835075378418e-01,-6.103271842002868652e-01
-8.517079353332519531e-01,5.293092727661132812e-01
9.200741052627563477e-01,-3.840160071849822998e-01
-4.206202328205108643e-01,9.126819372177124023e-01
8.391347527503967285e-01,-5.530430674552917480e-01
-7.574740052223205566e-01,6.481428742408752441e-01
-2.822685837745666504e-01,9.457237720489501953e-01
-5.558387041091918945e-01,8.406594991683959961e-01
9.350392222404479980e-01,3.204055130481719971e-01
9.364517331123352051e-01,2.888642251491546631e-01
2.355936467647552490e-01,-9.804383516311645508e-01
8.945251107215881348e-01,4.135500788688659668e-01
4.261954873800277710e-02,9.883651733398437500e-01
5.345126390457153320e-01,8.385558128356933594e-01
-5.331244468688964844e-01,8.367955088615417480e-01
9.558859467506408691e-01,2.657322287559509277e-01
8.877723217010498047e-01,-4.560371935367584229e-01
-3.949484229087829590e-01,9.082050323486328125e-01
4.392715692520141602e-01,8.933885693550109863e-01
-9.135963916778564453e-01,4.298228323459625244e-01
4.263834357261657715e-01,-9.035114049911499023e-01
5.306543707847595215e-01,-8.406475782394409180e-01
4.028038978576660156e-01,9.067752361297607422e-01
-4.617979526519775391e-01,8.906238675117492676e-01
-7.452319860458374023e-01,6.657106876373291016e-01
-8.017308115959167480e-01,5.974760055541992188e-01
-5.902845859527587891e-01,7.995328903198242188e-01
4.106724560260772705e-01,-9.119818210601806641e-01
8.138105273246765137e-01,-5.946472883224487305e-01
9.933746457099914551e-01,-9.092806279659271240e-02
7.106162905693054199e-01,-6.949706077575683594e-01
9.478242993354797363e-01,-3.083917796611785889e-01
6.456437110900878906e-01,-7.790473699569702148e-01
9.771669507026672363e-01,1.972553580999374390e-01
8.738342523574829102e-01,-4.791231751441955566e-01
9.882224202156066895e-01,-1.640980988740921021e-01
7.517367601394653320e-01,6.385567188262939453e-01
6.848732829093933105e-01,-7.468813657760620117e-01
9.802187085151672363e-01,1.740470379590988159e-01
6.277263164520263672e-01,7.636142969131469727e-01
5.051346421241760254e-01,8.555926084518432617e-01
9.729194045066833496e-01,-2.368794828653335571e-01
-6.362119913101196289e-01,7.724946141242980957e-01
-3.703848123550415039e-01,9.143345355987548828e-01
9.623414874076843262e-01,-2.625275254249572754e-01
-8.390012383460998535e-01,5.482616424560546875e-01
9.651160836219787598e-01,-2.339475899934768677e-01
-7.065614461898803711e-01,7.096276879310607910e-01
9.456632733345031738e-01,2.712222933769226074e-01
-1.071010604500770569e-01,9.862554073333740234e-01
-8.384094834327697754e-01,5.348189473152160645e-01
8.871510624885559082e-01,-4.554352164268493652e-01
3.459337651729583740e-01,-9.420063495635986328e-01
-7.076355814933776855e-01,6.994343400001525879e-01
-8.790587782859802246e-01,4.859125614166259766e-01
-4.654216766357421875e-01,8.897515535354614258e-01
9.709177613258361816e-01,-2.303585261106491089e-01
6.611793637275695801e-01,-7.620075941085815430e-01
-4.636033475399017334e-01,8.837854862213134766e-01
-5.465374588966369629e-01,8.402171730995178223e-01
-3.172807991504669189e-01,9.370509982109069824e-01
9.886913895606994629e-01,-1.205020397901535034e-01


==> figures/toy/data/PIDM_SE_weight_study/c1.csv <==
2.444841265678405762e-01,-9.656589627265930176e-01
4.461273550987243652e-02,-9.967635273933410645e-01
3.171420395374298096e-01,-9.480999708175659180e-01
-1.536795496940612793e-01,-9.877181649208068848e-01
1.978943049907684326e-01,-9.764221906661987305e-01
9.593730419874191284e-02,-9.920039772987365723e-01
-2.449277639389038086e-01,-9.673695564270019531e-01
-5.363588333129882812e-01,-8.462916016578674316e-01
7.870257645845413208e-02,-9.940180182456970215e-01
3.169194459915161133e-01,-9.480379819869995117e-01
-3.833853602409362793e-01,-9.220222830772399902e-01
-3.405114710330963135e-01,-9.381201267242431641e-01
-4.241937398910522461e-01,-9.029404520988464355e-01
5.647977441549301147e-02,-9.951449036598205566e-01
-1.404196955263614655e-03,-9.975745081901550293e-01
-4.511226713657379150e-01,-8.924889564514160156e-01
-2.309632003307342529e-01,-9.706186652183532715e-01
1.446810066699981689e-01,-9.863672852516174316e-01
-1.403164267539978027e-01,-9.897621273994445801e-01
2.377922236919403076e-01,-9.692053198814392090e-01
1.842305660247802734e-01,-9.798967242240905762e-01
-7.625582814216613770e-02,-9.953698515892028809e-01
2.703174948692321777e-01,-9.611607193946838379e-01
-2.234547436237335205e-01,-9.725920557975769043e-01
9.138982743024826050e-02,-9.924461245536804199e-01
-1.397606134414672852e-01,-9.884954094886779785e-01
3.162788152694702148e-01,-9.479927420616149902e-01
-3.146290183067321777e-01,-9.483325481414794922e-01
-4.799840152263641357e-01,-8.773559927940368652e-01
-2.292604446411132812e-01,-9.711928963661193848e-01
2.219487279653549194e-01,-9.708472490310668945e-01
-2.208946049213409424e-01,-9.752719998359680176e-01
-5.109038949012756348e-01,-8.606513142585754395e-01
-4.402413070201873779e-01,-8.959164023399353027e-01
2.340818047523498535e-01,-9.700822830200195312e-01
-3.799408078193664551e-01,-9.233683347702026367e-01
-4.219276607036590576e-01,-9.058453440666198730e-01
4.214818030595779419e-02,-9.970300793647766113e-01
-3.436098098754882812e-01,-9.373417496681213379e-01
3.005817532539367676e-01,-9.514579176902770996e-01
-2.251919656991958618e-01,-9.722769260406494141e-01
-5.135641433298587799e-03,-9.974930882453918457e-01
-1.002762168645858765e-01,-9.933571219444274902e-01
3.945965319871902466e-02,-9.964314103126525879e-01
1.329468786716461182e-01,-9.876567721366882324e-01
-4.737938940525054932e-01,-8.806386590003967285e-01
-4.632754027843475342e-01,-8.826348185539245605e-01
-3.433617204427719116e-02,-9.972514510154724121e-01
-5.034348964691162109e-01,-8.651080727577209473e-01
2.953705489635467529e-01,-9.538282155990600586e-01
2.588166594505310059e-01,-9.621647000312805176e-01
-2.702785283327102661e-02,-9.976240992546081543e-01
-9.190016426146030426e-03,-9.979929327964782715e-01
-1.458099484443664551e-01,-9.873148798942565918e-01
6.607399880886077881e-02,-9.951842427253723145e-01
-3.804384768009185791e-01,-9.231778979301452637e-01
8.280871063470840454e-02,-9.935707449913024902e-01
-4.159628152847290039e-01,-9.080896377563476562e-01
-6.826245225965976715e-03,-9.981066584587097168e-01
-2.994877994060516357e-01,-9.517520666122436523e-01
8.152011036872863770e-02,-9.926441311836242676e-01
-2.902355790138244629e-02,-9.975321888923645020e-01
-3.022417724132537842e-01,-9.508926272392272949e-01
3.021124005317687988e-01,-9.506568908691406250e-01
-3.803829848766326904e-01,-9.230636954307556152e-01
2.694072723388671875e-01,-9.614899754524230957e-01
1.312239468097686768e-01,-9.877355694770812988e-01
2.362661659717559814e-01,-9.676174521446228027e-01
3.003036379814147949e-01,-9.508730769157409668e-01
-1.983616054058074951e-01,-9.800646305084228516e-01
-3.336618244647979736e-01,-9.405329823493957520e-01
1.939718872308731079e-01,-9.782697558403015137e-01
-1.003277301788330078e-01,-9.932058453559875488e-01
-3.328308761119842529e-01,-9.419924616813659668e-01
1.119873002171516418e-01,-9.901465773582458496e-01
-3.761456906795501709e-01,-9.242542982101440430e-01
2.644498944282531738e-01,-9.607151746749877930e-01
1.792659163475036621e-01,-9.807772040367126465e-01
8.731866627931594849e-02,-9.927118420600891113e-01
8.492714166641235352e-02,-9.936743378639221191e-01
-1.713783144950866699e-01,-9.831729531288146973e-01
8.552873879671096802e-02,-9.936921000480651855e-01
-3.242876827716827393e-01,-9.448244571685791016e-01
-4.894512295722961426e-01,-8.712787628173828125e-01
-3.499051034450531006e-01,-9.347524046897888184e-01
2.335249632596969604e-01,-9.682332873344421387e-01
-3.375277221202850342e-01,-9.400835037231445312e-01
-5.290673375129699707e-01,-8.501120805740356445e-01
-3.656998872756958008e-01,-9.290314316749572754e-01
2.783477902412414551e-01,-9.592850804328918457e-01
-9.691487252712249756e-02,-9.942464232444763184e-01
1.846682429313659668e-01,-9.788740277290344238e-01
-1.737271249294281006e-01,-9.828302264213562012e-01
2.675012052059173584e-01,-9.598942399024963379e-01
-2.309947907924652100e-01,-9.708353877067565918e-01
8.216223865747451782e-02,-9.931525588035583496e-01
-1.419835835695266724e-01,-9.893978238105773926e-01
6.302780471742153168e-03,-9.975077509880065918e-01
3.171090185642242432e-01,-9.461572766304016113e-01
-4.475208222866058350e-01,-8.920377492904663086e-01
-3.975721448659896851e-02,-9.972265362739562988e-01
2.955737411975860596e-01,-9.537795186042785645e-01
-3.768588602542877197e-01,-9.238566756248474121e-01
2.729932665824890137e-01,-9.592899680137634277e-01
1.270740032196044922e-01,-9.883623719215393066e-01
-3.737058341503143311e-01,-9.264834523200988770e-01
-2.966820895671844482e-01,-9.526711702346801758e-01
-4.947499930858612061e-01,-8.698969483375549316e-01
-3.884043693542480469e-01,-9.191948175430297852e-01
-3.785050213336944580e-01,-9.239270091056823730e-01
-2.825681865215301514e-01,-9.584786295890808105e-01
-2.246074974536895752e-01,-9.723649024963378906e-01
-4.441291987895965576e-01,-8.958081603050231934e-01
-1.313320845365524292e-01,-9.909558892250061035e-01
-4.175888001918792725e-01,-9.068127274513244629e-01
1.308877021074295044e-01,-9.881604313850402832e-01
-1.202636137604713440e-01,-9.920570254325866699e-01
-5.164324641227722168e-01,-8.565681576728820801e-01
3.457573652267456055e-01,-9.389299750328063965e-01
-4.173166304826736450e-02,-9.972211718559265137e-01
-8.341479301452636719e-02,-9.953615069389343262e-01
-1.874697208404541016e-01,-9.823055863380432129e-01
-4.743936955928802490e-01,-8.806546330451965332e-01
2.979879379272460938e-01,-9.517984986305236816e-01
-4.457638561725616455e-01,-8.947870135307312012e-01
2.969473600387573242e-01,-9.521343111991882324e-01
-5.070510506629943848e-01,-8.638639450073242188e-01
2.322967052459716797e-01,-9.686604738235473633e-01
1.492741405963897705e-01,-9.857925772666931152e-01
-2.838605940341949463e-01,-9.566469788551330566e-01
2.073173224925994873e-01,-9.740938544273376465e-01
-1.943184733390808105e-01,-9.807193875312805176e-01
-5.208044499158859253e-02,-9.967798590660095215e-01
2.641835510730743408e-01,-9.626732468605041504e-01
2.505556344985961914e-01,-9.659020900726318359e-01
3.265248835086822510e-01,-9.434480667114257812e-01
-1.597462445497512817e-01,-9.867438673973083496e-01
1.938163638114929199e-01,-9.772272706031799316e-01
2.436790466308593750e-01,-9.657955169677734375e-01
-4.671709239482879639e-01,-8.827705979347229004e-01
3.216511607170104980e-01,-9.453895092010498047e-01
-4.358645528554916382e-02,-9.971737265586853027e-01
-4.790233075618743896e-01,-8.783756494522094727e-01
2.785819470882415771e-01,-9.582061171531677246e-01
6.010987609624862671e-02,-9.947078824043273926e-01
-5.081130862236022949e-01,-8.630313873291015625e-01
3.244137018918991089e-02,-9.965935349464416504e-01
-4.553714692592620850e-01,-8.902562856674194336e-01
-4.504410177469253540e-02,-9.967824816703796387e-01
3.183450102806091309e-01,-9.474708437919616699e-01
-4.349312186241149902e-01,-8.973492980003356934e-01
-1.098310798406600952e-01,-9.931389689445495605e-01
1.795102953910827637e-01,-9.807154536247253418e-01
2.575329542160034180e-01,-9.644376635551452637e-01
2.559192776679992676e-01,-9.648813009262084961e-01
-4.325969517230987549e-01,-9.001149535179138184e-01
-4.769585430622100830e-01,-8.791936635971069336e-01
-3.589354455471038818e-02,-9.975623488426208496e-01
6.859699636697769165e-02,-9.945283532142639160e-01
2.024503648281097412e-01,-9.750204682350158691e-01
2.990253865718841553e-01,-9.529024958610534668e-01
7.324881851673126221e-02,-9.948288798332214355e-01
-4.402903616428375244e-01,-8.955764174461364746e-01
1.854160428047180176e-01,-9.786965250968933105e-01
-4.684215784072875977e-01,-8.840760588645935059e-01
-4.818651378154754639e-01,-8.773452043533325195e-01
-4.943239390850067139e-01,-8.677554130554199219e-01
-4.965145885944366455e-01,-8.691206574440002441e-01
2.714944779872894287e-01,-9.597439169883728027e-01
2.763094902038574219e-01,-9.600295424461364746e-01
-3.866876661777496338e-01,-9.206767678260803223e-01
-2.030998468399047852e-01,-9.774678349494934082e-01
-9.953409433364868164e-02,-9.941453337669372559e-01
-4.233193695545196533e-01,-9.052404761314392090e-01
-2.123078703880310059e-01,-9.772104024887084961e-01
3.208867609500885010e-01,-9.456493258476257324e-01
3.866656124591827393e-02,-9.962067008018493652e-01
1.683211028575897217e-01,-9.817687869071960449e-01
2.692787945270538330e-01,-9.593129158020019531e-01
-4.139668047428131104e-01,-9.087882637977600098e-01
-5.059900879859924316e-01,-8.623772263526916504e-01
-4.799992442131042480e-01,-8.764047026634216309e-01
-8.767236769199371338e-02,-9.945077300071716309e-01
-3.887172639369964600e-01,-9.185076951980590820e-01
-4.986213147640228271e-01,-8.685607314109802246e-01
-3.755568563938140869e-01,-9.250820279121398926e-01
3.608508408069610596e-02,-9.958373904228210449e-01
-4.595444500446319580e-01,-8.864713907241821289e-01
-2.887574583292007446e-02,-9.979249835014343262e-01
-2.595107257366180420e-02,-9.973847270011901855e-01
1.639797389507293701e-01,-9.834045767784118652e-01
-4.729462563991546631e-01,-8.809878826141357422e-01
2.435942292213439941e-01,-9.659667611122131348e-01
2.698120176792144775e-01,-9.605929255485534668e-01
-1.813901066780090332e-01,-9.833193421363830566e-01
5.028790794312953949e-03,-9.977043271064758301e-01
2.733879685401916504e-01,-9.582424759864807129e-01
-3.390733152627944946e-02,-9.969579577445983887e-01
2.839813828468322754e-01,-9.575124979019165039e-01
-7.925441861152648926e-02,-9.949976801872253418e-01
1.194129362702369690e-01,-9.895396828651428223e-01
6.132687628269195557e-02,-9.948591589927673340e-01
2.939293533563613892e-02,-9.975613951683044434e-01
1.957796216011047363e-01,-9.779052138328552246e-01
-5.008506774902343750e-01,-8.669624924659729004e-01
3.016522824764251709e-01,-9.519943594932556152e-01
3.319427371025085449e-01,-9.426577687263488770e-01
-1.256980746984481812e-01,-9.915058016777038574e-01
-3.557427227497100830e-01,-9.326204657554626465e-01
-4.708120226860046387e-01,-8.828735947608947754e-01
1.484841406345367432e-01,-9.853542447090148926e-01
2.918923199176788330e-01,-9.555141329765319824e-01
2.159923017024993896e-01,-9.721998572349548340e-01
-5.065404772758483887e-01,-8.635857105255126953e-01
-5.997047573328018188e-02,-9.961094260215759277e-01
9.133460372686386108e-02,-9.930725693702697754e-01
-4.363850653171539307e-01,-8.980662822723388672e-01
-3.192875981330871582e-01,-9.453924298286437988e-01
-1.177595779299736023e-01,-9.912626147270202637e-01
-3.611374646425247192e-02,-9.977754950523376465e-01
1.474051736295223236e-03,-9.973962903022766113e-01
-4.618206322193145752e-01,-8.863584995269775391e-01
-1.024958714842796326e-01,-9.936216473579406738e-01
2.442571818828582764e-01,-9.656552076339721680e-01
3.211206793785095215e-01,-9.446839094161987305e-01
-4.327186644077301025e-01,-8.981113433837890625e-01
-4.924969971179962158e-01,-8.715997934341430664e-01
2.710960805416107178e-01,-9.589173197746276855e-01
1.230684593319892883e-01,-9.890531897544860840e-01
-2.686661481857299805e-01,-9.629072546958923340e-01
-4.499006569385528564e-01,-8.926103115081787109e-01
-5.042836666107177734e-01,-8.653769493103027344e-01
3.008008301258087158e-01,-9.520608782768249512e-01
1.021850332617759705e-01,-9.917121529579162598e-01
1.022304594516754150e-01,-9.919248223304748535e-01
1.514284312725067139e-01,-9.850569367408752441e-01
7.786567509174346924e-02,-9.933168292045593262e-01
-1.239355653524398804e-01,-9.918133616447448730e-01
-3.873036503791809082e-01,-9.203176498413085938e-01
1.813124120235443115e-01,-9.805132150650024414e-01
2.928928136825561523e-01,-9.551025032997131348e-01
-4.499082267284393311e-01,-8.900917172431945801e-01
1.473076343536376953e-01,-9.858258366584777832e-01
1.856857389211654663e-01,-9.784275889396667480e-01
-5.433721840381622314e-02,-9.965396523475646973e-01
2.545429468154907227e-01,-9.646037220954895020e-01
1.007349863648414612e-01,-9.916056990623474121e-01
2.758828997611999512e-01,-9.579158425331115723e-01
-4.969204962253570557e-02,-9.970031380653381348e-01
9.623356908559799194e-02,-9.919360280036926270e-01
-1.939723640680313110e-01,-9.810932874679565430e-01
-5.242581367492675781e-01,-8.522372841835021973e-01
-1.648658663034439087e-01,-9.841112494468688965e-01
1.064760163426399231e-01,-9.911878705024719238e-01
2.526727020740509033e-01,-9.637696146965026855e-01
-3.945393860340118408e-01,-9.174993038177490234e-01
-5.130730271339416504e-01,-8.594855666160583496e-01
-3.960214853286743164e-01,-9.158455133438110352e-01
-5.008330345153808594e-01,-8.672034144401550293e-01
-1.600370407104492188e-01,-9.867863059043884277e-01
9.624835848808288574e-02,-9.920662045478820801e-01
2.755480110645294189e-01,-9.576548337936401367e-01
-4.802045524120330811e-01,-8.755328059196472168e-01
-2.371915280818939209e-01,-9.691406488418579102e-01
-3.476758301258087158e-01,-9.362320303916931152e-01
-2.854218184947967529e-01,-9.561151862144470215e-01
1.751229763031005859e-01,-9.813833832740783691e-01
-5.205096602439880371e-01,-8.544158935546875000e-01
3.336540162563323975e-01,-9.417716264724731445e-01
2.520126402378082275e-01,-9.654724597930908203e-01
-4.108258485794067383e-01,-9.094871282577514648e-01
-4.286979138851165771e-01,-9.001972675323486328e-01
-1.705015450716018677e-02,-9.977731108665466309e-01
1.611447632312774658e-01,-9.833957552909851074e-01
2.727701365947723389e-01,-9.606117010116577148e-01
3.142338693141937256e-01,-9.475862979888916016e-01
2.704553902149200439e-01,-9.611997008323669434e-01
-4.772228002548217773e-01,-8.783269524574279785e-01
7.578036934137344360e-02,-9.938047528266906738e-01
-5.294895768165588379e-01,-8.484817743301391602e-01
1.579578220844268799e-01,-9.843179583549499512e-01
-3.872120082378387451e-01,-9.203533530235290527e-01
-5.489421635866165161e-02,-9.965623021125793457e-01
8.215222507715225220e-02,-9.931760430335998535e-01
3.310427069664001465e-01,-9.423136115074157715e-01
3.085522949695587158e-01,-9.503292441368103027e-01
-2.558212280273437500e-01,-9.643701910972595215e-01
-3.724412024021148682e-01,-9.254707098007202148e-01
-5.290089249610900879e-01,-8.499237895011901855e-01
-4.514258503913879395e-01,-8.895787000656127930e-01
-1.554385665804147720e-02,-9.974914193153381348e-01
-6.183385103940963745e-02,-9.957252144813537598e-01
-4.896244406700134277e-01,-8.706220388412475586e-01
1.188629642128944397e-01,-9.897071719169616699e-01
-5.186108946800231934e-01,-8.565238118171691895e-01
3.145946860313415527e-01,-9.482634663581848145e-01
2.605263888835906982e-01,-9.617124795913696289e-01
-4.376905560493469238e-01,-8.972393870353698730e-01
2.963239252567291260e-01,-9.537742733955383301e-01
-8.445665985345840454e-02,-9.954087138175964355e-01
-4.330386817455291748e-01,-9.008669257164001465e-01
-4.870240986347198486e-01,-8.715713024139404297e-01
-4.503797590732574463e-01,-8.927642703056335449e-01
2.900688946247100830e-01,-9.538443684577941895e-01
-4.390772283077239990e-01,-8.953192830085754395e-01
2.498361170291900635e-01,-9.643200635910034180e-01
-4.206521511077880859e-01,-9.064083695411682129e-01
-1.118292752653360367e-02,-9.975497126579284668e-01
-4.470132291316986084e-01,-8.926466703414916992e-01
3.042224049568176270e-01,-9.516652822494506836e-01
4.666171222925186157e-02,-9.954560399055480957e-01
-4.341036975383758545e-01,-8.984012007713317871e-01
2.561990022659301758e-01,-9.649178981781005859e-01
-4.779035747051239014e-01,-8.790834546089172363e-01
-2.705322504043579102e-01,-9.622683525085449219e-01
-4.358946382999420166e-01,-8.992024064064025879e-01
2.635492682456970215e-01,-9.623925089836120605e-01
-2.712949812412261963e-01,-9.620489478111267090e-01
-4.967369139194488525e-01,-8.681752681732177734e-01
-2.652489244937896729e-01,-9.618735909461975098e-01
-4.564792811870574951e-01,-8.880811333656311035e-01
-2.720931768417358398e-01,-9.619172215461730957e-01
2.335231006145477295e-01,-9.682400226593017578e-01
-9.858430922031402588e-02,-9.932486414909362793e-01
2.973369956016540527e-01,-9.535177350044250488e-01
-1.859311014413833618e-01,-9.826494455337524414e-01
1.347455382347106934e-01,-9.876753687858581543e-01
-2.336209416389465332e-01,-9.724361300468444824e-01
-1.417869329452514648e-01,-9.894804358482360840e-01
-3.560765087604522705e-01,-9.322541952133178711e-01
2.832681238651275635e-01,-9.567537307739257812e-01
2.797659337520599365e-01,-9.588607549667358398e-01
-4.179155081510543823e-02,-9.971776604652404785e-01
2.272549122571945190e-01,-9.696672558784484863e-01
5.741750448942184448e-02,-9.955729842185974121e-01
3.117152154445648193e-01,-9.474595189094543457e-01
-4.380619227886199951e-01,-8.975254893302917480e-01
-3.711785376071929932e-01,-9.274218082427978516e-01
-2.064576596021652222e-01,-9.784396290779113770e-01
6.292396783828735352e-02,-9.950439333915710449e-01
-5.340953469276428223e-01,-8.468328118324279785e-01
-6.270824372768402100e-02,-9.962469935417175293e-01
-1.942880451679229736e-01,-9.790146946907043457e-01
-2.755341529846191406e-01,-9.610133171081542969e-01
-1.441554129123687744e-01,-9.889407753944396973e-01
3.082053959369659424e-01,-9.492614269256591797e-01
3.118830919265747070e-01,-9.480365514755249023e-01
2.953993976116180420e-01,-9.536927342414855957e-01
-1.601038873195648193e-01,-9.869510531425476074e-01
-2.929363548755645752e-01,-9.537642598152160645e-01
1.065237745642662048e-01,-9.906515479087829590e-01
3.058694005012512207e-01,-9.500525593757629395e-01
-3.449775278568267822e-01,-9.370043873786926270e-01
2.591718137264251709e-01,-9.633873105049133301e-01
-2.354200631380081177e-01,-9.719074368476867676e-01
-3.155547380447387695e-02,-9.975273013114929199e-01
3.607683628797531128e-02,-9.963051676750183105e-01
2.632847428321838379e-01,-9.627259373664855957e-01
-4.475466609001159668e-01,-8.920332193374633789e-01
-1.349653452634811401e-01,-9.887365698814392090e-01
1.720720231533050537e-01,-9.821283817291259766e-01
-7.103659212589263916e-02,-9.960709214210510254e-01
-4.654393196105957031e-01,-8.855202794075012207e-01
8.630803786218166351e-03,-9.971747994422912598e-01
-4.401994645595550537e-01,-8.963360786437988281e-01
3.214601874351501465e-01,-9.445691108703613281e-01
-4.243095517158508301e-01,-9.048148393630981445e-01
-2.514759302139282227e-01,-9.655670523643493652e-01
5.525344610214233398e-02,-9.950813651084899902e-01
2.017375826835632324e-01,-9.752691388130187988e-01
-5.420848131179809570e-01,-8.412540555000305176e-01
-3.317166864871978760e-01,-9.421384930610656738e-01
1.419425606727600098e-01,-9.857274889945983887e-01
-1.448847055435180664e-01,-9.874512553215026855e-01
-3.981873095035552979e-01,-9.151620268821716309e-01
-3.857181370258331299e-01,-9.203406572341918945e-01
-2.674553096294403076e-01,-9.634577631950378418e-01
7.237271219491958618e-02,-9.942603707313537598e-01
-8.166918158531188965e-02,-9.941346049308776855e-01
-4.644955098628997803e-01,-8.845681548118591309e-01
-2.208156883716583252e-02,-9.975855946540832520e-01
-2.626526951789855957e-01,-9.626104235649108887e-01
-4.556577503681182861e-01,-8.901615142822265625e-01
-4.699703752994537354e-01,-8.817558884620666504e-01
2.675081193447113037e-01,-9.621824622154235840e-01
-2.441618889570236206e-01,-9.675142168998718262e-01
-4.853367209434509277e-01,-8.723483085632324219e-01
-3.201075196266174316e-01,-9.451737403869628906e-01
-5.433444380760192871e-01,-8.400514721870422363e-01
-3.756076991558074951e-01,-9.250802993774414062e-01
-4.731041491031646729e-01,-8.798688054084777832e-01
1.735738664865493774e-02,-9.973608851432800293e-01
-3.987622857093811035e-01,-9.151551127433776855e-01
-7.725869119167327881e-02,-9.957277178764343262e-01
-3.123216331005096436e-02,-9.974157214164733887e-01
-2.877870202064514160e-01,-9.555488228797912598e-01
-3.271249234676361084e-01,-9.434062242507934570e-01
-4.665462672710418701e-01,-8.834372162818908691e-01
3.484745621681213379e-01,-9.377528429031372070e-01
9.470679610967636108e-02,-9.923993945121765137e-01
-4.047108292579650879e-01,-9.132592678070068359e-01
1.181442216038703918e-01,-9.897477030754089355e-01
2.764006257057189941e-01,-9.581046700477600098e-01
-3.679484426975250244e-01,-9.280211329460144043e-01
-4.597478359937667847e-02,-9.970669150352478027e-01
-3.929457068443298340e-01,-9.181373119354248047e-01
-8.624933660030364990e-02,-9.949621558189392090e-01
2.816760838031768799e-01,-9.559671282768249512e-01
-4.458569735288619995e-02,-9.971740841865539551e-01
-1.043514255434274673e-02,-9.974829554557800293e-01
3.443391621112823486e-02,-9.963163733482360840e-01
-5.029291510581970215e-01,-8.641750216484069824e-01
2.183421105146408081e-01,-9.734694361686706543e-01
-2.652803957462310791e-01,-9.617985486984252930e-01
1.631590127944946289e-01,-9.834870696067810059e-01
3.190715610980987549e-01,-9.460051059722900391e-01
-2.136557549238204956e-02,-9.981839060783386230e-01
-4.337888062000274658e-01,-8.984497189521789551e-01
-2.329112887382507324e-01,-9.700787663459777832e-01
-2.084755003452301025e-01,-9.758384823799133301e-01
-5.137357115745544434e-01,-8.588144183158874512e-01
7.587510347366333008e-02,-9.935654997825622559e-01
3.620042651891708374e-02,-9.969822764396667480e-01
3.355565369129180908e-01,-9.415127635002136230e-01
3.052277266979217529e-01,-9.514006972312927246e-01
-2.053412795066833496e-01,-9.764927029609680176e-01
1.935344189405441284e-02,-9.975295662879943848e-01
3.146090507507324219e-01,-9.487986564636230469e-01
-1.415423396974802017e-02,-9.980434775352478027e-01
1.860357224941253662e-01,-9.785674810409545898e-01
8.045484125614166260e-02,-9.934504628181457520e-01
-4.878373444080352783e-01,-8.717161417007446289e-01
-2.823369503021240234e-01,-9.587711691856384277e-01
2.691100537776947021e-01,-9.595147371292114258e-01
-5.164721608161926270e-01,-8.587582707405090332e-01
3.018861114978790283e-01,-9.509602785110473633e-01
-3.540316820144653320e-01,-9.332420825958251953e-01
3.153549730777740479e-01,-9.488441348075866699e-01
-3.280439227819442749e-02,-9.978832602500915527e-01
-2.506051361560821533e-01,-9.678125977516174316e-01
2.828397452831268311e-01,-9.578564763069152832e-01
-2.083786725997924805e-01,-9.758384823799133301e-01
2.830862998962402344e-01,-9.575186967849731445e-01
1.461380422115325928e-01,-9.852430224418640137e-01
-1.570615768432617188e-01,-9.874438643455505371e-01
-4.079540967941284180e-01,-9.106042385101318359e-01
2.758382856845855713e-01,-9.578467011451721191e-01
2.862776517868041992e-01,-9.557802677154541016e-01
1.439601629972457886e-01,-9.860551953315734863e-01
-3.945269882678985596e-01,-9.173330664634704590e-01
2.168058007955551147e-01,-9.720808267593383789e-01
4.402217268943786621e-02,-9.961953759193420410e-01
-3.744264543056488037e-01,-9.247092604637145996e-01
-4.478602707386016846e-01,-8.928647637367248535e-01
7.556317001581192017e-02,-9.941796660423278809e-01
-1.037765964865684509e-01,-9.929282069206237793e-01
-3.608739078044891357e-01,-9.305301308631896973e-01
-4.155254662036895752e-01,-9.067059755325317383e-01
-9.378620237112045288e-02,-9.933919310569763184e-01
-2.689845860004425049e-01,-9.627264142036437988e-01
-1.076866611838340759e-01,-9.921619296073913574e-01
3.148369491100311279e-01,-9.477096796035766602e-01
3.162361681461334229e-01,-9.463938474655151367e-01
1.850751936435699463e-01,-9.789663553237915039e-01
4.111475497484207153e-02,-9.968523383140563965e-01
9.165704995393753052e-02,-9.925488829612731934e-01
2.440797984600067139e-01,-9.672964215278625488e-01
1.117991432547569275e-01,-9.900402426719665527e-01
2.961488962173461914e-01,-9.534510374069213867e-01
-9.714202582836151123e-02,-9.941347241401672363e-01
-2.577014565467834473e-01,-9.639058113098144531e-01
-4.961383640766143799e-01,-8.668897747993469238e-01
-4.477652013301849365e-01,-8.918721675872802734e-01
-5.216211825609207153e-02,-9.969388842582702637e-01
-4.219670891761779785e-01,-9.058410525321960449e-01
2.344188988208770752e-01,-9.680311679840087891e-01
1.271701157093048096e-01,-9.886732697486877441e-01
-4.532757997512817383e-01,-8.897475600242614746e-01
1.657073795795440674e-01,-9.831898808479309082e-01
-1.623745709657669067e-01,-9.865177273750305176e-01
1.124707385897636414e-01,-9.906958937644958496e-01
-1.292076706886291504e-01,-9.907543063163757324e-01
-8.414168655872344971e-02,-9.951639771461486816e-01
-4.982702434062957764e-01,-8.682003617286682129e-01
-1.873821318149566650e-01,-9.802605509757995605e-01
-4.424001872539520264e-01,-8.954983949661254883e-01
-1.412438154220581055e-01,-9.895860552787780762e-01
3.120172619819641113e-01,-9.481293559074401855e-01
5.245898663997650146e-02,-9.963080286979675293e-01
2.185968160629272461e-01,-9.733492732048034668e-01
-4.230299964547157288e-04,-9.971331954002380371e-01
3.030370771884918213e-01,-9.502505064010620117e-01
2.126336097717285156e-01,-9.730283617973327637e-01
2.884629666805267334e-01,-9.559021592140197754e-01
-5.401417016983032227e-01,-8.425244688987731934e-01
2.190234661102294922e-01,-9.729589819908142090e-01
1.589726656675338745e-01,-9.842290282249450684e-01
2.768320739269256592e-01,-9.593234658241271973e-01
-3.765542209148406982e-01,-9.246922731399536133e-01
3.600767813622951508e-03,-9.974610209465026855e-01
-2.958391010761260986e-01,-9.528753757476806641e-01
-3.563436567783355713e-01,-9.327368140220642090e-01
-2.301138788461685181e-01,-9.730411171913146973e-01
-2.949402481317520142e-02,-9.970304369926452637e-01
-4.939784109592437744e-01,-8.679898381233215332e-01
-2.210427820682525635e-01,-9.729071855545043945e-01
-3.770448267459869385e-01,-9.241890311241149902e-01
2.989418804645538330e-01,-9.526011943817138672e-01
-1.712791919708251953e-01,-9.851765036582946777e-01
1.714446246623992920e-01,-9.811992645263671875e-01
-4.550668001174926758e-01,-8.889374732971191406e-01
-2.346916645765304565e-01,-9.720680713653564453e-01
-4.193333089351654053e-01,-9.067473411560058594e-01
-4.235822260379791260e-01,-9.051153063774108887e-01
-5.155218839645385742e-01,-8.583525419235229492e-01
-4.839649498462677002e-01,-8.755510449409484863e-01
2.646678090095520020e-01,-9.623726010322570801e-01
3.151731193065643311e-01,-9.464172124862670898e-01
3.319198787212371826e-01,-9.427257776260375977e-01
-4.266009926795959473e-01,-9.021987915039062500e-01
-2.447845339775085449e-01,-9.695932269096374512e-01
2.371445596218109131e-01,-9.693681001663208008e-01
1.952926665544509888e-01,-9.780186414718627930e-01
-2.043559253215789795e-01,-9.790074229240417480e-01
-2.665358781814575195e-01,-9.615234136581420898e-01
-4.925550520420074463e-01,-8.718153834342956543e-01
-3.249549865722656250e-01,-9.435054659843444824e-01
2.830563485622406006e-01,-9.557216763496398926e-01
-4.559798538684844971e-01,-8.887867331504821777e-01
2.611888349056243896e-01,-9.637250304222106934e-01
-4.588207006454467773e-01,-8.873881697654724121e-01
-4.565138518810272217e-01,-8.879931569099426270e-01
-4.923359751701354980e-01,-8.698667287826538086e-01
-2.386155873537063599e-01,-9.711131453514099121e-01
-4.448831379413604736e-01,-8.954675793647766113e-01
-3.852417767047882080e-01,-9.204429388046264648e-01
-4.880977869033813477e-01,-8.730270266532897949e-01
-4.078373610973358154e-01,-9.106140732765197754e-01
-2.546805143356323242e-01,-9.669076800346374512e-01
-1.154801342636346817e-02,-9.975239634513854980e-01
-7.483574002981185913e-02,-9.959120154380798340e-01
-4.122249186038970947e-01,-9.100811481475830078e-01
2.320981323719024658e-01,-9.685432314872741699e-01
2.052507400512695312e-01,-9.760880470275878906e-01
3.494634032249450684e-01,-9.371694922447204590e-01
2.342060655355453491e-01,-9.680560827255249023e-01
-4.474914819002151489e-02,-9.971994757652282715e-01
2.945211231708526611e-01,-9.541595578193664551e-01
-4.356934130191802979e-01,-8.982278704643249512e-01
2.848995923995971680e-01,-9.569989442825317383e-01
-3.112956583499908447e-01,-9.491272568702697754e-01
2.577276825904846191e-01,-9.644209742546081543e-01
-3.576443791389465332e-01,-9.322937130928039551e-01
-4.320947229862213135e-01,-9.000799059867858887e-01
2.523226439952850342e-01,-9.637218117713928223e-01
-3.207805752754211426e-01,-9.456835389137268066e-01
2.824929654598236084e-01,-9.578384160995483398e-01
-4.657338857650756836e-01,-8.852793574333190918e-01
-4.653574526309967041e-01,-8.855614066123962402e-01
-4.507932960987091064e-01,-8.926076292991638184e-01
1.683632880449295044e-01,-9.815336465835571289e-01
-1.398330479860305786e-01,-9.898311495780944824e-01
-1.143549084663391113e-01,-9.927455782890319824e-01
3.047989308834075928e-01,-9.493986368179321289e-01
2.980583906173706055e-01,-9.517304301261901855e-01
2.964023649692535400e-01,-9.527236819267272949e-01
-3.054419159889221191e-01,-9.499008655548095703e-01
-1.367986947298049927e-01,-9.902686476707458496e-01
1.128939315676689148e-01,-9.901780486106872559e-01
-2.614799886941909790e-02,-9.975351691246032715e-01
1.999963819980621338e-01,-9.769113659858703613e-01
2.057325392961502075e-01,-9.743749499320983887e-01
-4.886072874069213867e-01,-8.737741708755493164e-01
-4.838621914386749268e-01,-8.757808208465576172e-01
3.038357496261596680e-01,-9.517036676406860352e-01
-2.092590034008026123e-01,-9.778711199760437012e-01
-2.708584368228912354e-01,-9.602263569831848145e-01
-3.213585317134857178e-01,-9.453465342521667480e-01
2.233405411243438721e-01,-9.723101854324340820e-01
1.353036165237426758e-01,-9.876064658164978027e-01
3.010808527469635010e-01,-9.519551396369934082e-01
-3.988876938819885254e-01,-9.157764911651611328e-01
2.734415829181671143e-01,-9.604761004447937012e-01
-3.211288154125213623e-01,-9.448156356811523438e-01
-4.465126395225524902e-01,-8.946921825408935547e-01
-1.292531788349151611e-01,-9.898348450660705566e-01
-4.429979622364044189e-01,-8.957474231719970703e-01
-4.791949391365051270e-01,-8.783532381057739258e-01
2.674963772296905518e-01,-9.598874449729919434e-01
-5.067355632781982422e-01,-8.631514906883239746e-01
-3.915672302246093750e-01,-9.187009930610656738e-01
3.439269028604030609e-03,-9.967785477638244629e-01
6.753708422183990479e-02,-9.941639304161071777e-01
-4.245777726173400879e-01,-9.032893776893615723e-01
2.898053228855133057e-01,-9.540682435035705566e-01
3.017621934413909912e-01,-9.504909515380859375e-01
-4.526930749416351318e-01,-8.902394175529479980e-01
3.306775391101837158e-01,-9.429270625114440918e-01
-4.633416980504989624e-02,-9.970406889915466309e-01
2.717709243297576904e-01,-9.586766958236694336e-01
-5.178425908088684082e-01,-8.567686676979064941e-01
1.450663059949874878e-01,-9.856542944908142090e-01
-2.881639301776885986e-01,-9.552786350250244141e-01
2.058956623077392578e-01,-9.758324027061462402e-01
-2.217570245265960693e-01,-9.730251431465148926e-01
-2.532869279384613037e-01,-9.674070477485656738e-01
-1.751052886247634888e-01,-9.843545556068420410e-01
-1.248602569103240967e-01,-9.916710257530212402e-01
2.804996371269226074e-01,-9.582933783531188965e-01
2.738899886608123779e-01,-9.603722691535949707e-01
2.532152235507965088e-01,-9.654660820960998535e-01
2.955749630928039551e-01,-9.535760283470153809e-01
-2.627913355827331543e-01,-9.625846743583679199e-01
1.185318306088447571e-01,-9.901210665702819824e-01
-5.159264206886291504e-01,-8.587102890014648438e-01
-3.838465511798858643e-01,-9.218204617500305176e-01
2.667987048625946045e-01,-9.599619507789611816e-01
-7.073470950126647949e-02,-9.953297972679138184e-01
2.812791764736175537e-01,-9.567704796791076660e-01
2.345379739999771118e-01,-9.679849743843078613e-01
-6.404357403516769409e-02,-9.961375594139099121e-01
1.297344416379928589e-01,-9.880414605140686035e-01
-4.940014183521270752e-01,-8.691377639770507812e-01
-9.729526937007904053e-02,-9.931995272636413574e-01
1.831285208463668823e-01,-9.791634082794189453e-01
7.061427459120750427e-04,-9.974747300148010254e-01
4.059495776891708374e-02,-9.961617588996887207e-01
2.151236087083816528e-01,-9.723965525627136230e-01
-2.986306846141815186e-01,-9.520433545112609863e-01
-4.342508018016815186e-01,-8.982616662979125977e-01
-3.940014541149139404e-01,-9.177066683769226074e-01
-1.384893953800201416e-01,-9.898766875267028809e-01
-1.287542581558227539e-01,-9.911908507347106934e-01
-4.744308888912200928e-01,-8.785266280174255371e-01
2.708095610141754150e-01,-9.611777663230895996e-01
7.141557335853576660e-02,-9.942811131477355957e-01
1.206010654568672180e-01,-9.894098639488220215e-01
-2.400788664817810059e-02,-9.974586367607116699e-01
2.395204901695251465e-01,-9.687991142272949219e-01
2.866038382053375244e-01,-9.548758864402770996e-01
-4.866730272769927979e-01,-8.727988600730895996e-01
-3.033188730478286743e-02,-9.979746937751770020e-01
-5.093924999237060547e-01,-8.595708608627319336e-01
2.878817617893218994e-01,-9.555054306983947754e-01
2.852625250816345215e-01,-9.569224715232849121e-01
-4.310264289379119873e-01,-9.017692208290100098e-01
-4.375452995300292969e-01,-8.972969055175781250e-01
-1.852454394102096558e-01,-9.826681017875671387e-01
-4.132202565670013428e-01,-9.079657196998596191e-01
-3.929452300071716309e-01,-9.168000221252441406e-01
-5.031938552856445312e-01,-8.659051656723022461e-01
2.922656536102294922e-01,-9.553362727165222168e-01
-5.009615421295166016e-01,-8.657296299934387207e-01
9.805022925138473511e-02,-9.917178750038146973e-01
-2.942631840705871582e-01,-9.533783793449401855e-01
3.120309412479400635e-01,-9.488106966018676758e-01
7.059407979249954224e-02,-9.943761229515075684e-01
-5.346592664718627930e-01,-8.481275439262390137e-01
-3.293279111385345459e-01,-9.433401823043823242e-01
-9.484317898750305176e-02,-9.941820502281188965e-01
-2.541331350803375244e-01,-9.647704362869262695e-01
-3.965133726596832275e-01,-9.166949391365051270e-01
-3.875291943550109863e-01,-9.206867814064025879e-01
7.701269350945949554e-03,-9.970890879631042480e-01
-4.020477235317230225e-01,-9.140200018882751465e-01
2.825253307819366455e-01,-9.579660892486572266e-01
-1.040985435247421265e-01,-9.924733042716979980e-01
7.218269258737564087e-02,-9.945172667503356934e-01
3.005599081516265869e-01,-9.506430029869079590e-01
-2.445672303438186646e-01,-9.696142077445983887e-01
2.377109229564666748e-01,-9.685667157173156738e-01
1.580673307180404663e-01,-9.838896393775939941e-01
-5.101280212402343750e-01,-8.618913292884826660e-01
-1.381059829145669937e-02,-9.974904656410217285e-01
2.011718153953552246e-01,-9.752973914146423340e-01
-3.693519532680511475e-01,-9.275974035263061523e-01
3.075408637523651123e-01,-9.501175284385681152e-01
-4.070982336997985840e-01,-9.122508764266967773e-01
-2.758696675300598145e-01,-9.588154554367065430e-01
9.519510716199874878e-02,-9.926063418388366699e-01
-1.444847881793975830e-01,-9.890407919883728027e-01
-1.137155964970588684e-01,-9.926628470420837402e-01
-3.312058746814727783e-01,-9.424119591712951660e-01
-1.655412912368774414e-01,-9.840508103370666504e-01
-1.807154417037963867e-01,-9.834017157554626465e-01
-2.229104936122894287e-01,-9.725116491317749023e-01
2.821990251541137695e-01,-9.574622511863708496e-01
-4.715434610843658447e-01,-8.804888129234313965e-01
-4.763669669628143311e-01,-8.799636960029602051e-01
-4.518338143825531006e-01,-8.901442885398864746e-01
-4.451225996017456055e-01,-8.952732086181640625e-01
-4.471941888332366943e-01,-8.942449688911437988e-01
-4.379579424858093262e-01,-8.986399769783020020e-01
-1.328200940042734146e-02,-9.976815581321716309e-01
2.166782170534133911e-01,-9.721454977989196777e-01
-1.243589445948600769e-01,-9.901964068412780762e-01
1.223349347710609436e-01,-9.893421530723571777e-01
-9.718839824199676514e-02,-9.936651587486267090e-01
-4.512241780757904053e-01,-8.923694491386413574e-01
-4.808593690395355225e-01,-8.778436183929443359e-01
-4.746376574039459229e-01,-8.802483677864074707e-01
-5.271474719047546387e-01,-8.519280552864074707e-01
-3.437928557395935059e-01,-9.376825690269470215e-01
-3.251681923866271973e-01,-9.434337019920349121e-01
3.448411226272583008e-01,-9.388692975044250488e-01
-4.467938244342803955e-01,-8.945490121841430664e-01
3.237574361264705658e-03,-9.972869753837585449e-01
-3.761446774005889893e-01,-9.248573184013366699e-01
-3.763478696346282959e-01,-9.247812628746032715e-01
2.787236273288726807e-01,-9.583963751792907715e-01
-4.419578611850738525e-01,-8.947501182556152344e-01
-4.738654792308807373e-01,-8.809472322463989258e-01
1.988638937473297119e-01,-9.759081006050109863e-01
-4.898744523525238037e-01,-8.719834685325622559e-01
-3.742689788341522217e-01,-9.248917102813720703e-01
-2.249479293823242188e-01,-9.743289947509765625e-01
-1.964192092418670654e-02,-9.975777268409729004e-01
-2.208371311426162720e-01,-9.753363132476806641e-01
-5.145168900489807129e-01,-8.589609265327453613e-01
5.246954411268234253e-02,-9.955200552940368652e-01
1.337813735008239746e-01,-9.877577424049377441e-01
-4.025884866714477539e-01,-9.141522049903869629e-01
-4.850601851940155029e-01,-8.744814991950988770e-01
3.137530982494354248e-01,-9.479252099990844727e-01
-7.654808461666107178e-02,-9.956004023551940918e-01
-3.985380232334136963e-01,-9.159448742866516113e-01
2.623912394046783447e-01,-9.611454010009765625e-01
-3.553384244441986084e-01,-9.327601194381713867e-01
-1.225102990865707397e-01,-9.908197522163391113e-01
5.288144946098327637e-02,-9.956009984016418457e-01
2.088394761085510254e-02,-9.969767928123474121e-01
-1.192187219858169556e-01,-9.920970797538757324e-01
-4.008686244487762451e-01,-9.133754372596740723e-01
-9.818884730339050293e-02,-9.941267371177673340e-01
2.982037067413330078e-01,-9.514001011848449707e-01
-1.317383348941802979e-01,-9.909006953239440918e-01
-4.146302938461303711e-01,-9.078409671783447266e-01
2.738189995288848877e-01,-9.581128954887390137e-01
-3.566345274448394775e-01,-9.322936534881591797e-01
-2.969677150249481201e-01,-9.544325470924377441e-01
-3.292376697063446045e-01,-9.420650601387023926e-01
-2.393334358930587769e-01,-9.708859324455261230e-01
2.166254520416259766e-01,-9.737697839736938477e-01
-5.102810859680175781e-01,-8.619143962860107422e-01
2.761011123657226562e-01,-9.600071310997009277e-01
-2.197605967521667480e-01,-9.732157588005065918e-01
-2.935227155685424805e-01,-9.536934494972229004e-01
-5.163860917091369629e-01,-8.575439453125000000e-01
-1.001015976071357727e-01,-9.938337206840515137e-01
2.684433758258819580e-01,-9.618745446205139160e-01
-5.465250015258789062e-01,-8.414039611816406250e-01
-2.464984804391860962e-01,-9.690142273902893066e-01
2.481755912303924561e-01,-9.664022326469421387e-01
-5.581868439912796021e-02,-9.967173933982849121e-01
-1.285691708326339722e-01,-9.893919825553894043e-01
-2.900030314922332764e-01,-9.567389488220214844e-01
-1.310192942619323730e-01,-9.909085631370544434e-01
-3.595261871814727783e-01,-9.312046766281127930e-01
-4.461526870727539062e-02,-9.971939921379089355e-01
-3.605602979660034180e-01,-9.308184981346130371e-01
2.987105846405029297e-01,-9.526671767234802246e-01
-4.449645578861236572e-01,-8.952782154083251953e-01
-4.806455671787261963e-01,-8.777553439140319824e-01
1.949057877063751221e-01,-9.780116081237792969e-01
2.785138487815856934e-01,-9.588298201560974121e-01
-2.017801702022552490e-01,-9.793750047683715820e-01
-1.936459839344024658e-01,-9.810334444046020508e-01
-4.427129328250885010e-01,-8.938097953796386719e-01
-3.574101030826568604e-01,-9.327668547630310059e-01
2.393744885921478271e-01,-9.670468568801879883e-01
-2.479223012924194336e-01,-9.686121344566345215e-01
2.239705324172973633e-01,-9.708136320114135742e-01
-5.449402928352355957e-01,-8.419985771179199219e-01
2.748097479343414307e-01,-9.579883217811584473e-01
-1.810367703437805176e-01,-9.810633063316345215e-01
1.830531954765319824e-01,-9.788479208946228027e-01
-1.928935647010803223e-01,-9.811837673187255859e-01
2.949794530868530273e-01,-9.536159634590148926e-01
2.046404033899307251e-02,-9.973713755607604980e-01
-5.018483400344848633e-01,-8.652294874191284180e-01
-4.978459179401397705e-01,-8.665926456451416016e-01
-3.245628178119659424e-01,-9.445899128913879395e-01
3.040769100189208984e-01,-9.500052332878112793e-01
3.028543889522552490e-01,-9.517897963523864746e-01
-4.716069996356964111e-01,-8.820945620536804199e-01
3.136550784111022949e-01,-9.483703970909118652e-01
2.442271411418914795e-01,-9.678136706352233887e-01
2.236186265945434570e-01,-9.722586870193481445e-01
-5.249358415603637695e-01,-8.524361252784729004e-01
-5.509315133094787598e-01,-8.370113968849182129e-01
-1.254982352256774902e-01,-9.902343153953552246e-01
-3.889786899089813232e-01,-9.191710352897644043e-01
2.619744837284088135e-01,-9.612154364585876465e-01
-4.509746730327606201e-01,-8.913591504096984863e-01
-2.618286311626434326e-01,-9.648590683937072754e-01
3.082817494869232178e-01,-9.502884149551391602e-01
2.776218056678771973e-01,-9.574081301689147949e-01
3.225741386413574219e-01,-9.448826909065246582e-01
2.336271852254867554e-02,-9.968920350074768066e-01
-1.341571751981973648e-02,-9.979125857353210449e-01
1.714928150177001953e-01,-9.822607636451721191e-01
-4.917713105678558350e-01,-8.719258904457092285e-01
-4.676077663898468018e-01,-8.828399181365966797e-01
-4.912119209766387939e-01,-8.718041777610778809e-01
2.929177880287170410e-01,-9.536778330802917480e-01
-3.766743242740631104e-01,-9.251237511634826660e-01
-3.977122008800506592e-01,-9.161876440048217773e-01
3.061845004558563232e-01,-9.493361711502075195e-01
5.683904886245727539e-02,-9.949399828910827637e-01
2.560418546199798584e-01,-9.649571776390075684e-01
2.325555086135864258e-01,-9.701986908912658691e-01
-4.576124250888824463e-01,-8.861954808235168457e-01
-3.462181091308593750e-01,-9.369398355484008789e-01
-6.916218437254428864e-03,-9.979701638221740723e-01
-3.219214975833892822e-01,-9.445481896400451660e-01
-4.946718364953994751e-02,-9.969871640205383301e-01
-1.689649522304534912e-01,-9.854266047477722168e-01
-2.607237398624420166e-01,-9.630733728408813477e-01
1.985498666763305664e-01,-9.770154356956481934e-01
-4.208910167217254639e-01,-9.061418175697326660e-01
7.374808937311172485e-02,-9.943011403083801270e-01
-2.796089053153991699e-01,-9.597218632698059082e-01
1.193447336554527283e-01,-9.892506003379821777e-01
2.610441446304321289e-01,-9.635834097862243652e-01
-3.397066295146942139e-01,-9.388762116432189941e-01
3.173525035381317139e-01,-9.478964805603027344e-01
-3.535443246364593506e-01,-9.334250092506408691e-01
-4.822759032249450684e-01,-8.756835460662841797e-01
-8.498125523328781128e-02,-9.945133328437805176e-01
-1.111439242959022522e-01,-9.929282069206237793e-01
3.157329857349395752e-01,-9.468419551849365234e-01
8.658140897750854492e-02,-9.931291937828063965e-01
-4.969971179962158203e-01,-8.692645430564880371e-01
2.907239794731140137e-01,-9.553540349006652832e-01
3.283613026142120361e-01,-9.434759616851806641e-01
3.060305416584014893e-01,-9.505339860916137695e-01
-3.830025494098663330e-01,-9.221568703651428223e-01
-4.416063725948333740e-01,-8.953444361686706543e-01
1.222429051995277405e-01,-9.893133044242858887e-01
-3.202538192272186279e-02,-9.973315596580505371e-01
-2.380717694759368896e-01,-9.689665436744689941e-01
2.973382174968719482e-01,-9.520444869995117188e-01
-4.252764284610748291e-01,-9.018269181251525879e-01
-4.716699421405792236e-01,-8.797778487205505371e-01
4.319629818201065063e-02,-9.959496855735778809e-01
2.560945153236389160e-01,-9.631519913673400879e-01
-4.453276395797729492e-01,-8.950214982032775879e-01
-4.379606544971466064e-01,-8.986132740974426270e-01
-2.866342961788177490e-01,-9.571344852447509766e-01
-4.765708744525909424e-01,-8.798132538795471191e-01
1.096182242035865784e-01,-9.907525181770324707e-01
-1.404169350862503052e-01,-9.896573424339294434e-01
-6.486096233129501343e-02,-9.964422583580017090e-01
3.308808505535125732e-01,-9.422581791877746582e-01
2.039816975593566895e-01,-9.758254885673522949e-01
1.985930204391479492e-01,-9.773859977722167969e-01
-3.952716588973999023e-01,-9.167550802230834961e-01
-4.413871765136718750e-01,-8.948170542716979980e-01
-4.857427775859832764e-01,-8.739964962005615234e-01
2.878446578979492188e-01,-9.566325545310974121e-01
-4.933721721172332764e-01,-8.709009885787963867e-01
-4.429780878126621246e-03,-9.982623457908630371e-01
2.754655182361602783e-01,-9.600363969802856445e-01
-4.741430580615997314e-01,-8.799133896827697754e-01
2.845417261123657227e-01,-9.555075168609619141e-01
1.236940100789070129e-01,-9.888450503349304199e-01
-4.363597035408020020e-01,-8.993895649909973145e-01
-3.891585767269134521e-01,-9.190388321876525879e-01
-5.295137166976928711e-01,-8.495413661003112793e-01
5.093356221914291382e-02,-9.954306483268737793e-01
1.750694066286087036e-01,-9.814884066581726074e-01
-2.624827325344085693e-01,-9.627002477645874023e-01
-2.006525993347167969e-01,-9.794031977653503418e-01
-4.576930999755859375e-01,-8.889426589012145996e-01
-4.523028433322906494e-01,-8.896479010581970215e-01
2.951050698757171631e-01,-9.526072740554809570e-01
-3.646989166736602783e-01,-9.292683005332946777e-01
3.234538733959197998e-01,-9.451671838760375977e-01
3.342023789882659912e-01,-9.427394866943359375e-01
-4.661743938922882080e-01,-8.847848773002624512e-01
-7.064869254827499390e-02,-9.959313273429870605e-01
1.145653799176216125e-01,-9.902682900428771973e-01
1.685297787189483643e-01,-9.826161265373229980e-01
3.184773623943328857e-01,-9.466340541839599609e-01
-2.546628713607788086e-01,-9.646655917167663574e-01
1.085912343114614487e-02,-9.972237944602966309e-01
-5.145469307899475098e-01,-8.583573102951049805e-01
-2.066213786602020264e-01,-9.762089848518371582e-01
-3.687521517276763916e-01,-9.282509684562683105e-01
3.133174479007720947e-01,-9.485540390014648438e-01
1.465680897235870361e-01,-9.856097102165222168e-01
2.673306465148925781e-01,-9.599980115890502930e-01
3.439533114433288574e-01,-9.391950964927673340e-01
-4.382715523242950439e-01,-8.980975747108459473e-01
2.923829853534698486e-01,-9.545999765396118164e-01
4.467844218015670776e-02,-9.957484602928161621e-01
-3.253802955150604248e-01,-9.434045553207397461e-01
-4.384654015302658081e-02,-9.969927668571472168e-01
-3.012624979019165039e-01,-9.513907432556152344e-01
-4.773572981357574463e-01,-8.777760267257690430e-01
2.648572325706481934e-01,-9.607636928558349609e-01
-3.488875329494476318e-01,-9.351524710655212402e-01
1.074813529849052429e-01,-9.908979535102844238e-01
1.871351450681686401e-01,-9.795138239860534668e-01
1.546050608158111572e-01,-9.841589331626892090e-01
-4.803410172462463379e-01,-8.771736025810241699e-01
1.254811137914657593e-01,-9.887015223503112793e-01
-4.401782453060150146e-01,-8.976458311080932617e-01
1.364048421382904053e-01,-9.872180819511413574e-01
-2.494997382164001465e-01,-9.660631418228149414e-01
2.182386666536331177e-01,-9.734852910041809082e-01
2.389882206916809082e-01,-9.690073728561401367e-01
-1.179870218038558960e-01,-9.922313094139099121e-01
-1.084657385945320129e-01,-9.930750727653503418e-01
1.956918239593505859e-01,-9.778935313224792480e-01
-4.746472835540771484e-01,-8.808243274688720703e-01
-5.072697997093200684e-02,-9.965911507606506348e-01
-1.379141062498092651e-01,-9.880248904228210449e-01
-4.735498726367950439e-01,-8.795602917671203613e-01
-3.357990682125091553e-01,-9.407293200492858887e-01
1.715100407600402832e-01,-9.819387793540954590e-01
2.753015756607055664e-01,-9.577226042747497559e-01
-4.753747880458831787e-01,-8.803657889366149902e-01
-1.415790617465972900e-01,-9.879052042961120605e-01
3.104776740074157715e-01,-9.485711455345153809e-01
3.131914734840393066e-01,-9.468870162963867188e-01
-3.244084417819976807e-01,-9.450163841247558594e-01
-1.224545687437057495e-01,-9.917802214622497559e-01
-4.724899530410766602e-01,-8.811363577842712402e-01
-1.120072901248931885e-01,-9.928528666496276855e-01
-4.862073659896850586e-01,-8.749477863311767578e-01
-3.833163678646087646e-01,-9.220221042633056641e-01
1.237479373812675476e-01,-9.884814620018005371e-01
2.687200307846069336e-01,-9.618398547172546387e-01
-4.512090981006622314e-02,-9.969484210014343262e-01
-4.721173346042633057e-01,-8.822895884513854980e-01
-4.631045162677764893e-01,-8.844329714775085449e-01
2.911951243877410889e-01,-9.537008404731750488e-01
-4.533583819866180420e-01,-8.904732465744018555e-01
5.118599534034729004e-02,-9.954869151115417480e-01
1.806560903787612915e-01,-9.798123240470886230e-01
-4.280525743961334229e-01,-9.031524062156677246e-01
-4.517603218555450439e-01,-8.921924233436584473e-01
1.442944630980491638e-04,-9.978294968605041504e-01
7.408595085144042969e-02,-9.941555857658386230e-01
2.363344132900238037e-01,-9.695253968238830566e-01
2.820059359073638916e-01,-9.577750563621520996e-01
2.904218733310699463e-01,-9.557294249534606934e-01
-3.484144806861877441e-01,-9.353280663490295410e-01
-3.791423887014389038e-02,-9.971138834953308105e-01
-3.145228326320648193e-01,-9.469760656356811523e-01
3.353775143623352051e-01,-9.405357241630554199e-01
2.857032716274261475e-01,-9.554167985916137695e-01
1.104245558381080627e-01,-9.906464219093322754e-01
-1.402406394481658936e-01,-9.880368113517761230e-01
-8.434436470270156860e-02,-9.952488541603088379e-01
3.075270056724548340e-01,-9.499629735946655273e-01
2.343224585056304932e-01,-9.684072732925415039e-01
1.020838394761085510e-01,-9.917392134666442871e-01
9.288378804922103882e-02,-9.920845627784729004e-01
2.997022569179534912e-01,-9.517527222633361816e-01
-2.661261558532714844e-01,-9.638124704360961914e-01
4.450967907905578613e-02,-9.961462616920471191e-01
1.700676232576370239e-01,-9.816356897354125977e-01
-3.325357735157012939e-01,-9.421684145927429199e-01
-4.120891988277435303e-01,-9.094205498695373535e-01
-2.615953683853149414e-01,-9.627565741539001465e-01
-1.256265342235565186e-01,-9.900893568992614746e-01
3.014450371265411377e-01,-9.517751336097717285e-01
-1.990984380245208740e-01,-9.798772335052490234e-01
2.887698411941528320e-01,-9.557430744171142578e-01
-6.861662119626998901e-02,-9.963881373405456543e-01
2.351243793964385986e-01,-9.678488373756408691e-01
6.541804224252700806e-02,-9.959864020347595215e-01
-4.732731580734252930e-01,-8.784714341163635254e-01
-7.455742359161376953e-02,-9.956108927726745605e-01
8.693236857652664185e-02,-9.927254319190979004e-01
-2.476319968700408936e-01,-9.666650891304016113e-01
2.310289889574050903e-01,-9.706417918205261230e-01
2.590033710002899170e-01,-9.622412323951721191e-01
1.065135821700096130e-01,-9.909731745719909668e-01
-2.812166512012481689e-01,-9.591134190559387207e-01
2.852127254009246826e-01,-9.569528102874755859e-01
-5.014631152153015137e-01,-8.663038611412048340e-01
1.273603439331054688e-01,-9.882159829139709473e-01
1.672958731651306152e-01,-9.827921390533447266e-01
2.987036406993865967e-01,-9.519357085227966309e-01
1.191333755850791931e-01,-9.889875054359436035e-01
-5.044444650411605835e-02,-9.968748688697814941e-01
-3.719370961189270020e-01,-9.268335700035095215e-01
-4.054814875125885010e-01,-9.129524230957031250e-01
-4.809082448482513428e-01,-8.744094967842102051e-01
-4.680851101875305176e-02,-9.969806075096130371e-01
-4.418567419052124023e-01,-8.965546488761901855e-01
-3.840388357639312744e-01,-9.212518930435180664e-01
2.956297993659973145e-01,-9.522546529769897461e-01
-1.189721748232841492e-01,-9.922844767570495605e-01
-4.572869539260864258e-01,-8.878487944602966309e-01
1.998271346092224121e-01,-9.770467877388000488e-01
-5.068964958190917969e-01,-8.640296459197998047e-01


==> figures/toy/data/PIDM_SE_weight_study/c5.csv <==
-9.969661235809326172e-01,8.034595847129821777e-02
-1.001460671424865723e+00,-9.044500067830085754e-03
-1.001275777816772461e+00,-4.900137335062026978e-02
-1.000880599021911621e+00,1.901908032596111298e-02
-9.953927993774414062e-01,9.459247440099716187e-02
-9.954267740249633789e-01,9.596619009971618652e-02
-1.001672267913818359e+00,-2.489386685192584991e-02
-1.001176238059997559e+00,-5.167797952890396118e-02
-9.976350665092468262e-01,6.881367415189743042e-02
-9.972876310348510742e-01,7.253083586692810059e-02
-1.000854492187500000e+00,-5.624470859766006470e-02
-9.943220615386962891e-01,1.051026210188865662e-01
-1.001329302787780762e+00,-2.635787613689899445e-02
-9.944982528686523438e-01,1.021527275443077087e-01
-1.001018047332763672e+00,1.369294337928295135e-02
-9.955360293388366699e-01,9.081201255321502686e-02
-1.001287698745727539e+00,-2.573217637836933136e-02
-9.982802271842956543e-01,5.994167178869247437e-02
-9.973096847534179688e-01,7.651400566101074219e-02
-9.979738593101501465e-01,6.369063258171081543e-02
-1.001370549201965332e+00,-2.220735140144824982e-02
-9.989195466041564941e-01,5.167520046234130859e-02
-1.000369787216186523e+00,2.978195063769817352e-02
-1.001093029975891113e+00,8.163196966052055359e-03
-9.976301193237304688e-01,6.855699419975280762e-02
-1.001568555831909180e+00,-7.290529087185859680e-03
-9.998599290847778320e-01,3.899198770523071289e-02
-9.973134398460388184e-01,7.712650299072265625e-02
-1.000313639640808105e+00,3.084340505301952362e-02
-1.001001000404357910e+00,1.587937586009502411e-02
-1.001292586326599121e+00,-4.777920246124267578e-02
-1.000616669654846191e+00,2.121206931769847870e-02
-9.953786134719848633e-01,9.623549133539199829e-02
-9.974951744079589844e-01,7.112726569175720215e-02
-9.984256625175476074e-01,5.862816423177719116e-02
-9.959932565689086914e-01,8.623359352350234985e-02
-1.000566840171813965e+00,-5.588202178478240967e-02
-1.001667857170104980e+00,-2.614742703735828400e-02
-9.948397874832153320e-01,1.000772565603256226e-01
-1.000900745391845703e+00,-4.986517876386642456e-02
-1.001311302185058594e+00,-4.739317297935485840e-02
-9.959414601325988770e-01,8.773384988307952881e-02
-9.945270419120788574e-01,1.018143594264984131e-01
-1.001406311988830566e+00,-4.463522136211395264e-02
-1.001318335533142090e+00,-4.094407707452774048e-02
-1.000753283500671387e+00,-5.130367726087570190e-02
-1.001673936843872070e+00,-1.988128013908863068e-02
-9.997879266738891602e-01,3.859953582286834717e-02
-9.947395324707031250e-01,1.014351248741149902e-01
-9.967216253280639648e-01,8.302897959947586060e-02
-9.985579252243041992e-01,5.679582059383392334e-02
-1.001234889030456543e+00,3.998754546046257019e-03
-9.980335235595703125e-01,6.410432606935501099e-02
-1.000503659248352051e+00,-5.734454095363616943e-02
-1.001597166061401367e+00,-3.489006310701370239e-02
-9.940767288208007812e-01,1.050008311867713928e-01
-9.967595338821411133e-01,8.269856125116348267e-02
-9.942497611045837402e-01,1.043581962585449219e-01
-1.001673340797424316e+00,-2.014316804707050323e-02
-1.000634670257568359e+00,-6.312137097120285034e-02
-1.000738978385925293e+00,2.393884770572185516e-02
-1.000827193260192871e+00,-4.792087525129318237e-02
-1.001239061355590820e+00,-3.468017280101776123e-02
-1.001361608505249023e+00,-2.523018606007099152e-02
-1.001190543174743652e+00,1.091641001403331757e-02
-9.973602294921875000e-01,7.198819518089294434e-02
-1.001028060913085938e+00,1.232108287513256073e-02
-9.936347603797912598e-01,1.094320341944694519e-01
-9.975190758705139160e-01,7.049079239368438721e-02
-9.960204958915710449e-01,9.049838781356811523e-02
-9.945625066757202148e-01,1.037211492657661438e-01
-9.934843182563781738e-01,1.105064004659652710e-01
-1.001168727874755859e+00,-3.172038495540618896e-02
-9.980946183204650879e-01,6.759955734014511108e-02
-1.001117229461669922e+00,9.023530408740043640e-03
-9.927410483360290527e-01,1.172096654772758484e-01
-9.987135529518127441e-01,5.586366355419158936e-02
-1.000441193580627441e+00,-6.192699819803237915e-02
-1.001039624214172363e+00,-4.154877364635467529e-02
-1.000126838684082031e+00,-6.659431755542755127e-02
-1.001423597335815430e+00,-2.339701540768146515e-02
-1.001560688018798828e+00,-1.798545010387897491e-02
-1.001455426216125488e+00,-1.689940877258777618e-02
-1.001019477844238281e+00,-5.463286489248275757e-02
-1.001371264457702637e+00,-4.577703028917312622e-02
-1.001032471656799316e+00,-5.261791497468948364e-02
-9.944463372230529785e-01,1.044365316629409790e-01
-9.976488947868347168e-01,6.932608038187026978e-02
-1.001328706741333008e+00,-3.740536049008369446e-03
-1.001493334770202637e+00,-4.004331678152084351e-02
-1.001676082611083984e+00,-2.424937672913074493e-02
-1.001349210739135742e+00,-1.911261864006519318e-02
-1.000949978828430176e+00,-4.998927563428878784e-02
-1.001409888267517090e+00,-4.422473907470703125e-02
-9.936372637748718262e-01,1.087177097797393799e-01
-9.938817620277404785e-01,1.075596809387207031e-01
-9.943617582321166992e-01,1.063523218035697937e-01
-1.001513838768005371e+00,-3.972741961479187012e-02
-1.001253604888916016e+00,-1.266228035092353821e-03
-9.944750070571899414e-01,1.022262722253799438e-01
-1.001368880271911621e+00,-3.292031586170196533e-02
-9.934263229370117188e-01,1.110210344195365906e-01
-1.000389575958251953e+00,3.077874891459941864e-02
-1.001205444335937500e+00,-3.756476938724517822e-02
-1.001409411430358887e+00,-2.214431948959827423e-02
-9.993025064468383789e-01,5.005185306072235107e-02
-9.988577365875244141e-01,5.804361402988433838e-02
-1.000736713409423828e+00,1.814478449523448944e-02
-1.001621842384338379e+00,-3.250516206026077271e-02
-9.988375306129455566e-01,5.857991427183151245e-02
-1.001056909561157227e+00,-5.359963327646255493e-02
-9.957436919212341309e-01,8.939948678016662598e-02
-9.968715906143188477e-01,7.763431966304779053e-02
-9.948720932006835938e-01,9.694098681211471558e-02
-1.000660896301269531e+00,-5.964332818984985352e-02
-1.001117706298828125e+00,-3.973652422428131104e-02
-9.930137395858764648e-01,1.147750169038772583e-01
-9.998013377189636230e-01,3.910294175148010254e-02
-9.941425919532775879e-01,1.055528670549392700e-01
-1.000880241394042969e+00,-5.297277122735977173e-02
-1.000867724418640137e+00,1.955146901309490204e-02
-1.001058697700500488e+00,1.087353937327861786e-02
-9.997462630271911621e-01,3.940294682979583740e-02
-9.989324808120727539e-01,5.232716351747512817e-02
-1.001384735107421875e+00,-2.026145346462726593e-02
-9.944657087326049805e-01,1.039286404848098755e-01
-1.000333666801452637e+00,2.850587479770183563e-02
-1.000681519508361816e+00,-6.200332939624786377e-02
-9.930416941642761230e-01,1.155212670564651489e-01
-9.972219467163085938e-01,7.935653626918792725e-02
-9.933701753616333008e-01,1.132413223385810852e-01
-1.000941753387451172e+00,1.841403357684612274e-02
-1.001073718070983887e+00,-5.417500436305999756e-02
-1.000848889350891113e+00,-4.606194049119949341e-02
-9.963669776916503906e-01,8.322286605834960938e-02
-1.000658273696899414e+00,-5.783277750015258789e-02
-9.949731230735778809e-01,9.692008048295974731e-02
-1.001140117645263672e+00,-3.949066251516342163e-02
-1.000865340232849121e+00,-5.885160714387893677e-02
-1.001213192939758301e+00,-5.062296241521835327e-02
-9.992427825927734375e-01,5.121919512748718262e-02
-9.941569566726684570e-01,1.064631864428520203e-01
-1.001506090164184570e+00,-3.994090110063552856e-02
-1.000623583793640137e+00,-6.015548110008239746e-02
-1.000338792800903320e+00,-6.652075797319412231e-02
-1.001300215721130371e+00,-3.130085766315460205e-02
-1.001334309577941895e+00,-2.966766245663166046e-02
-9.965342283248901367e-01,8.104697614908218384e-02
-1.001199722290039062e+00,-5.067583918571472168e-02
-1.000691890716552734e+00,-5.627961456775665283e-02
-1.001196980476379395e+00,6.934832781553268433e-04
-1.000795364379882812e+00,-5.247236043214797974e-02
-1.000817894935607910e+00,-5.877591669559478760e-02
-1.000295758247375488e+00,-6.191979348659515381e-02
-1.001673698425292969e+00,-2.052881009876728058e-02
-1.001373052597045898e+00,-2.304865606129169464e-02
-1.001584649085998535e+00,-3.539566695690155029e-02
-1.001382827758789062e+00,-5.439566448330879211e-03
-1.001397252082824707e+00,-3.215384483337402344e-02
-1.001409411430358887e+00,-4.375501722097396851e-02
-9.987130761146545410e-01,5.459385365247726440e-02
-1.001645088195800781e+00,-1.376980729401111603e-02
-1.000505566596984863e+00,-5.773323029279708862e-02
-9.983842372894287109e-01,6.374948471784591675e-02
-1.001274824142456055e+00,4.817526787519454956e-04
-1.000989913940429688e+00,-4.541130363941192627e-02
-1.000565052032470703e+00,-6.182843446731567383e-02
-9.986141920089721680e-01,6.113509088754653931e-02
-1.001479029655456543e+00,-4.118865728378295898e-02
-1.001051783561706543e+00,-5.337512493133544922e-02
-9.975527524948120117e-01,7.407066971063613892e-02
-9.943805932998657227e-01,1.041639447212219238e-01
-1.000482559204101562e+00,-6.199234724044799805e-02
-9.986657500267028809e-01,6.093252450227737427e-02
-1.000699877738952637e+00,-5.988266319036483765e-02
-1.001121163368225098e+00,1.039913110435009003e-02
-9.929416179656982422e-01,1.156152635812759399e-01
-9.965306520462036133e-01,8.181022107601165771e-02
-1.000831723213195801e+00,-5.491324514150619507e-02
-1.001386404037475586e+00,-3.054578788578510284e-02
-1.000010609626770020e+00,3.667885065078735352e-02
-9.962651729583740234e-01,8.411457389593124390e-02
-1.000986337661743164e+00,1.639099232852458954e-02
-9.938890933990478516e-01,1.070330068469047546e-01
-9.935976266860961914e-01,1.106233969330787659e-01
-1.000885844230651855e+00,-5.830868333578109741e-02
-1.001118540763854980e+00,-3.949023783206939697e-02
-9.980151653289794922e-01,6.416346132755279541e-02
-9.958645105361938477e-01,9.132825583219528198e-02
-1.000583767890930176e+00,-6.274901330471038818e-02
-1.001470208168029785e+00,-4.185593873262405396e-02
-9.976305961608886719e-01,6.942667067050933838e-02
-1.000813484191894531e+00,-6.005519628524780273e-02
-9.956399202346801758e-01,9.067772328853607178e-02
-1.000513076782226562e+00,-5.744304507970809937e-02
-1.001400589942932129e+00,-2.778054960072040558e-02
-9.949629306793212891e-01,9.650659561157226562e-02
-9.980259537696838379e-01,6.883899867534637451e-02
-9.991906881332397461e-01,5.256252735853195190e-02
-9.978750944137573242e-01,7.063679397106170654e-02
-9.962660670280456543e-01,8.393318951129913330e-02
-1.000634551048278809e+00,-6.113931536674499512e-02
-9.991313219070434570e-01,4.996576905250549316e-02
-9.989981055259704590e-01,5.152156949043273926e-02
-9.995691776275634766e-01,4.173459112644195557e-02
-1.001410841941833496e+00,1.238552853465080261e-03
-9.947087168693542480e-01,1.011975780129432678e-01
-1.001376867294311523e+00,3.167537972331047058e-03
-1.000996232032775879e+00,-4.525687545537948608e-02
-1.001369953155517578e+00,-3.232124447822570801e-02
-9.955977201461791992e-01,9.464724361896514893e-02
-1.001501917839050293e+00,-1.740180142223834991e-02
-1.001348614692687988e+00,-3.018902428448200226e-02
-9.983026385307312012e-01,6.509402394294738770e-02
-9.988318681716918945e-01,5.249754339456558228e-02
-9.939478039741516113e-01,1.078756377100944519e-01
-9.988470077514648438e-01,5.332162231206893921e-02
-1.001407504081726074e+00,-3.582112491130828857e-02
-1.000494837760925293e+00,-6.439331173896789551e-02
-1.001669645309448242e+00,-1.707868464291095734e-02
-1.001407504081726074e+00,-1.096539385616779327e-02
-1.001096129417419434e+00,5.329651758074760437e-03
-1.001188755035400391e+00,-5.170337110757827759e-02
-9.936211109161376953e-01,1.101911142468452454e-01
-9.955151677131652832e-01,9.179926663637161255e-02
-1.000335097312927246e+00,-6.465484201908111572e-02
-1.000391244888305664e+00,2.800755016505718231e-02
-1.000598311424255371e+00,-5.671480298042297363e-02
-1.001340150833129883e+00,-1.457061059772968292e-02
-1.000872850418090820e+00,1.611576788127422333e-02
-1.000584959983825684e+00,-6.208109110593795776e-02
-1.001411914825439453e+00,-4.280211403965950012e-03
-1.001658916473388672e+00,-2.803509123623371124e-02
-9.952979683876037598e-01,9.359906613826751709e-02
-1.000552773475646973e+00,-6.123092770576477051e-02
-9.945161938667297363e-01,1.008122190833091736e-01
-1.000990986824035645e+00,1.633916608989238739e-02
-9.999774098396301270e-01,3.802911937236785889e-02
-9.982165694236755371e-01,6.749417632818222046e-02
-1.001293182373046875e+00,-4.734352231025695801e-02
-1.001559972763061523e+00,-6.723077967762947083e-03
-9.950841069221496582e-01,9.852206707000732422e-02
-9.956957101821899414e-01,8.957716077566146851e-02
-1.000429272651672363e+00,3.033394925296306610e-02
-9.940751194953918457e-01,1.054083108901977539e-01
-9.941141605377197266e-01,1.077059060335159302e-01
-1.001640200614929199e+00,-3.059597499668598175e-02
-1.001666545867919922e+00,-2.652245946228504181e-02
-1.001659989356994629e+00,-2.453305013477802277e-02
-1.001369237899780273e+00,-4.530356079339981079e-02
-1.001525878906250000e+00,-3.912013769149780273e-02
-1.001673817634582520e+00,-2.459751255810260773e-02
-1.000879406929016113e+00,-5.573735386133193970e-02
-1.001644849777221680e+00,-1.448463089764118195e-02
-9.938287138938903809e-01,1.077656149864196777e-01
-9.997920989990234375e-01,4.273793101310729980e-02
-9.940974116325378418e-01,1.076383367180824280e-01
-9.992848634719848633e-01,4.705283045768737793e-02
-1.001307606697082520e+00,-3.574313595890998840e-03
-9.989538192749023438e-01,5.257026106119155884e-02
-9.942259788513183594e-01,1.067871451377868652e-01
-1.000892996788024902e+00,-5.365771800279617310e-02
-9.989845752716064453e-01,5.567510426044464111e-02
-9.960408210754394531e-01,8.614880591630935669e-02
-9.948815703392028809e-01,9.822360426187515259e-02
-1.000212907791137695e+00,3.162218630313873291e-02
-1.000385880470275879e+00,2.795527689158916473e-02
-1.001552462577819824e+00,-3.729492425918579102e-02
-1.000925660133361816e+00,-5.727568268775939941e-02
-1.001311779022216797e+00,-4.782981425523757935e-02
-1.001129031181335449e+00,1.140191964805126190e-02
-9.926122426986694336e-01,1.179568320512771606e-01
-9.972972273826599121e-01,7.736477255821228027e-02
-9.977307319641113281e-01,6.883420795202255249e-02
-9.948911666870117188e-01,1.021464839577674866e-01
-1.001434683799743652e+00,-4.338280856609344482e-02
-1.000570535659790039e+00,-6.040031462907791138e-02
-9.967282414436340332e-01,7.824766635894775391e-02
-1.001475691795349121e+00,-4.118284583091735840e-02
-1.001099109649658203e+00,-4.659464210271835327e-02
-9.987323284149169922e-01,5.559477210044860840e-02
-1.001388072967529297e+00,-2.911992557346820831e-02
-9.938682317733764648e-01,1.093754917383193970e-01
-1.001598954200744629e+00,-9.832056239247322083e-03
-1.001565694808959961e+00,-3.673001378774642944e-02
-1.000812530517578125e+00,1.787183992564678192e-02
-9.948710799217224121e-01,9.873328357934951782e-02
-9.997502565383911133e-01,4.353094100952148438e-02
-1.001454830169677734e+00,-1.592840440571308136e-02
-9.975887537002563477e-01,6.958173960447311401e-02
-9.946714043617248535e-01,1.017345711588859558e-01
-9.950702190399169922e-01,9.581069648265838623e-02
-1.001025438308715820e+00,-5.324039608240127563e-02
-1.001453161239624023e+00,-9.571300819516181946e-03
-1.000217676162719727e+00,3.455661237239837646e-02
-1.001409292221069336e+00,-1.787397451698780060e-02
-1.001662731170654297e+00,-2.720867283642292023e-02
-1.000729560852050781e+00,-5.983611941337585449e-02
-1.001010179519653320e+00,8.214263245463371277e-03
-1.001652479171752930e+00,-1.554526574909687042e-02
-1.001194477081298828e+00,-3.818741440773010254e-02
-1.000427126884460449e+00,-6.328937411308288574e-02
-1.000844955444335938e+00,-4.989494383335113525e-02
-9.947221279144287109e-01,1.012119129300117493e-01
-9.952831268310546875e-01,9.408445656299591064e-02
-1.001324415206909180e+00,-4.673612117767333984e-02
-1.000897765159606934e+00,1.324872486293315887e-02
-1.001209259033203125e+00,-3.107430413365364075e-03
-1.001557230949401855e+00,-1.221168227493762970e-02
-1.000989317893981934e+00,-5.522603541612625122e-02
-1.001312017440795898e+00,-3.773744404315948486e-02
-9.976619482040405273e-01,7.221717387437820435e-02
-9.945919513702392578e-01,9.991522878408432007e-02
-9.963111877441406250e-01,8.841828256845474243e-02
-1.001111745834350586e+00,-4.469170421361923218e-02
-1.000757336616516113e+00,2.249371819198131561e-02
-9.996349215507507324e-01,4.212576150894165039e-02
-1.001005411148071289e+00,-4.438202828168869019e-02
-1.001500725746154785e+00,-1.406628079712390900e-02
-9.998510479927062988e-01,4.124228656291961670e-02
-1.001429557800292969e+00,-2.648024447262287140e-02
-1.000961303710937500e+00,1.772832684218883514e-02
-9.947599768638610840e-01,1.021536365151405334e-01
-1.000360012054443359e+00,2.978576533496379852e-02
-9.997895359992980957e-01,4.335878789424896240e-02
-1.000890016555786133e+00,-5.696916580200195312e-02
-1.001365900039672852e+00,-4.548468440771102905e-02
-1.001555800437927246e+00,-6.245123222470283508e-03
-1.000895380973815918e+00,1.969256810843944550e-02
-9.945377707481384277e-01,1.037554591894149780e-01
-9.975393414497375488e-01,7.372724264860153198e-02
-1.000932455062866211e+00,-5.542042106389999390e-02
-1.001199483871459961e+00,-3.095117397606372833e-02
-1.001538038253784180e+00,-2.642850764095783234e-02
-1.001148819923400879e+00,1.121491007506847382e-02
-9.972394108772277832e-01,7.330630719661712646e-02
-9.991744160652160645e-01,5.287884175777435303e-02
-9.955279827117919922e-01,9.513707458972930908e-02
-9.983156919479370117e-01,6.440354883670806885e-02
-1.000425457954406738e+00,2.751545421779155731e-02
-1.001518726348876953e+00,-3.914923965930938721e-02
-9.962754249572753906e-01,8.362802118062973022e-02
-9.953377246856689453e-01,9.331166744232177734e-02
-1.000820994377136230e+00,-5.916242301464080811e-02
-9.970401525497436523e-01,7.946425676345825195e-02
-9.946697950363159180e-01,1.000470519065856934e-01
-1.000736355781555176e+00,-6.122047454118728638e-02
-1.001253247261047363e+00,-4.895772039890289307e-02
-9.941578507423400879e-01,1.052244529128074646e-01
-1.001426100730895996e+00,-2.789433486759662628e-02
-1.001581311225891113e+00,-8.279608562588691711e-03
-1.001203536987304688e+00,9.447781369090080261e-03
-1.000741839408874512e+00,2.323469333350658417e-02
-1.000411391258239746e+00,-6.257302314043045044e-02
-1.001198291778564453e+00,9.775904938578605652e-03
-1.000122070312500000e+00,3.374932706356048584e-02
-1.001589536666870117e+00,-9.140374138951301575e-03
-1.001006841659545898e+00,-5.320027470588684082e-02
-1.001469016075134277e+00,-2.585648186504840851e-02
-1.000762104988098145e+00,-5.147948116064071655e-02
-1.000717878341674805e+00,-6.173314899206161499e-02
-1.001642823219299316e+00,-3.026808984577655792e-02
-9.965163469314575195e-01,8.144756406545639038e-02
-1.001450538635253906e+00,-1.301032491028308868e-02
-9.950850605964660645e-01,9.910842776298522949e-02
-1.001198053359985352e+00,-5.156677961349487305e-02
-1.000838160514831543e+00,-4.551644623279571533e-02
-1.001394152641296387e+00,-9.214581921696662903e-03
-9.930208921432495117e-01,1.144169196486473083e-01
-1.000937461853027344e+00,1.380914263427257538e-02
-9.950241446495056152e-01,9.654738754034042358e-02
-9.987128973007202148e-01,5.532723665237426758e-02
-1.001239657402038574e+00,-4.929659515619277954e-02
-1.001476049423217773e+00,-1.808347180485725403e-03
-1.000609874725341797e+00,2.324218861758708954e-02
-1.000978469848632812e+00,-5.402390658855438232e-02
-1.001267552375793457e+00,-2.804185636341571808e-02
-9.984704852104187012e-01,5.895336717367172241e-02
-9.956651329994201660e-01,9.010611474514007568e-02
-1.001617312431335449e+00,-3.279030323028564453e-02
-9.939621090888977051e-01,1.066658571362495422e-01
-9.962396621704101562e-01,8.852479606866836548e-02
-1.000781416893005371e+00,2.200814895331859589e-02
-9.971540570259094238e-01,7.430434226989746094e-02
-1.001413464546203613e+00,-2.909015305340290070e-02
-9.981051087379455566e-01,6.709524244070053101e-02
-1.001180768013000488e+00,-5.047057569026947021e-02
-9.982178211212158203e-01,6.628191471099853516e-02
-1.000267386436462402e+00,3.398181498050689697e-02
-9.940122365951538086e-01,1.091329976916313171e-01
-1.000820517539978027e+00,2.133863978087902069e-02
-1.001467108726501465e+00,-2.071948535740375519e-02
-9.992447495460510254e-01,4.793028533458709717e-02
-1.001142621040344238e+00,8.516086265444755554e-03
-9.938254356384277344e-01,1.079620271921157837e-01
-9.986327886581420898e-01,6.099112331867218018e-02
-9.973882436752319336e-01,7.551302760839462280e-02
-9.941471815109252930e-01,1.065247058868408203e-01
-1.001459717750549316e+00,-6.463916972279548645e-03
-1.001234769821166992e+00,-4.979620128870010376e-02
-1.000241875648498535e+00,3.091928176581859589e-02
-9.949801564216613770e-01,9.727950394153594971e-02
-1.001147866249084473e+00,-5.221734195947647095e-02
-9.937149286270141602e-01,1.111114919185638428e-01
-9.995168447494506836e-01,4.461219906806945801e-02
-1.001544475555419922e+00,-2.193403430283069611e-02
-1.001424074172973633e+00,-3.192150592803955078e-02
-9.978630542755126953e-01,7.000786066055297852e-02
-9.936105608940124512e-01,1.104760766029357910e-01
-1.001148462295532227e+00,-4.197961837053298950e-02
-1.001679301261901855e+00,-2.131042070686817169e-02
-1.000120520591735840e+00,3.385566174983978271e-02
-9.962081313133239746e-01,8.392247557640075684e-02
-1.000717520713806152e+00,-5.534556508064270020e-02
-1.001363039016723633e+00,-3.305603563785552979e-02
-1.000495672225952148e+00,-6.421219557523727417e-02
-9.966778159141540527e-01,7.918138802051544189e-02
-1.000637769699096680e+00,-6.237106025218963623e-02
-9.958733320236206055e-01,9.206119924783706665e-02
-1.001183867454528809e+00,-4.221167415380477905e-02
-1.001351356506347656e+00,-2.792142517864704132e-02
-1.000556588172912598e+00,-5.830562114715576172e-02
-1.001466512680053711e+00,-4.187130928039550781e-02
-1.001399993896484375e+00,-1.922792382538318634e-02
-9.954028725624084473e-01,9.588798880577087402e-02
-1.001000285148620605e+00,1.346251182258129120e-02
-9.986753463745117188e-01,5.553818494081497192e-02
-9.990559220314025879e-01,5.437433719635009766e-02
-1.001701474189758301e+00,-2.580678649246692657e-02
-1.001495122909545898e+00,-2.096687443554401398e-02
-9.999833703041076660e-01,3.367660939693450928e-02
-1.000046849250793457e+00,3.587095439434051514e-02
-1.000458240509033203e+00,2.722878567874431610e-02
-1.001016259193420410e+00,-4.558897763490676880e-02
-1.001422882080078125e+00,1.045061275362968445e-03
-1.001277685165405273e+00,-3.768890351057052612e-02
-1.001538872718811035e+00,-3.190590441226959229e-02
-9.952480196952819824e-01,9.488686919212341309e-02
-1.001035332679748535e+00,-5.335912853479385376e-02
-1.001657009124755859e+00,-1.814292557537555695e-02
-9.947044253349304199e-01,1.024580895900726318e-01
-1.000990986824035645e+00,-5.474553257226943970e-02
-1.001067042350769043e+00,1.364329271018505096e-02
-9.951033592224121094e-01,9.547724574804306030e-02
-1.001386880874633789e+00,-2.833078987896442413e-02
-1.001517534255981445e+00,-4.202427342534065247e-03
-1.001224279403686523e+00,-3.108915872871875763e-02
-1.001072764396667480e+00,-5.133344978094100952e-02
-1.001556754112243652e+00,-3.716287016868591309e-02
-9.977608919143676758e-01,6.760635226964950562e-02
-1.001672863960266113e+00,-2.448784001171588898e-02
-1.001039266586303711e+00,-4.975933581590652466e-02
-1.001510500907897949e+00,-1.586170680820941925e-02
-1.001102566719055176e+00,-2.860091812908649445e-02
-1.001314043998718262e+00,5.546582862734794617e-03
-1.001188874244689941e+00,-3.709788620471954346e-02
-1.000945925712585449e+00,-5.037564784288406372e-02
-9.965631365776062012e-01,8.436708152294158936e-02
-1.001280307769775391e+00,-3.231410682201385498e-02
-1.001409769058227539e+00,-1.548667438328266144e-02
-1.000757455825805664e+00,2.201939933001995087e-02
-1.000244617462158203e+00,-6.646336615085601807e-02
-9.984392523765563965e-01,5.868521332740783691e-02
-9.965391159057617188e-01,8.421002328395843506e-02
-1.001391768455505371e+00,-2.399189956486225128e-02
-1.000440716743469238e+00,2.620743028819561005e-02
-9.953609704971313477e-01,9.257382154464721680e-02
-1.000786423683166504e+00,-5.015653371810913086e-02
-1.001387476921081543e+00,-1.855787821114063263e-02
-1.000532388687133789e+00,2.817050926387310028e-02
-9.989925622940063477e-01,5.616841465234756470e-02
-9.974914789199829102e-01,7.106798887252807617e-02
-1.000812411308288574e+00,-5.948374420404434204e-02
-1.001479625701904297e+00,-2.172270603477954865e-02
-9.969955682754516602e-01,7.574537396430969238e-02
-1.001586318016052246e+00,-2.328093536198139191e-02
-1.000864386558532715e+00,-5.177327245473861694e-02
-9.996525645256042480e-01,4.154373705387115479e-02
-9.932834506034851074e-01,1.136989220976829529e-01
-1.000712871551513672e+00,1.798076741397380829e-02
-1.000767350196838379e+00,-5.468866974115371704e-02
-1.000798940658569336e+00,-5.331180244684219360e-02
-9.942069053649902344e-01,1.044851318001747131e-01
-9.952070713043212891e-01,9.455659985542297363e-02
-9.986873269081115723e-01,5.546187609434127808e-02
-9.997433423995971680e-01,4.023863375186920166e-02
-1.000753164291381836e+00,2.140429429709911346e-02
-1.001249432563781738e+00,-4.902886599302291870e-02
-1.001239538192749023e+00,4.238827154040336609e-03
-1.000538587570190430e+00,-5.989858508110046387e-02
-9.995005726814270020e-01,4.432047903537750244e-02
-1.000904083251953125e+00,-5.414572358131408691e-02
-1.001588225364685059e+00,-8.862243965268135071e-03
-1.001426815986633301e+00,-1.436931081116199493e-02
-9.959744215011596680e-01,8.670654892921447754e-02
-9.959933161735534668e-01,8.690137416124343872e-02
-9.952595233917236328e-01,9.787663817405700684e-02
-1.001344442367553711e+00,-8.129198104143142700e-04
-1.000916719436645508e+00,-5.316988378763198853e-02
-1.001120924949645996e+00,-3.969637304544448853e-02
-1.001572012901306152e+00,-3.623048961162567139e-02
-9.941452145576477051e-01,1.062400639057159424e-01
-1.001372456550598145e+00,-1.031351275742053986e-02
-1.000508069992065430e+00,2.429367415606975555e-02
-9.945725202560424805e-01,1.020358428359031677e-01
-9.973600506782531738e-01,7.276383787393569946e-02
-9.954764842987060547e-01,9.558227658271789551e-02
-1.001407742500305176e+00,-4.398483037948608398e-02
-9.941197633743286133e-01,1.068637445569038391e-01
-9.968180060386657715e-01,7.869028300046920776e-02
-1.001677393913269043e+00,-2.334810979664325714e-02
-1.001464605331420898e+00,-4.162796586751937866e-02
-9.930955767631530762e-01,1.150789111852645874e-01
-9.942852258682250977e-01,1.056129187345504761e-01
-9.958060979843139648e-01,9.271442890167236328e-02
-9.971818923950195312e-01,7.486414164304733276e-02
-1.001005411148071289e+00,-5.420638620853424072e-02
-1.000810146331787109e+00,-5.115360766649246216e-02
-1.001393198966979980e+00,-2.685016579926013947e-02
-1.001675367355346680e+00,-2.152599580585956573e-02
-1.001678347587585449e+00,-2.221000380814075470e-02
-9.997080564498901367e-01,4.055544734001159668e-02
-1.001202583312988281e+00,-5.057616531848907471e-02
-9.950152039527893066e-01,9.989157319068908691e-02
-1.000348329544067383e+00,-6.362814456224441528e-02
-1.000567674636840820e+00,-6.215641647577285767e-02
-1.001101613044738770e+00,-4.092037677764892578e-02
-9.974384307861328125e-01,7.187000662088394165e-02
-1.001373291015625000e+00,-4.579827934503555298e-02
-1.001025438308715820e+00,1.682074181735515594e-02
-1.000749349594116211e+00,2.313981764018535614e-02
-1.001359939575195312e+00,-4.867019131779670715e-03
-9.944590330123901367e-01,1.012425422668457031e-01
-1.000669956207275391e+00,-5.419484525918960571e-02
-1.000889539718627930e+00,1.319238357245922089e-02
-9.969164133071899414e-01,7.737700641155242920e-02
-1.001596093177795410e+00,-9.669976308941841125e-03
-1.001677751541137695e+00,-2.240170724689960480e-02
-9.939264655113220215e-01,1.071999818086624146e-01
-9.957785606384277344e-01,9.260526299476623535e-02
-9.959760308265686035e-01,8.806475251913070679e-02
-9.983637332916259766e-01,6.379266828298568726e-02
-1.001186609268188477e+00,7.295263931155204773e-03
-1.000746369361877441e+00,-5.462609976530075073e-02
-1.000985622406005859e+00,-4.519417881965637207e-02
-9.930410981178283691e-01,1.152243241667747498e-01
-1.000730276107788086e+00,-6.060408800840377808e-02
-1.000545501708984375e+00,-5.936133116483688354e-02
-9.993595480918884277e-01,4.518564045429229736e-02
-9.950846433639526367e-01,9.994861483573913574e-02
-1.001669406890869141e+00,-2.564428932964801788e-02
-1.001253128051757812e+00,8.119177073240280151e-04
-1.001291871070861816e+00,3.965077921748161316e-03
-1.001262426376342773e+00,-3.292338550090789795e-02
-1.001505732536315918e+00,-3.527047112584114075e-03
-9.945868253707885742e-01,1.038732379674911499e-01
-9.995774030685424805e-01,4.260048270225524902e-02
-9.988641738891601562e-01,5.682973563671112061e-02
-1.001105785369873047e+00,5.692405626177787781e-03
-1.000950217247009277e+00,-4.962844401597976685e-02
-1.000963449478149414e+00,-4.620523005723953247e-02
-1.001392245292663574e+00,-2.861459739506244659e-02
-1.001329064369201660e+00,-3.372747451066970825e-04
-1.000717401504516602e+00,-5.981870740652084351e-02
-1.000431299209594727e+00,-6.194240599870681763e-02
-9.986687898635864258e-01,5.584551393985748291e-02
-9.946916699409484863e-01,1.030813008546829224e-01
-9.999235272407531738e-01,3.596070408821105957e-02
-9.945862293243408203e-01,1.012160032987594604e-01
-9.946011304855346680e-01,9.937340021133422852e-02
-1.001164793968200684e+00,-3.653635084629058838e-02
-9.954114556312561035e-01,9.381445497274398804e-02
-9.945356845855712891e-01,1.009392887353897095e-01
-9.970311522483825684e-01,8.055479824542999268e-02
-1.001469254493713379e+00,-1.345755532383918762e-03
-9.986359477043151855e-01,6.056950986385345459e-02
-1.001388907432556152e+00,2.225829288363456726e-03
-9.976294040679931641e-01,6.902501732110977173e-02
-9.971781373023986816e-01,7.418927550315856934e-02
-9.966015815734863281e-01,8.086080849170684814e-02
-9.926344752311706543e-01,1.181961447000503540e-01
-1.001253485679626465e+00,-4.766880720853805542e-02
-1.001333594322204590e+00,-2.464689500629901886e-02
-1.001453161239624023e+00,-4.245577752590179443e-02
-1.001654863357543945e+00,-2.866262383759021759e-02
-1.001456379890441895e+00,-4.196365922689437866e-02
-9.999651908874511719e-01,3.742986917495727539e-02
-9.990915060043334961e-01,5.471061915159225464e-02
-1.000706791877746582e+00,-6.000174582004547119e-02
-9.946709871292114258e-01,1.013684943318367004e-01
-1.000107288360595703e+00,3.680989146232604980e-02
-1.000955820083618164e+00,-5.465516448020935059e-02
-9.989337325096130371e-01,5.206757038831710815e-02
-1.000100970268249512e+00,3.415787220001220703e-02
-9.942977428436279297e-01,1.034289225935935974e-01
-1.001338958740234375e+00,-3.453451395034790039e-02
-9.959716200828552246e-01,8.948136866092681885e-02
-9.974346160888671875e-01,7.567277550697326660e-02
-1.001177430152893066e+00,1.072953455150127411e-02
-1.001294374465942383e+00,-2.731336839497089386e-02
-9.940758943557739258e-01,1.076420694589614868e-01
-9.968525171279907227e-01,8.244804292917251587e-02
-1.000693202018737793e+00,2.226792089641094208e-02
-1.001431107521057129e+00,-1.272596605122089386e-02
-9.971067309379577637e-01,7.522496581077575684e-02
-9.995201826095581055e-01,4.809522628784179688e-02
-1.000610351562500000e+00,1.924471370875835419e-02
-1.000577926635742188e+00,-5.993196368217468262e-02
-9.964295625686645508e-01,8.648236840963363647e-02
-1.000427246093750000e+00,3.106711618602275848e-02
-1.001301527023315430e+00,-3.444723784923553467e-02
-1.001024127006530762e+00,-4.969422519207000732e-02
-9.926286935806274414e-01,1.184662431478500366e-01
-9.952537417411804199e-01,9.566290676593780518e-02
-1.001005649566650391e+00,-5.517372488975524902e-02
-1.000376582145690918e+00,-6.266495585441589355e-02
-9.998186826705932617e-01,4.233618080615997314e-02
-9.997776746749877930e-01,3.947204351425170898e-02
-9.944590330123901367e-01,1.024735495448112488e-01
-1.001158118247985840e+00,-3.371012210845947266e-02
-1.001032948493957520e+00,-4.776630550622940063e-02
-9.932339787483215332e-01,1.131638586521148682e-01
-1.000526666641235352e+00,2.386599592864513397e-02
-9.939540624618530273e-01,1.105739325284957886e-01
-1.001456975936889648e+00,-2.307799644768238068e-02
-1.001401066780090332e+00,-7.695915177464485168e-03
-1.000889062881469727e+00,1.551276259124279022e-02
-9.939697384834289551e-01,1.062761247158050537e-01
-1.001431345939636230e+00,-3.356364369392395020e-02
-1.001525163650512695e+00,-2.174456603825092316e-02
-9.953882098197937012e-01,9.221142530441284180e-02
-9.990711212158203125e-01,5.135821551084518433e-02
-1.001263380050659180e+00,-3.940369188785552979e-02
-1.001463890075683594e+00,-4.223600775003433228e-02
-9.991044402122497559e-01,5.061624944210052490e-02
-1.001539945602416992e+00,-2.476458437740802765e-02
-9.941393136978149414e-01,1.042177900671958923e-01
-1.001382231712341309e+00,-4.537224769592285156e-02
-9.952251315116882324e-01,9.762160480022430420e-02
-9.946821928024291992e-01,1.000844836235046387e-01
-1.000239133834838867e+00,-6.682246178388595581e-02
-1.000750422477722168e+00,-5.274838209152221680e-02
-9.973226189613342285e-01,7.227735966444015503e-02
-9.953935742378234863e-01,9.700120985507965088e-02
-1.000690937042236328e+00,2.452477626502513885e-02
-9.928504824638366699e-01,1.154007762670516968e-01
-1.000964403152465820e+00,-4.307167232036590576e-02
-9.955925941467285156e-01,9.051782637834548950e-02
-9.943938255310058594e-01,1.055210754275321960e-01
-9.943209290504455566e-01,1.047796607017517090e-01
-1.001115083694458008e+00,-5.250869691371917725e-02
-1.000596165657043457e+00,-6.010294705629348755e-02
-9.956950545310974121e-01,8.922576904296875000e-02
-1.001250982284545898e+00,-3.606233000755310059e-02
-9.952926039695739746e-01,9.785674512386322021e-02
-9.933430552482604980e-01,1.120747327804565430e-01
-9.972496628761291504e-01,7.627072930335998535e-02
-1.001198291778564453e+00,-3.904377669095993042e-02
-1.001423478126525879e+00,-2.235639281570911407e-02
-1.000428199768066406e+00,-6.266447156667709351e-02
-1.000714302062988281e+00,-5.827554315328598022e-02
-1.000363111495971680e+00,2.983873896300792694e-02
-1.001045703887939453e+00,-4.587119072675704956e-02
-9.991763830184936523e-01,5.364770442247390747e-02
-9.982438087463378906e-01,6.121234595775604248e-02
-9.949949979782104492e-01,1.001839935779571533e-01
-1.001033425331115723e+00,1.157557778060436249e-02
-1.000835418701171875e+00,1.559188775718212128e-02
-9.941002130508422852e-01,1.060943752527236938e-01
-1.001314640045166016e+00,-8.660333231091499329e-03
-9.989730119705200195e-01,5.172446370124816895e-02
-1.001651167869567871e+00,-1.509544439613819122e-02
-9.932465553283691406e-01,1.138282939791679382e-01
-1.001027464866638184e+00,1.564739458262920380e-02
-9.976317286491394043e-01,7.322926074266433716e-02
-1.001088976860046387e+00,-5.232299119234085083e-02
-9.977449178695678711e-01,6.726752966642379761e-02
-9.983929395675659180e-01,5.918589234352111816e-02
-9.995428323745727539e-01,4.738056659698486328e-02
-1.001464962959289551e+00,-7.401185110211372375e-03
-9.957847595214843750e-01,9.327545762062072754e-02
-9.965279698371887207e-01,8.136810362339019775e-02
-1.001579403877258301e+00,-1.466921158134937286e-02
-9.948782920837402344e-01,1.015659570693969727e-01
-1.000672340393066406e+00,-6.050750613212585449e-02
-1.001290917396545410e+00,-3.305223584175109863e-02
-1.000748157501220703e+00,-5.847945064306259155e-02
-9.943896532058715820e-01,1.047479957342147827e-01
-1.001038908958435059e+00,-5.503274500370025635e-02
-9.943958520889282227e-01,1.025342345237731934e-01
-1.000989913940429688e+00,-4.955307394266128540e-02
-1.001670956611633301e+00,-1.915168948471546173e-02
-1.001443386077880859e+00,-1.777808554470539093e-02
-9.987390637397766113e-01,5.521681159734725952e-02
-1.000572204589843750e+00,-5.298744142055511475e-02
-1.001546621322631836e+00,-5.520986393094062805e-03
-1.000200629234313965e+00,3.247758746147155762e-02
-1.001128196716308594e+00,-3.929376602172851562e-02
-1.001365065574645996e+00,-4.563906043767929077e-02
-1.000790953636169434e+00,-5.849259346723556519e-02
-9.946497082710266113e-01,1.010270416736602783e-01
-1.001066327095031738e+00,1.404121331870555878e-02
-1.000643134117126465e+00,-5.496121942996978760e-02
-1.000303506851196289e+00,2.947377972304821014e-02
-1.001405954360961914e+00,-4.730449989438056946e-03
-9.936327338218688965e-01,1.094403564929962158e-01
-1.000715613365173340e+00,-5.427827686071395874e-02
-9.998694658279418945e-01,3.802436590194702148e-02
-9.960762262344360352e-01,8.734463900327682495e-02
-1.001276731491088867e+00,-4.205452278256416321e-03
-9.984440803527832031e-01,6.268998980522155762e-02
-1.001441717147827148e+00,-1.132816262543201447e-02
-1.001437425613403320e+00,-4.234856367111206055e-02
-9.934406876564025879e-01,1.110957339406013489e-01
-9.946482181549072266e-01,1.028353571891784668e-01
-1.001668095588684082e+00,-1.818145997822284698e-02
-1.001317143440246582e+00,-3.325816988945007324e-02
-1.001445889472961426e+00,-2.349882014095783234e-02
-1.001665353775024414e+00,-2.685478515923023224e-02
-1.000583887100219727e+00,-6.402578949928283691e-02
-1.001304030418395996e+00,6.172699853777885437e-03
-9.960565567016601562e-01,8.609184622764587402e-02
-1.001264214515686035e+00,-2.536523528397083282e-02
-1.001452565193176270e+00,-1.415793783962726593e-02
-1.001442670822143555e+00,-1.162350364029407501e-02
-1.000907421112060547e+00,-5.740100145339965820e-02
-1.000821352005004883e+00,-5.960129946470260620e-02
-9.941186904907226562e-01,1.062904149293899536e-01
-1.000734329223632812e+00,-5.705188959836959839e-02
-9.953545331954956055e-01,9.259912371635437012e-02
-1.001627326011657715e+00,-3.187821060419082642e-02
-1.001335144042968750e+00,-3.866159170866012573e-02
-1.001653075218200684e+00,-1.473121531307697296e-02
-1.000691533088684082e+00,-6.102696061134338379e-02
-1.001029849052429199e+00,-4.473257064819335938e-02
-9.943127036094665527e-01,1.041458547115325928e-01
-9.999957084655761719e-01,3.773397207260131836e-02
-1.001565098762512207e+00,-6.612496450543403625e-03
-1.001004695892333984e+00,-4.840306192636489868e-02
-1.001305937767028809e+00,-5.473364144563674927e-04
-9.980235099792480469e-01,6.345102936029434204e-02
-1.000805377960205078e+00,2.189829759299755096e-02
-1.000107884407043457e+00,3.448726236820220947e-02
-9.985311031341552734e-01,5.828279256820678711e-02
-1.001034855842590332e+00,1.577813737094402313e-02
-1.001178860664367676e+00,-5.065128952264785767e-02
-1.001400470733642578e+00,2.080244943499565125e-03
-9.942891597747802734e-01,1.036137714982032776e-01
-9.959673285484313965e-01,9.075734019279479980e-02
-1.000358700752258301e+00,-6.285037845373153687e-02
-1.001530885696411133e+00,-1.793307252228260040e-02
-9.961261749267578125e-01,8.591359108686447144e-02
-1.001599192619323730e+00,-1.945077069103717804e-02
-1.000830292701721191e+00,2.139735035598278046e-02
-9.945300817489624023e-01,1.051562279462814331e-01
-1.001264333724975586e+00,-7.820190861821174622e-03
-9.936532378196716309e-01,1.108973771333694458e-01
-9.968159198760986328e-01,7.782677561044692993e-02
-9.948613047599792480e-01,9.794834256172180176e-02
-1.000663042068481445e+00,-6.197348982095718384e-02
-9.998081922531127930e-01,4.224288463592529297e-02
-1.000524878501892090e+00,2.789845876395702362e-02
-1.001452565193176270e+00,-1.700028963387012482e-02
-1.000879645347595215e+00,-5.057447403669357300e-02
-1.000965476036071777e+00,-5.690708756446838379e-02
-1.000897645950317383e+00,-5.187363922595977783e-02
-9.925234317779541016e-01,1.193593740463256836e-01
-1.001353025436401367e+00,-2.586965449154376984e-02
-1.000717401504516602e+00,-6.180106848478317261e-02
-9.960691332817077637e-01,8.973858505487442017e-02
-1.000966429710388184e+00,-4.535292834043502808e-02
-9.992344379425048828e-01,5.156924575567245483e-02
-9.935884475708007812e-01,1.088517159223556519e-01
-1.000815153121948242e+00,-6.013695895671844482e-02
-1.001095533370971680e+00,-4.424130171537399292e-02
-1.000564098358154297e+00,-6.324856728315353394e-02
-9.943283200263977051e-01,1.022093147039413452e-01
-1.001266241073608398e+00,-4.071623831987380981e-02
-1.001214623451232910e+00,-3.671589493751525879e-02
-1.000824451446533203e+00,-5.129646509885787964e-02
-1.000762343406677246e+00,-5.665767937898635864e-02
-9.984669685363769531e-01,5.904242396354675293e-02
-1.001158952713012695e+00,-3.994414210319519043e-02
-1.000976681709289551e+00,-4.954414069652557373e-02
-9.937992095947265625e-01,1.109903007745742798e-01
-1.001678228378295898e+00,-2.226264961063861847e-02
-1.000345230102539062e+00,3.195077180862426758e-02
-9.964177608489990234e-01,8.698305487632751465e-02
-9.994509220123291016e-01,4.819135367870330811e-02
-9.965432882308959961e-01,8.577879518270492554e-02
-9.942574501037597656e-01,1.029564365744590759e-01
-9.957916736602783203e-01,9.279624372720718384e-02
-1.001034498214721680e+00,-4.320624470710754395e-02
-1.001505255699157715e+00,-1.096561737358570099e-02
-1.001282811164855957e+00,-9.246366098523139954e-03
-9.965289831161499023e-01,8.500568568706512451e-02
-9.980840086936950684e-01,6.725867837667465210e-02
-9.979786276817321777e-01,6.450990587472915649e-02
-9.997603893280029297e-01,4.142576456069946289e-02
-1.000702857971191406e+00,-6.147050112485885620e-02
-1.000751256942749023e+00,-5.788697302341461182e-02
-1.001526713371276855e+00,-2.313967235386371613e-02
-9.935742616653442383e-01,1.107554733753204346e-01
-1.001489162445068359e+00,-2.473043277859687805e-03
-9.963424205780029297e-01,8.698984235525131226e-02
-1.000581026077270508e+00,-5.982961505651473999e-02
-9.969896674156188965e-01,7.606437057256698608e-02
-9.977414011955261230e-01,7.196729630231857300e-02
-1.000807881355285645e+00,-5.856876075267791748e-02
-9.995284676551818848e-01,4.384681582450866699e-02
-1.000741481781005859e+00,-5.968089401721954346e-02
-1.001463413238525391e+00,-4.222920536994934082e-02
-1.001093626022338867e+00,-5.179798603057861328e-02
-9.989649057388305664e-01,5.200188606977462769e-02
-1.001023054122924805e+00,-4.254947602748870850e-02
-9.953509569168090820e-01,9.710806608200073242e-02
-1.000935077667236328e+00,-5.158301442861557007e-02
-9.937760829925537109e-01,1.100739017128944397e-01
-1.001036882400512695e+00,-4.251945018768310547e-02
-1.001352190971374512e+00,-4.605612158775329590e-02
-1.001319646835327148e+00,-4.692374914884567261e-02
-1.001442790031433105e+00,-8.813964203000068665e-03
-1.001040697097778320e+00,-4.409541189670562744e-02
-1.001187920570373535e+00,-3.811034560203552246e-02
-1.001634597778320312e+00,-1.268840022385120392e-02
-9.964943528175354004e-01,8.524449169635772705e-02
-1.000937581062316895e+00,1.819026283919811249e-02
-9.974392056465148926e-01,7.497974485158920288e-02
-9.990224838256835938e-01,5.177408456802368164e-02
-1.001511812210083008e+00,-3.976380825042724609e-02
-1.000220298767089844e+00,3.103266470134258270e-02
-9.932989478111267090e-01,1.125879064202308655e-01
-9.995226860046386719e-01,4.410177469253540039e-02
-1.001091718673706055e+00,1.176394335925579071e-02
-9.969687461853027344e-01,8.011011779308319092e-02
-9.994297027587890625e-01,4.800139367580413818e-02
-1.000981688499450684e+00,-4.415515065193176270e-02
-1.000583529472351074e+00,-6.301209330558776855e-02
-9.964260458946228027e-01,8.191526681184768677e-02
-9.961822032928466797e-01,8.468110859394073486e-02
-9.942050576210021973e-01,1.060107797384262085e-01
-9.975767135620117188e-01,7.252685725688934326e-02
-1.000820040702819824e+00,1.990102045238018036e-02
-1.001325845718383789e+00,-3.167465329170227051e-02
-9.993854761123657227e-01,4.644253849983215332e-02
-1.000710248947143555e+00,-5.474595725536346436e-02
-9.978292584419250488e-01,7.097303122282028198e-02
-1.000817298889160156e+00,-5.805844068527221680e-02
-1.001500844955444336e+00,6.340723484754562378e-04
-1.001576185226440430e+00,-1.387024112045764923e-02
-1.000814795494079590e+00,-5.448440462350845337e-02
-9.950290918350219727e-01,9.922954440116882324e-02
-1.000744342803955078e+00,2.264457754790782928e-02
-1.000509262084960938e+00,-5.868588387966156006e-02
-1.001425504684448242e+00,-2.108329720795154572e-02
-1.000293135643005371e+00,-6.367640197277069092e-02
-9.954408407211303711e-01,9.165905416011810303e-02
-9.941581487655639648e-01,1.044643148779869080e-01
-1.000103592872619629e+00,-6.714065372943878174e-02
-9.980555772781372070e-01,6.786012649536132812e-02
-9.936420917510986328e-01,1.085864827036857605e-01
-1.001365661621093750e+00,-2.543410845100879669e-02
-9.990030527114868164e-01,5.091589689254760742e-02
-1.001314043998718262e+00,-1.210810616612434387e-03
-9.995780587196350098e-01,4.411567747592926025e-02
-9.976566433906555176e-01,6.770322471857070923e-02
-1.001343011856079102e+00,-1.923395879566669464e-02
-1.000547647476196289e+00,2.516695670783519745e-02
-9.971553087234497070e-01,7.477916777133941650e-02
-9.965141415596008301e-01,8.154682815074920654e-02
-1.001252293586730957e+00,3.539411351084709167e-03
-1.001002907752990723e+00,-4.931271076202392578e-02
-1.001643419265747070e+00,-3.011959232389926910e-02
-1.001572728157043457e+00,-7.921801880002021790e-03
-1.000853300094604492e+00,1.613054983317852020e-02
-9.994102120399475098e-01,4.911857843399047852e-02
-1.001248955726623535e+00,-3.569591045379638672e-02
-9.950347542762756348e-01,9.671786427497863770e-02
-9.931029677391052246e-01,1.148349195718765259e-01
-1.000567436218261719e+00,2.407660894095897675e-02
-9.933218955993652344e-01,1.125814616680145264e-01
-1.001430869102478027e+00,-2.137729711830615997e-02
-1.001477718353271484e+00,-4.121064394712448120e-02
-9.993047118186950684e-01,5.097797513008117676e-02
-1.000965833663940430e+00,-5.736775696277618408e-02
-1.001654863357543945e+00,-2.870823629200458527e-02
-9.982584118843078613e-01,6.142670661211013794e-02
-1.001465797424316406e+00,-2.980512566864490509e-02
-1.001115322113037109e+00,-4.905140399932861328e-02
-1.000232577323913574e+00,3.450246155261993408e-02
-9.990192651748657227e-01,5.553045868873596191e-02
-9.948126077651977539e-01,1.003505885601043701e-01
-1.000525474548339844e+00,-5.967620760202407837e-02
-9.967781901359558105e-01,8.324892818927764893e-02
-9.963878989219665527e-01,8.577959239482879639e-02
-9.934643507003784180e-01,1.115481480956077576e-01
-1.001167416572570801e+00,7.150350138545036316e-03
-9.945421814918518066e-01,1.008222177624702454e-01
-1.000837564468383789e+00,-5.108792334794998169e-02
-9.958521127700805664e-01,9.141942858695983887e-02
-1.000286459922790527e+00,3.349904716014862061e-02
-9.942076206207275391e-01,1.044969335198402405e-01
-9.995566606521606445e-01,4.324422776699066162e-02
-9.966660737991333008e-01,8.419091254472732544e-02
-9.944796562194824219e-01,1.042629554867744446e-01
-1.001135587692260742e+00,-4.959261417388916016e-02
-9.959967732429504395e-01,8.652888238430023193e-02
-9.954497814178466797e-01,9.246896207332611084e-02
-1.001671195030212402e+00,-1.891447789967060089e-02
-1.000777602195739746e+00,-4.615592211484909058e-02
-1.001212716102600098e+00,4.223806783556938171e-03
-9.944501519203186035e-01,1.015963256359100342e-01
-1.000957131385803223e+00,-4.539152979850769043e-02
-1.000901222229003906e+00,-5.134425312280654907e-02
-9.938979744911193848e-01,1.079576537013053894e-01
-1.000503301620483398e+00,2.375240437686443329e-02
-9.960263371467590332e-01,8.679542690515518188e-02
-1.001083254814147949e+00,-5.313313752412796021e-02
-9.945893287658691406e-01,1.016206815838813782e-01
-9.949737787246704102e-01,1.002564579248428345e-01
-9.932411909103393555e-01,1.144698560237884521e-01
-9.973744153976440430e-01,7.172027975320816040e-02
-1.001309752464294434e+00,-2.529454417526721954e-02
-9.995113015174865723e-01,4.643194377422332764e-02
-9.933152794837951660e-01,1.114649027585983276e-01
-9.933744668960571289e-01,1.141198426485061646e-01
-1.001013398170471191e+00,1.576098613440990448e-02
-9.959274530410766602e-01,9.119019657373428345e-02
-1.001641869544982910e+00,-3.028780408203601837e-02
-1.001294255256652832e+00,-4.311007261276245117e-02
-9.981787204742431641e-01,6.315803527832031250e-02
-9.946483373641967773e-01,1.020708605647087097e-01
-9.960909485816955566e-01,8.619485795497894287e-02
-1.001562714576721191e+00,-3.413962200284004211e-03
-1.001338720321655273e+00,-2.842413075268268585e-02
-1.001152634620666504e+00,-5.262788385152816772e-02
-1.001358270645141602e+00,-2.870254404842853546e-02
-1.001468300819396973e+00,-4.165414720773696899e-02
-1.001074194908142090e+00,-4.515542089939117432e-02
-1.000898838043212891e+00,-5.169761925935745239e-02
-9.953205585479736328e-01,9.382942318916320801e-02
-9.972130656242370605e-01,7.439319789409637451e-02
-1.001336097717285156e+00,-4.358174279332160950e-03
-9.963555335998535156e-01,8.672446012496948242e-02
-1.001323699951171875e+00,1.612883061170578003e-04
-1.001019001007080078e+00,-4.707075655460357666e-02
-1.001317858695983887e+00,5.781201645731925964e-03
-1.000007987022399902e+00,-7.027934491634368896e-02
-1.000644087791442871e+00,2.506595663726329803e-02
-9.943661093711853027e-01,1.059165671467781067e-01
-1.000980138778686523e+00,1.699623279273509979e-02
-9.940714836120605469e-01,1.070166677236557007e-01
-1.001416325569152832e+00,-6.435455754399299622e-03
-1.001324295997619629e+00,-1.160611398518085480e-02
-9.948518276214599609e-01,1.007423251867294312e-01
-9.983765482902526855e-01,5.959934741258621216e-02
-1.001040458679199219e+00,-4.536940157413482666e-02
-9.935949444770812988e-01,1.103129759430885315e-01
-9.956716299057006836e-01,9.348894655704498291e-02
-1.001149654388427734e+00,-4.150750488042831421e-02
-9.944506287574768066e-01,1.053151860833168030e-01
-1.001449227333068848e+00,-2.849476225674152374e-02
-1.001173257827758789e+00,-3.542004525661468506e-02
-1.001424074172973633e+00,-4.331862181425094604e-02
-1.001159906387329102e+00,-3.076560981571674347e-02
-1.000451087951660156e+00,-6.297999620437622070e-02
-1.001256465911865234e+00,3.177447244524955750e-03
-9.939268231391906738e-01,1.063440516591072083e-01
-1.001118540763854980e+00,-5.284530669450759888e-02
-9.999402165412902832e-01,3.643833100795745850e-02
-1.001641511917114258e+00,-1.366953738033771515e-02
-1.001237511634826660e+00,-3.848738223314285278e-02
-1.000913262367248535e+00,1.513293199241161346e-02
-1.001293540000915527e+00,-4.842745512723922729e-02
-1.001436829566955566e+00,-2.403144724667072296e-02
-1.001397013664245605e+00,-3.216901421546936035e-02
-9.951999187469482422e-01,9.699852764606475830e-02
-1.001205682754516602e+00,-4.156330227851867676e-02
-9.941465258598327637e-01,1.044993475079536438e-01
-9.971257448196411133e-01,7.916637510061264038e-02
-9.971945881843566895e-01,7.850517332553863525e-02
-1.000580430030822754e+00,-5.813302844762802124e-02
-1.001424551010131836e+00,-3.647301346063613892e-02
-9.961174726486206055e-01,8.590345829725265503e-02
-1.001433372497558594e+00,-1.777178235352039337e-02
-9.944375157356262207e-01,1.047931015491485596e-01
-1.001546859741210938e+00,-2.888450212776660919e-02
-9.993172287940979004e-01,5.088856816291809082e-02
-9.987418651580810547e-01,5.429705232381820679e-02
-9.993308782577514648e-01,4.718634486198425293e-02
-1.000265479087829590e+00,3.085715882480144501e-02
-1.001661300659179688e+00,-1.654593832790851593e-02
-9.985888600349426270e-01,6.055957823991775513e-02
-1.000018119812011719e+00,3.827258944511413574e-02
-1.001050710678100586e+00,-4.447153955698013306e-02
-1.001330494880676270e+00,-2.096544392406940460e-02
-1.000127673149108887e+00,3.252801299095153809e-02
-9.985933303833007812e-01,6.085912883281707764e-02
-9.995128512382507324e-01,4.168657958507537842e-02
-1.001315474510192871e+00,-1.747001893818378448e-02


==> figures/toy/data/samples_PIDM_ME.csv <==
Step,toy_residual_9-residual_samples,toy_residual_8-residual_samples,toy_residual_7-residual_samples,toy_residual_6-residual_samples,toy_residual_5-residual_samples,toy_residual_4-residual_samples,toy_residual_3-residual_samples,toy_residual_2-residual_samples,toy_residual_1-residual_samples,toy_residual_0-residual_samples,toy_data_9-residual_samples,toy_data_8-residual_samples,toy_data_7-residual_samples,toy_data_6-residual_samples,toy_data_5-residual_samples,toy_data_4-residual_samples,toy_data_3-residual_samples,toy_data_2-residual_samples,toy_data_1-residual_samples,toy_data_0-residual_samples,toy_uninf_PIDM_9-residual_samples,toy_uninf_PIDM_8-residual_samples,toy_uninf_PIDM_7-residual_samples,toy_uninf_PIDM_6-residual_samples,toy_uninf_PIDM_5-residual_samples,toy_uninf_PIDM_4-residual_samples,toy_uninf_PIDM_3-residual_samples,toy_uninf_PIDM_2-residual_samples,toy_uninf_PIDM_1-residual_samples,toy_uninf_PIDM_0-residual_samples,toy_PIDM_9-residual_samples,toy_PIDM_8-residual_samples,toy_PIDM_7-residual_samples,toy_PIDM_6-residual_samples,toy_PIDM_5-residual_samples,toy_PIDM_4-residual_samples,toy_PIDM_3-residual_samples,toy_PIDM_2-residual_samples,toy_PIDM_1-residual_samples,toy_PIDM_0-residual_samples,toy_residual_mean,toy_residual_min,toy_residual_max,toy_residual_25,toy_residual_75,toy_data_mean,toy_data_min,toy_data_max,toy_data_25,toy_data_75,toy_uninf_mean,toy_uninf_min,toy_uninf_max,toy_uninf_25,toy_uninf_75,toy_PIDM_mean,toy_PIDM_min,toy_PIDM_max,toy_PIDM_25,toy_PIDM_75
0,0.0432969881221652,0.0211039232090115,0.0058274426264688,0.0097994550596922,0.0334651721641421,0.0396271197241731,0.0282620661891996,0.0077046025544404,0.0102525629336014,0.0078186551108956,0.9921770095825196,0.9797699451446532,0.948578417301178,0.9972420930862428,0.995639145374298,0.970911741256714,0.9932112097740172,0.9929821491241456,0.985056221485138,0.9674599170684814,0.2096744757145643,0.2042245380580425,0.1575450925156474,0.0787815973162651,0.1260917354375124,0.1119240224361419,0.2869433350861072,0.1265585087239742,0.2115381360054016,0.0872471164911985,0.1991274766623973,0.1498700082302093,0.049111858010292,0.0840368010103702,0.0382396364584565,0.0312773706391453,0.0759147498756647,0.0305480645038187,0.0301837753504514,0.4172419309616089,0.02071579876937899,0.0058274426264688,0.0432969881221652,0.00831385509809475,0.03216439567040647,0.9823027849197388,0.948578417301178,0.9972420930862428,0.9731262922286987,0.9931539446115494,0.16005285577848552,0.0787815973162651,0.2869433350861072,0.11546595068648452,0.20831199130043385,0.11055516717024143,0.0301837753504514,0.4172419309616089,0.0330179370939731,0.13341170642524952
10,0.024197575636208,0.0172970863059163,0.0491967536509037,0.0173994529759511,0.0173430410213768,0.0298263588920235,0.0163348683854565,0.0181327823083847,0.0017791773425415,0.0044744698097929,0.7756420969963074,0.8319644927978516,0.7100192904472351,0.7716788649559021,0.7795920968055725,0.6792469024658203,0.7884141206741333,0.7332313060760498,0.8945135474205017,0.7759549021720886,0.6665212213993073,0.6334929764270782,0.6001212000846863,0.6765210032463074,0.8644759953022003,0.6249184310436249,0.5348833799362183,0.8834870457649231,0.7803083658218384,0.650831013917923,1.0970947444438934,0.6658838093280792,0.9897845983505248,1.9125006794929504,1.175271302461624,1.332911252975464,1.178399384021759,1.6902862787246704,0.4785853624343872,1.277004957199097,0.0195981566328555,0.0017791773425415,0.0491967536509037,0.016575422865571447,0.022681377304252175,0.7740257620811463,0.6792469024658203,0.8945135474205017,0.7428431957960129,0.7862086147069931,0.6915560632944107,0.5348833799362183,0.8834870457649231,0.6270620673894882,0.7543615251779556,1.1797722369432448,0.4785853624343872,1.9125006794929504,1.016612134873867,1.3189346790313723
20,0.0166752099248697,0.0176302843028679,0.0173432291485369,0.0251379450783133,0.0081629535416141,0.0274921916425228,0.0192839630180969,0.0127104390412569,0.0039204999920912,0.0227358248084783,0.8379536271095276,0.6712748408317566,0.6883907318115234,0.9555096626281738,0.8953487873077393,1.1520460844039917,0.771061897277832,0.7034025192260742,0.6875779032707214,0.6848978698253632,0.6474015861749649,1.0260711014270782,0.6521368026733398,0.9116320610046388,0.9262082576751708,1.0724371671676636,0.8021863996982574,0.9743605554103852,0.712450236082077,0.8060732185840607,1.5083515644073486,1.4969159960746763,1.9848759174346924,0.9534253776073456,2.358177602291107,1.6630387604236605,1.4107201099395752,0.8109420835971832,1.678739309310913,0.8765090107917786,0.017109254049864804,0.0039204999920912,0.0274921916425228,0.0137016317621601,0.02187285936088295,0.8047463923692704,0.6712748408317566,1.1520460844039917,0.6877811104059219,0.8809999972581863,0.8530957385897636,0.6474015861749649,1.0724371671676636,0.7348842769861221,0.9623224809765816,1.4741695731878282,0.8109420835971832,2.358177602291107,1.067749060690403,1.6748141720890999
30,0.0153274848125875,0.0302439341321587,0.0119843005668371,0.0341476681642234,0.0226749740540981,0.0356192793697118,0.0220430009067058,0.0145323541946709,0.0120792998932302,0.0281590791419148,0.7448718547821045,0.7312554121017456,0.8028318881988525,0.9862197637557985,1.244603395462036,0.961307168006897,1.117614984512329,0.6989975571632385,0.8820124864578247,0.7401971817016602,0.7453159391880035,0.6791409850120544,0.9681624174118042,1.1949167549610138,0.5986989438533783,0.9739350080490112,0.5485046207904816,0.7216935753822327,0.9365958273410796,0.7957155406475067,1.4784011244773865,0.944368302822113,1.677033543586731,4.053520560264587,3.00339674949646,1.6452108919620514,1.7186647653579712,1.6182596385478971,1.0528440475463867,1.2683242559432983,0.02268113752361383,0.0119843005668371,0.0356192793697118,0.01473113684915005,0.029722720384597726,0.8909911692142487,0.6989975571632385,1.244603395462036,0.7413658499717712,0.9799916148185731,0.8162679612636566,0.5485046207904816,1.1949167549610138,0.689779132604599,0.9602707698941231,1.8460023880004883,0.944368302822113,4.053520560264587,1.3208434730768204,1.7082569599151611
40,0.030700899194926,0.019862504210323,0.0095223279204219,0.0079092571977525,0.0173535153735429,0.008327692747116,0.0216916436329484,0.0197039861232042,0.021264866925776,0.0180272590368986,0.7815055251121521,0.7565007209777832,0.7983139753341675,0.7640659809112549,0.8482233881950378,0.8254431486129761,0.7974215149879456,0.8038175702095032,0.7482369542121887,0.8115490972995758,1.1816198825836182,0.9175778180360794,0.9239536821842194,0.5569404661655426,0.7484267950057983,0.7682809829711914,0.95171257853508,0.844292402267456,0.6540789306163788,0.9852066040039062,1.565097451210022,2.876808285713196,3.967916965484619,2.3819897770881653,2.963625967502594,3.1633593440055847,5.096041679382324,3.735001504421234,1.7176125049591064,4.949090480804443,0.017436395236290952,0.0079092571977525,0.030700899194926,0.011480124783702151,0.02091427624691275,0.7935077875852585,0.7482369542121887,0.8482233881950378,0.7684258669614792,0.8096162155270576,0.8532090142369271,0.5569404661655426,1.1816198825836182,0.7533903419971466,0.9447728544473648,3.241654396057129,1.565097451210022,5.096041679382324,2.505694404244423,3.909688100218773
50,0.0267476071603596,0.0041947851423174,0.008361702239199,0.0200230362825095,0.0081402463838458,0.0149215986020863,0.0027495749527588,0.0180863649584352,0.0121885549742728,0.0045517708640545,0.641147255897522,0.8758069276809692,0.7814475893974304,0.8524047136306763,0.7632800936698914,0.7606722116470337,0.7863179445266724,0.6853361129760742,0.7233602404594421,0.799163281917572,0.7289917469024658,1.1110926270484924,0.5568800866603851,0.666997879743576,0.6379421353340149,0.6820978224277496,1.1656106114387512,0.8176193833351135,0.6003881096839905,0.9224818348884584,1.7643142640590668,6.705279350280762,2.56092369556427,2.806641399860382,6.33089554309845,3.045835256576538,8.00031042098999,2.3778328895568848,24.979307174682617,4.713489532470703,0.01199652415598389,0.0027495749527588,0.0267476071603596,0.005448889744002325,0.017295173369347976,0.7668936371803283,0.641147255897522,0.8758069276809692,0.73268823325634,0.7959519475698471,0.7890102237462997,0.5568800866603851,1.1656106114387512,0.6452060714364052,0.8962662220001222,6.3284829527139665,1.7643142640590668,24.979307174682617,2.622353121638298,6.611683398485184
60,0.031261149328202,0.0144227526616305,0.0117133273743093,0.0057090267073363,0.0263079181313514,0.0068601217353716,0.01354117016308,0.0036991444503655,0.0052093034319113,0.0149385426193475,0.6320398449897766,0.7542359232902527,0.7135380506515503,0.7668502926826477,0.7859136462211609,0.8834155797958374,0.6456106305122375,0.8295627236366272,0.8084779977798462,0.7450702488422394,0.7931777238845825,0.7160063982009888,0.5317812860012054,0.9455933570861816,0.8344534635543823,0.6149333268404007,0.5856259912252426,0.608174130320549,0.6255138516426086,0.8697693049907684,9.97649312019348,6.053442478179932,25.439997673034668,19.21485614776612,18.378235340118408,4.806148886680603,22.5945463180542,14.655665397644045,7.826752185821533,6.540647506713867,0.013366245660290538,0.0036991444503655,0.031261149328202,0.005996800464345125,0.01480959512991825,0.7564714938402176,0.6320398449897766,0.8834155797958374,0.7214211001992226,0.8028369098901749,0.712502883374691,0.5317812860012054,0.9455933570861816,0.6098639294505119,0.8241345286369324,13.548678505420686,4.806148886680603,25.439997673034668,6.862173676490784,19.005700945854194
70,0.0172793846577405,0.0068854026030749,0.0072265462949872,0.0201942226849496,0.0148804066702723,0.0076484096935018,0.0103694414719939,0.0040974511066451,0.0044708081404678,0.0122258262708783,0.6739632487297058,0.6583887338638306,0.8391051888465881,0.7674844861030579,0.6907945275306702,0.8422912955284119,0.7233974933624268,0.866181492805481,0.6521267294883728,0.6835438013076782,0.5215405523777008,0.4556285291910171,0.642656147480011,0.727676272392273,0.4920276999473572,0.571782261133194,0.6599667966365814,0.8129955232143402,0.554730623960495,0.798069179058075,7.583836793899536,29.9616494178772,6.087597370147705,5.002726078033447,11.852524995803831,10.14387822151184,13.625734806060793,4.18679416179657,13.915188789367676,0.9366498589515686,0.01052778995945114,0.0040974511066451,0.0201942226849496,0.006970688526052975,0.0142167615704238,0.7397276997566223,0.6521267294883728,0.866181492805481,0.6763583868741989,0.8212000131607056,0.6237073585391044,0.4556285291910171,0.8129955232143402,0.5298380702733994,0.7107489034533501,10.329658049345017,0.9366498589515686,29.9616494178772,5.273943901062012,13.182432353496552
80,0.0150886722840368,0.0094360755756497,0.0017479518428444,0.0097206367645412,0.013822354376316,0.0081962684635072,0.0140500103589147,0.0054383462993428,0.0155332488939166,0.0081189326010644,0.671907365322113,0.6486414074897766,0.7449119687080383,0.6994813680648804,0.604846715927124,0.595537006855011,0.6369655728340149,0.647212564945221,0.7015889883041382,0.6950069069862366,1.2580131590366364,0.589326336979866,0.7127347886562347,0.559929758310318,0.3843795508146286,0.6046541482210159,0.8595645427703857,0.3761040866374969,0.674448162317276,0.6130495965480804,12.558843314647676,4.630611181259155,33.70921039581299,6.288828611373901,9.78366470336914,20.483313381671906,14.36093258857727,3.836512446403504,5.708896636962891,3.0060930252075195,0.010115249746013381,0.0017479518428444,0.0155332488939166,0.0081382665666751,0.013993096363265026,0.6646099865436554,0.595537006855011,0.7449119687080383,0.6395273208618164,0.6983627527952194,0.6632204130291939,0.3761040866374969,1.2580131590366364,0.567278902977705,0.7031631320714951,11.436690628528595,3.0060930252075195,33.70921039581299,4.900182545185089,13.910410270094872
90,0.0102798046718817,0.0059110787697136,0.0150930359959602,0.0059930712450295,0.0075165322996326,0.0024874929658835,0.0137708324473351,0.0191698353737592,0.0324194440618157,0.0181937501765787,0.714130699634552,0.6680676341056824,0.5895467400550842,0.6626538038253784,0.6520721912384033,0.6632972955703735,0.6184656023979187,0.6380752325057983,0.6605091691017151,0.6825953722000122,0.8212324529886246,0.8206697106361389,1.0565156936645508,0.8268560171127319,0.5861794352531433,0.4868883192539215,0.8221199810504913,0.3923173695802688,0.4819343090057373,1.2115453481674194,2.469718337059021,8.024773359298706,15.980710506439207,2.8646403551101685,20.47924327850341,5.852806806564331,1.4763725399971008,4.643988132476807,1.714253067970276,3.4186153411865234,0.013083487800758981,0.0024874929658835,0.0324194440618157,0.006373936508680275,0.017418571631424077,0.6549413740634918,0.5895467400550842,0.714130699634552,0.6415744721889496,0.6668750494718552,0.7506258636713028,0.3923173695802688,1.2115453481674194,0.511711098253727,0.8256720080971718,6.692512172460556,1.4763725399971008,20.47924327850341,2.568448841571808,7.481781721115112
100,0.0025121381040662,0.0024196740705519,0.011909338645637,0.0063658549915999,0.0056286627077497,0.008732316782698,0.0088826343417167,0.007018769159913,0.0187557591125369,0.0029015192121732,0.5864477157592773,0.6583060026168823,0.6158496141433716,0.6538735032081604,0.9984471797943116,0.645359456539154,0.6712334156036377,0.6172918081283569,0.8278669118881226,0.6479015648365021,0.53752002120018,0.7887705564498901,1.240791738033295,1.0370482206344604,0.7734621912240982,0.7542026937007904,1.0649782717227936,0.5494250506162643,0.5464211255311966,0.796586349606514,0.951016366481781,11.301714777946472,6.049579918384552,0.7858641743659973,4.6987152099609375,9.337411522865295,2.572519540786743,2.4739794731140137,1.8526593446731567,0.7231186628341675,0.007512666712864251,0.0024196740705519,0.0187557591125369,0.0035833050860673253,0.008845054951962025,0.6922577172517776,0.5864477157592773,0.9984471797943116,0.6243087202310562,0.6680015623569489,0.8089206218719482,0.53752002120018,1.240791738033295,0.6006194613873959,0.9769327528774738,4.074657899141312,0.7231186628341675,11.301714777946472,1.176427111029625,5.711863741278648
110,0.0046232460008468,0.012541061732918,0.0106294107390567,0.0030697636539116,0.0024410793557763,0.0051967984763905,0.0059840877074748,0.0038164374891493,0.0001538908181828,0.0039897022070363,0.5758113861083984,0.5936121940612793,0.6090424060821533,0.5576596260070801,0.7317570447921753,0.6513674259185791,0.7424310445785522,0.6526966691017151,0.6090707182884216,0.6698660552501678,0.6957560479640961,0.6565642654895782,0.8456775844097137,0.8647642135620117,0.6101197004318237,0.7285069525241852,1.7578150033950806,0.7341711074113846,0.5706508904695511,0.7369522154331207,0.8569631427526474,12.268110394477844,7.850814878940582,0.4766133055090904,0.641052633523941,3.3582041561603546,1.226052612066269,2.553344964981079,0.356648176908493,0.4301476180553436,0.00524454781807431,0.0001538908181828,0.012541061732918,0.003256432112721025,0.005787265399703725,0.6393314570188522,0.5576596260070801,0.7424310445785522,0.5974697470664978,0.6655737087130547,0.8200977981090546,0.5706508904695511,1.7578150033950806,0.6663622111082077,0.8184962421655655,3.0017951883375646,0.356648176908493,12.268110394477844,0.5177231375128031,3.1569893583655357
120,0.0026246424531564,0.0205232799053192,0.0080385510809719,0.0075634323293343,0.0037351102801039,0.0042259655892848,0.0119894603267312,0.0034263171146449,0.0167118646204471,0.0064635085873305,0.5518679618835449,0.7120108604431152,0.5837786793708801,0.5641126036643982,0.5853737592697144,0.5551758408546448,0.588034451007843,0.582405149936676,0.5673440098762512,0.6122275292873383,1.125730782747269,0.5376659333705902,0.6893012225627899,0.6912955343723297,0.6403049826622009,0.5624014288187027,0.7966984808444977,0.532299131155014,0.7377966642379761,0.9361278116703032,0.639702320098877,1.775351569056511,0.3279552012681961,0.2253179103136062,0.2885636687278747,1.7010246217250824,0.6446894109249115,0.6455359905958176,0.327836275100708,0.2173938900232315,0.00853021322873242,0.0026246424531564,0.0205232799053192,0.003857824107399125,0.011001733015291375,0.5902330845594406,0.5518679618835449,0.7120108604431152,0.5649204552173615,0.5873692780733109,0.7249621972441673,0.532299131155014,1.125730782747269,0.5818773172795773,0.7819730266928673,0.6793370857834816,0.2173938900232315,1.775351569056511,0.298381820321083,0.645324345678091
130,0.0075351078703533,0.0087028578855097,0.0110566914081573,0.0139461113139987,0.006599984364584,0.0005091716229799,0.0056650331243872,0.0116450022906064,0.0316060404293239,0.0055390107445418,0.5273876786231995,0.5294809937477112,0.6505131125450134,0.5870065689086914,0.6276636719703674,0.5461607575416565,0.5405595898628235,0.60548996925354,0.5915468335151672,0.571196585893631,0.572087973356247,1.059897392988205,0.579573467373848,0.4582516252994537,0.4855355024337768,0.8006774485111237,0.8688157796859741,0.5840205550193787,0.9797532856464386,0.7995382249355316,0.1814455911517143,0.2846720777451992,0.180255226790905,0.1090856082737445,0.1812575235962867,0.5180693119764328,0.2197469174861908,0.1868177875876426,0.1669320911169052,0.1067650914192199,0.010280501105444219,0.0005091716229799,0.0316060404293239,0.0058987709344364,0.011497924569994124,0.5777005761861801,0.5273876786231995,0.6505131125450134,0.5419598817825317,0.6020041853189468,0.7188151255249977,0.4582516252994537,1.059897392988205,0.5739593468606472,0.8517811968922615,0.21350472271442414,0.1067650914192199,0.5180693119764328,0.17026287503540516,0.21151463501155374
140,0.0059204509016126,0.0013500941859092,0.0105989989242516,0.0039362916140817,0.00188661867287,0.0123891709372401,0.0103974149096757,0.0221137418411672,0.008763808873482,0.0056449426338076,0.4946317076683044,0.5099655985832214,0.4890556335449219,0.5088723301887512,0.5394442081451416,0.4690780639648437,0.5233390927314758,0.5720152258872986,0.5161330699920654,0.5657321810722351,1.0254279673099518,0.7660382390022278,0.6956197023391724,0.6278366446495056,0.7604197114706039,0.424378901720047,0.9428523182868958,0.6986803263425827,0.6873092204332352,0.6490245759487152,0.1248745918273925,0.1449873819947242,0.1006649658083915,0.101987600326538,0.1125868000090122,0.3171700537204742,0.1293788105249405,0.1584324575960636,0.1132590174674987,0.111585684120655,0.00830015334940977,0.0013500941859092,0.0221137418411672,0.004363454369013175,0.010548602920607626,0.518826711177826,0.4690780639648437,0.5720152258872986,0.4981918632984161,0.5354179292917252,0.7277587607502938,0.424378901720047,1.0254279673099518,0.6585957370698452,0.7646336071193218,0.14149273633956905,0.1006649658083915,0.3171700537204742,0.1118359630927443,0.14108523912727827
150,0.0128677007742226,0.0006715904310112,0.0088660588953644,0.0057496384251862,0.0137761733494699,0.003018955263542,0.0082628647796809,0.0074937177705578,0.016604006756097,0.0029633616213686,0.4429446160793304,0.4783024489879608,0.5261338949203491,0.5440654754638672,0.4884586036205292,0.4045489132404327,0.4823582768440246,0.501840353012085,0.5330896377563477,0.4934043139219284,1.0542936325073242,0.6065320074558258,0.7957441508769989,0.7025855481624603,0.6687639057636261,0.439528077840805,0.8370465636253357,0.9074079096317292,0.545545905828476,0.6928050220012665,0.1358841955661773,0.0999095365405082,0.0663885753601789,0.0773170925676822,0.0872330218553543,0.1391862407326698,0.0961622782051563,0.1361638568341732,0.0752310827374458,0.0784306898713111,0.008027406806650058,0.0006715904310112,0.016604006756097,0.00370162605395305,0.01186729030450805,0.4895146533846855,0.4045489132404327,0.5440654754638672,0.4793164059519768,0.5200605094432831,0.7250252723693847,0.439528077840805,1.0542936325073242,0.6220899820327759,0.8267209604382515,0.09919065702706573,0.0663885753601789,0.1391862407326698,0.07759549189358943,0.12689053080976004
160,0.0020546929445117,0.0008694172138348,0.0123717547394335,0.0089832269586622,0.0122705731773749,0.0020665521151386,0.0078786893282085,0.0054516161326318,0.0097968941554427,0.0280153325293213,0.3619058728218078,0.4253908097743988,0.3954190611839294,0.4939581751823425,0.5267177224159241,0.3814503252506256,0.5183691382408142,0.4039206802845001,0.4952024519443512,0.4375666081905365,1.0937272906303406,0.7089034914970398,0.6660075187683105,0.5859300792217255,0.5351669192314148,0.8667431473731995,0.7116066366434097,0.6736091673374176,0.8355008065700531,0.599614292383194,0.0762922130525112,0.0915864966809749,0.0855544432997703,0.1075478158891201,0.0762575790286064,0.092727992683649,0.1080132164061069,0.1063696257770061,0.0876423642039299,0.073199488222599,0.008975874929456,0.0008694172138348,0.0280153325293213,0.0029128181195119,0.01165215342189185,0.443990084528923,0.3619058728218078,0.5267177224159241,0.39754446595907206,0.49489138275384903,0.7276809349656105,0.5351669192314148,1.0937272906303406,0.6162125989794731,0.8045272640883923,0.0905191235244274,0.073199488222599,0.1080132164061069,0.07860777061432597,0.10295921750366682
170,0.0132414966356009,0.0082853658823296,0.0010026207746705,0.0073818226810544,0.00366191710782,0.0078979874961078,0.0120730199851095,0.0088366069830954,0.0120930384728126,0.0096096599008888,0.3072608411312103,0.3890243470668793,0.3637782633304596,0.2707874476909637,0.3893850743770599,0.2911171317100525,0.3676772117614746,0.2961809933185577,0.400696724653244,0.4074246883392334,0.8196716606616974,0.566687598824501,0.718364030122757,1.033477932214737,0.6252715885639191,0.478465735912323,0.8380382061004639,0.810892790555954,0.7545776963233948,0.7637239992618561,0.0768525041639804,0.0966388918459415,0.0576214808970689,0.0573914647102355,0.0685748048126697,0.0883848443627357,0.0841664597392082,0.0737777985632419,0.0547619462013244,0.0798107162117958,0.00840835359194895,0.0010026207746705,0.0132414966356009,0.00751086388481775,0.011457179964054326,0.3483332723379135,0.2707874476909637,0.4074246883392334,0.29895095527172083,0.3892948925495147,0.7409171238541603,0.478465735912323,1.033477932214737,0.6485446989536285,0.8174769431352615,0.0737980911508202,0.0547619462013244,0.0966388918459415,0.0603598118759691,0.08307752385735509
180,0.0009916352573782,0.0015501874731853,0.0080831726081669,0.0030058504780754,0.0037060719914734,0.0030017400276847,0.0029621833236888,0.0017681316239759,0.0017690083186607,0.0095918835140764,0.253574013710022,0.3624836504459381,0.3595305681228637,0.2257792800664901,0.3292985558509826,0.2352310419082641,0.2934046685695648,0.2521576583385467,0.3349429965019226,0.3025397956371307,0.8284997045993805,1.0339035987854004,0.9573819637298584,0.6476796567440033,0.8129140436649323,0.6453700810670853,0.862067848443985,0.863027811050415,0.9144035577774048,0.8761111795902252,0.0638475362211465,0.0607799272984266,0.0621710158884525,0.0617640744894743,0.0497984364628791,0.0843922607600689,0.0814115516841411,0.0894876793026924,0.0720563381910324,0.0439878068864345,0.003642986461636571,0.0009916352573782,0.0095918835140764,0.0017683507976471,0.0035310166131239,0.2948942229151726,0.2257792800664901,0.3624836504459381,0.2525117471814155,0.3335318863391876,0.844135944545269,0.6453700810670853,1.0339035987854004,0.8168104588985443,0.9048304632306099,0.06696966271847482,0.0439878068864345,0.0894876793026924,0.061025964096188524,0.07907274831086393
190,0.0033370173769071,0.0054096968378871,0.0038873003031767,0.0019046229426749,0.000932562717935,0.0048552332445979,0.0086689214222133,0.0084783933125436,0.0001757720092427,0.0082175673451274,0.1498075276613235,0.239870548248291,0.1970008611679077,0.2209487855434417,0.2391605824232101,0.1771701276302337,0.2341052442789077,0.2510553896427154,0.2631252110004425,0.2797455713152885,0.664251297712326,0.8804430365562439,0.7649388611316681,0.4719519913196563,0.846636950969696,0.7110727727413177,0.7613973617553711,0.7724109292030334,0.6692348718643188,0.7785667181015015,0.0489547606557607,0.0726482756435871,0.0441694371402263,0.0505972914397716,0.0586829595267772,0.0660056695342063,0.070238210260868,0.0584618784487247,0.0413178466260433,0.0656565278768539,0.00458670875123057,0.0001757720092427,0.0086689214222133,0.00226272155123295,0.0075155997183173244,0.22519898489117618,0.1498075276613235,0.2797455713152885,0.20298784226179117,0.2482591792941093,0.7320904791355133,0.4719519913196563,0.8804430365562439,0.6796943470835686,0.7770277708768845,0.05767328571528191,0.0413178466260433,0.0726482756435871,0.049365393351763424,0.0659183841198682
200,0.0040355944947805,0.0030004383297637,0.0091964877210557,0.0028879220371891,0.0006194222078192,0.0007781641470501,0.0038001894718036,0.0095620919018983,0.0077355443499982,0.0027159586315974,0.1422705203294754,0.1926463991403579,0.1213076189160347,0.2040399610996246,0.1763102412223816,0.1714956909418106,0.2757081091403961,0.1559507846832275,0.2094367891550064,0.2159842997789383,0.6165653169155121,0.6555830240249634,0.7032080888748169,0.6005012691020966,0.6678030043840408,0.9719796776771544,0.5019891262054443,0.6906462609767914,0.8480728268623352,0.7857450544834137,0.0435117706656456,0.060078801587224,0.0656474474817514,0.0473296884447336,0.0391303431242704,0.0709459781646728,0.0604339484125375,0.0550025030970573,0.0383162572979927,0.0546811334788799,0.00443318132929558,0.0006194222078192,0.0095620919018983,0.002758949482995325,0.006810556886193775,0.18651504144072534,0.1213076189160347,0.2757081091403961,0.15983701124787328,0.20808758214116096,0.7042093649506569,0.5019891262054443,0.9719796776771544,0.6263197436928749,0.7651108130812645,0.053507787175476516,0.0383162572979927,0.0709459781646728,0.0444662501104176,0.06034516170620913
210,0.0042358888313174,0.0152484681457281,0.0014780523488298,0.000414801063016,0.0044539882801473,0.0154090393334627,0.0046205567196011,0.0027049353811889,0.0065605849958956,0.0004264242597855,0.1477085202932357,0.1907705813646316,0.1047175675630569,0.2417542040348053,0.2017365396022796,0.1397651135921478,0.209371417760849,0.1218702420592308,0.1737360060214996,0.1993050202727317,0.6035248041152954,0.2838542461395263,0.6991494297981262,0.5904120206832886,0.6397305727005005,0.6338886022567749,0.4290910959243774,0.7287258505821228,0.338584840297699,1.0048961639404297,0.0539874136447906,0.0463337302207946,0.0344760715961456,0.0459177456796169,0.0547236241400241,0.0599188320338726,0.0593307875096797,0.0552070066332817,0.0523881502449512,0.0800971463322639,0.00555527393589724,0.000414801063016,0.0154090393334627,0.001784773106919575,0.006075577926821975,0.17307352125644682,0.1047175675630569,0.2417542040348053,0.14175096526741976,0.20112865976989264,0.5951857626438141,0.2838542461395263,1.0048961639404297,0.46942132711410517,0.6842947155237198,0.05423805080354209,0.0344760715961456,0.0800971463322639,0.04784733522683375,0.058299842290580196
220,0.0042465599253773,0.0024064683821052,0.0033511267974972,0.000263521738816,0.0027401347178965,0.0010766439372673,0.0035938150249421,0.0055352146737277,0.0109925298020243,0.0051368875429034,0.1042355298995971,0.1368912458419799,0.1357294917106628,0.1206964775919914,0.1100208982825279,0.0996518954634666,0.1153339520096778,0.0910821259021759,0.1712654531002044,0.11420913413167,0.811088502407074,0.3701074421405792,0.5392177104949951,0.3095589280128479,0.4483393430709839,0.813372015953064,0.9984987378120422,0.8179870247840881,0.58656907081604,0.6313654780387878,0.05712566152215,0.0347393676638603,0.0599807873368263,0.0696456506848335,0.0466416887938976,0.0702170729637146,0.0378307439386844,0.038574144244194,0.0288804154843091,0.0476253628730773,0.003934290254255701,0.000263521738816,0.0109925298020243,0.0024898849660530253,0.004914305638521875,0.11991162039339538,0.0910821259021759,0.1712654531002044,0.1056818719953298,0.13197123818099493,0.6326104253530502,0.3095589280128479,0.9984987378120422,0.4710589349269867,0.8128011375665665,0.04912608955055471,0.0288804154843091,0.0702170729637146,0.0380165940150618,0.059267005883157226
230,0.0153670329600572,0.0046619586646556,0.0051709148101508,0.0107686631381511,0.006544844713062,0.0007481376524083,0.0050590266473591,0.0027236302848905,0.0053212409839034,0.0007038541953079,0.0795066505670547,0.0967368930578231,0.1422550678253173,0.1306832879781723,0.1037963405251503,0.0832697227597236,0.0797213464975357,0.168064460158348,0.0994865894317627,0.1102654486894607,0.4174482226371765,0.2677559852600097,0.574465811252594,0.5057075023651123,0.6803671717643738,0.7654263377189636,0.4819923043251037,0.2842548191547394,0.4696898758411407,0.5923178791999817,0.0672624558210372,0.046696875244379,0.0320337451994419,0.0435221418738365,0.0413553193211555,0.0725506097078323,0.0437661856412887,0.0304827969521284,0.0524733178317546,0.0386254452168941,0.005706930404994589,0.0007038541953079,0.0153670329600572,0.003208212379831775,0.00623894378077235,0.10937858074903484,0.0795066505670547,0.168064460158348,0.08663651533424847,0.12557882815599442,0.5039425909519195,0.2677559852600097,0.7654263377189636,0.43050863593816757,0.5878548622131348,0.04687688928097482,0.0304827969521284,0.0725506097078323,0.03930791374295945,0.051029207184910705
240,0.0012766260188072,0.0018565255450084,0.004003157839179,0.0034725957084447,0.0073778014630079,0.0001663552538957,0.0063628293573856,0.0065915137529373,0.0004887588438577,0.0006926753558218,0.0623610317707061,0.0763762444257736,0.0996685251593589,0.0887586772441864,0.1786391735076904,0.0977831557393074,0.0700419843196868,0.0889811813831329,0.0969147235155105,0.0829778350889682,0.5482390522956848,0.268718808889389,0.3705058693885803,0.2642393708229065,0.6840134263038635,0.5187209248542786,0.3716969192028045,0.5078768134117126,0.6278575658798218,0.6480281949043274,0.0597114637494087,0.047763992100954,0.0430193878710269,0.0446336306631565,0.0608259737491607,0.0443732999265193,0.0368920676410198,0.049651738256216,0.0290649756789207,0.0589621290564537,0.00322888391383453,0.0001663552538957,0.0073778014630079,0.00083866302156815,0.00577291147783395,0.09425025321543211,0.0623610317707061,0.1786391735076904,0.07802664209157226,0.09756604768335818,0.4809896945953369,0.2642393708229065,0.6840134263038635,0.3708036318421364,0.6079529374837875,0.04748986586928363,0.0290649756789207,0.0608259737491607,0.0433578658849,0.05663453135639428
250,0.0131533881649374,0.0015531394165009,0.0029188240878283,4.56157940789e-05,0.0031925342045724,0.0020533117931336,0.00259321462363,0.0026457356289029,0.0012442596489563,0.0038033181335777,0.1252782791852951,0.0914390012621879,0.073729507625103,0.0681866556406021,0.1215415671467781,0.1184918656945228,0.2246319353580474,0.1362149715423584,0.0777174234390258,0.1051433086395263,0.6044999957084656,0.2807164788246155,0.4039594829082489,0.6055173277854919,0.7657628059387207,0.4702174663543701,0.1674833744764328,0.7461974024772644,0.9011586904525756,0.5625571608543396,0.0417878404259681,0.0504669770598411,0.0319582782685756,0.0389387942850589,0.0532057173550128,0.0685391202569007,0.0363213941454887,0.0443319305777549,0.0556676648557186,0.0542410537600517,0.00332033414961184,4.56157940789e-05,0.0131533881649374,0.001678182510659075,0.003124106675386375,0.11423745155334471,0.0681866556406021,0.2246319353580474,0.08114781789481632,0.12434410117566586,0.5508070185780525,0.1674833744764328,0.9011586904525756,0.4205239787697792,0.7110273838043213,0.04754587709903711,0.0319582782685756,0.0685391202569007,0.0396510558202862,0.05398221965879198
260,0.0120758693665266,0.0217283405363559,0.0054339063353836,0.0008622197201475,0.0060571958310902,0.0005511367344297,0.0214700158685445,0.0097163943573832,0.0010022866772487,0.0158825702965259,0.0677064731717109,0.0860960260033607,0.1576316207647323,0.1129678040742874,0.0632929280400276,0.0693644061684608,0.0745715349912643,0.0754096210002899,0.0797513276338577,0.0825229175388813,0.498450368642807,0.2901420295238495,0.2363806217908859,0.276800274848938,0.5876202583312988,0.659856915473938,0.2495031803846359,0.3824021220207214,0.4318858087062835,0.5560581684112549,0.0526555515825748,0.0536880902945995,0.0373592860996723,0.0431695096194744,0.0376985557377338,0.0492666028439998,0.0248590074479579,0.0432548858225345,0.0369527973234653,0.0376555062830448,0.00947799357236358,0.0005511367344297,0.0217283405363559,0.002110191591782425,0.014930895064026076,0.08693146593868731,0.0632929280400276,0.1576316207647323,0.07066618837416168,0.08520274888724086,0.4169099748134613,0.2363806217908859,0.659856915473938,0.28013571351766586,0.5416562184691429,0.04165597930550571,0.0248590074479579,0.0536880902945995,0.03743334114551542,0.047763673588633475
270,0.0002848275762517,0.003582116914913,0.0015319834928959,0.0034746502060443,0.0061994739808142,0.0038298692088574,0.0037583236116915,0.0015079060103744,0.0032201365102082,0.00185620598495,0.0496036894619464,0.0745150074362754,0.0519868023693561,0.0761459618806839,0.0921571552753448,0.1178972944617271,0.062804028391838,0.0817906484007835,0.096516340970993,0.0804917328059673,0.3764843344688415,0.4683847725391388,0.2600230574607849,0.5896309614181519,0.3676412403583526,0.3920891582965851,0.3983139097690582,0.2408833354711532,0.3560283780097961,0.3730601668357849,0.0567437969148159,0.0409702025353908,0.0331463515758514,0.0376796461641788,0.0461432337760925,0.0328572653234005,0.0264803823083639,0.0328994020819664,0.0235824789851903,0.0431948862969875,0.00292454934970006,0.0002848275762517,0.0061994739808142,0.001613039115909425,0.003714271937496875,0.07839086614549155,0.0496036894619464,0.1178972944617271,0.06573177315294736,0.08956552855670447,0.38225393146276476,0.2408833354711532,0.5896309614181519,0.3589315935969352,0.39675772190093994,0.03736976459622379,0.0235824789851903,0.0567437969148159,0.03286779951304197,0.04263871535658832
280,0.0039020653348416,0.0052917995490133,0.0018981010653078,0.0004146882274653,0.0038735212292522,0.0017380268545821,0.0028407352510839,0.0002124877501046,0.0001893467851914,0.0050041624344885,0.1074569076299667,0.0839169323444366,0.1345113068819046,0.055031806230545,0.0894945561885833,0.0537664294242858,0.043581660836935,0.0617220737040042,0.1000490486621856,0.0803837329149246,0.2925824224948883,0.3578994572162628,0.1818752884864807,0.3339974880218506,0.4649614989757538,0.4478724896907806,0.392072468996048,0.209557756781578,0.3256556093692779,0.3191486001014709,0.0459350161254406,0.0608913116157054,0.0245198179036378,0.0369264744222164,0.0445230342447757,0.041740883141756,0.0345094092190265,0.0349834822118282,0.0292274709790945,0.0313635990023613,0.0025364934481330705,0.0001893467851914,0.0052917995490133,0.0007455228842445,0.00389492930844425,0.08099144548177714,0.043581660836935,0.1345113068819046,0.0567043730989098,0.09741042554378503,0.33256230801343917,0.1818752884864807,0.4649614989757538,0.29922396689653397,0.3835292160511017,0.03846204988658424,0.0245198179036378,0.0608913116157054,0.0321500515565276,0.043827496469020774
290,0.0004738436837214,0.019238818436861,0.0013692381326109,0.0007776417769491,0.0032922467216849,0.0021071101073175,0.0017044955166056,0.0015343892155215,0.0003389005141798,0.0001189549002447,0.151493489742279,0.0428983457386493,0.1575184315443039,0.0421604476869106,0.0875615030527114,0.061007410287857,0.0739489868283271,0.071157768368721,0.1244981363415718,0.1057141944766044,0.3793356418609619,0.4333515465259552,0.1906805485486984,0.3276138305664062,0.436766505241394,0.4204622805118561,0.3906013667583465,0.4364799857139587,0.2545261085033417,0.2180943638086319,0.0499807298183441,0.0272852722555398,0.0368918739259243,0.0347544997930526,0.0360775589942932,0.0397689156234264,0.0227511096745729,0.0619582459330558,0.0349816344678401,0.0613364540040493,0.00309556390056964,0.0001189549002447,0.019238818436861,0.0005497932070283251,0.002006456459639525,0.09179587140679354,0.0421604476869106,0.1575184315443039,0.063544999808073,0.11980215087532994,0.34879121780395506,0.1906805485486984,0.436766505241394,0.2727980390191078,0.4301292300224304,0.04057862944900985,0.0227511096745729,0.0619582459330558,0.03481128346174947,0.047427776269614676
300,5.72116368857e-05,0.0030309294816106,0.0027292156592011,0.0011926341103389,0.0048194197006523,0.0150529481470584,0.0027855047956109,0.0056595713831484,0.0066193738020956,0.0008846080163493,0.0921437963843345,0.1206190511584281,0.0920676738023758,0.1198348850011825,0.0536162741482257,0.1024955138564109,0.0744750946760177,0.055206973105669,0.0747792571783065,0.0678880009800195,0.394531786441803,0.3979298174381256,0.1478424370288849,0.159079760313034,0.4096322357654571,0.4191244542598724,0.1697398871183395,0.2131797522306442,0.2387068122625351,0.3876505196094513,0.0456865690648555,0.0515686310827732,0.0531958118081092,0.0389081127941608,0.0366420932114124,0.0372625812888145,0.0258721653372049,0.0329979844391346,0.0214877855032682,0.0501419827342033,0.00428314167329512,5.72116368857e-05,0.0150529481470584,0.00157677949755445,0.005449533462524375,0.08531265202909702,0.0536162741482257,0.1206190511584281,0.06953477440401905,0.09990758448839179,0.2937417462468147,0.1478424370288849,0.4191244542598724,0.18059985339641568,0.39708030968904495,0.039376371726393654,0.0214877855032682,0.0531958118081092,0.03390901163220405,0.04902812931686635
310,0.0001931979059008,0.0009623993537388,0.0007691093487665,0.0036307768896222,0.0009786247974261,0.0013497340260073,0.0010056525934487,0.004078694153577,0.0063694678246974,0.0006072664982639,0.1230901032686233,0.0446117520332336,0.1055749729275703,0.0845610722899437,0.0585199147462844,0.0742403119802475,0.1004759520292282,0.1206250786781311,0.0456516221165657,0.0764541663229465,0.1967705488204956,0.2865010201931,0.158813014626503,0.1968225836753845,0.204392984509468,0.278063416481018,0.1335359364748001,0.2537162899971008,0.2318690121173858,0.2492382228374481,0.0341679602861404,0.0349693708121776,0.0340696200728416,0.0672449171543121,0.0341800041496753,0.0365876294672489,0.0292526744306087,0.0210829116404056,0.0373435020446777,0.0308058224618434,0.0019944923391448702,0.0001931979059008,0.0063694678246974,0.000817431850009575,0.003060516173718475,0.08338049463927744,0.0446117520332336,0.1230901032686233,0.062450014054775176,0.10430021770298478,0.21897230297327042,0.1335359364748001,0.2865010201931,0.19678355753421783,0.2525967732071876,0.03597044125199313,0.0210829116404056,0.0672449171543121,0.03162177186459295,0.036183064803481074
320,0.0045088748447597,0.0008642071625217,0.0083436099812388,0.0002496991073712,0.0003212871670257,0.0005285844672471,6.91205277689e-05,0.0055227004922926,0.0172345712780952,0.0028881300240755,0.0991235375404357,0.1022770255804061,0.039613950997591,0.0989508330821991,0.063647948205471,0.0377354882657527,0.0600869208574295,0.0821645632386207,0.0514037124812603,0.0639887005090713,0.1258312165737152,0.113054558634758,0.1882766783237457,0.3408842086791992,0.3098359405994415,0.304458737373352,0.1780876964330673,0.2602835297584533,0.5504997372627258,0.2252814322710037,0.0379069931805133,0.0288647897541522,0.0217045694589614,0.0311685446649789,0.0362910665571689,0.0282338745892047,0.0271743424236774,0.043916966766119,0.0299009010195732,0.0334717147052288,0.00405307850523964,6.91205277689e-05,0.0172345712780952,0.00037311149208105,0.005269244080409375,0.06989926807582374,0.0377354882657527,0.1022770255804061,0.0535745145753026,0.0947542656213045,0.2596493735909462,0.113054558634758,0.5504997372627258,0.1806349419057369,0.3084916397929191,0.03186337631195778,0.0217045694589614,0.043916966766119,0.028391603380441575,0.03558622859418387
330,0.0076882014982402,0.0033127379138022,0.0043787257745862,8.13924634712e-05,0.0020483408588916,0.0015370488399639,0.0002302331995451,0.0001712459343252,0.0015822879504412,0.0040968395769596,0.0760879069566726,0.0765454322099685,0.037299808114767,0.0883298814296722,0.1143755689263343,0.0941224619746208,0.0761661455035209,0.0668015554547309,0.0837357342243194,0.0536216236650943,0.1505192071199417,0.132534846663475,0.3220377266407013,0.1866144984960556,0.3453264236450195,0.3889828324317932,0.1002149209380149,0.3060435950756073,0.5097199082374573,0.156769797205925,0.05342398583889,0.0364763401448726,0.0373490862548351,0.0393347851932048,0.0277152974158525,0.0376733355224132,0.0219600442796945,0.0238656140863895,0.0207120217382907,0.04402432218194,0.00251270540102264,8.13924634712e-05,0.0076882014982402,0.0005569371096498,0.0039008141611702497,0.07670861184597008,0.037299808114767,0.1143755689263343,0.06912314333021632,0.087181344628334,0.2598763756453991,0.1002149209380149,0.5097199082374573,0.15208185464143753,0.3395042493939399,0.03425348326563828,0.0207120217382907,0.05342398583889,0.02482803491875525,0.038919422775506904
340,0.0010530229192227,0.0086963362991809,0.0005202431930229,0.0006871133809909,0.0014643690083175,0.0055310707539319,0.0034610885195434,0.0085972063243389,0.0005098834517411,0.0014062413247302,0.095045082271099,0.0967787429690361,0.042357251048088,0.0950341150164604,0.0649348944425582,0.0817705616354942,0.0423751175403595,0.11705132573843,0.0498362444341182,0.0973007008433342,0.0949396044015884,0.0860605761408805,0.2636122405529022,0.1929193437099456,0.3080072700977325,0.1904078722000122,0.1251631826162338,0.1875327229499817,0.4300355911254883,0.2752375304698944,0.0329369641840457,0.0261933971196413,0.0312722921371459,0.0460490547120571,0.0273850727826356,0.0292478632181882,0.019444465637207,0.0336495824158191,0.0301635358482599,0.0204501487314701,0.0031926575175020393,0.0005098834517411,0.0086963362991809,0.00077859076554885,0.005013575195334775,0.07824840359389777,0.042357251048088,0.11705132573843,0.053610906936228206,0.09634532779455182,0.215391593426466,0.0860605761408805,0.4300355911254883,0.14075556769967076,0.27233120799064636,0.02967923767864699,0.019444465637207,0.0460490547120571,0.026491316035389876,0.03252079617232075
350,5.50092445337e-05,0.0019436066504567,0.0018945415504276,0.0008640314335934,0.0011641789460554,0.005292038898915,0.0002212148247053,0.0042697428725659,0.005169472657144,5.80176129005e-05,0.0806288421154022,0.0701724588871002,0.0669642239809036,0.0811861902475357,0.0996299088001251,0.0714758187532424,0.0837597995996475,0.0665761232376098,0.0730820372700691,0.112834483385086,0.0853037536144256,0.0840484723448753,0.256988525390625,0.1468324065208435,0.2366373538970947,0.5413228869438171,0.1811155080795288,0.1651791781187057,0.1632928699254989,0.2288815677165985,0.0277960002422332,0.0228939820080995,0.0255457926541566,0.030040193349123,0.0452606789767742,0.0291183236986398,0.0179114155471324,0.0199986603111028,0.026327921077609,0.0244216937571764,0.0020931854691297502,5.50092445337e-05,0.005292038898915,0.00038191897692732503,0.0036882088170386,0.08063098862767215,0.0665761232376098,0.112834483385086,0.07049829885363576,0.08311639726161954,0.20896025225520135,0.0840484723448753,0.5413228869438171,0.15094752237200737,0.23469840735197064,0.0269314661622047,0.0179114155471324,0.0452606789767742,0.023275909945368725,0.028787742834538152
360,0.0114514641463756,0.002837806707248,0.0007493519806303,0.0005025076679885,0.0052799582481384,0.0095488596707582,0.0214575342833995,0.0198627840727567,0.0021321855019778,0.0002251232799608,0.0751689597964286,0.0713197514414787,0.0631045699119567,0.1400536000728607,0.0456038750708103,0.0518772266805172,0.0554253831505775,0.0501789413392543,0.0459793843328952,0.0696994140744209,0.1203468516469001,0.1256771683692932,0.1536736041307449,0.2726413905620575,0.2884562611579895,0.103631667792797,0.1331459879875183,0.258510947227478,0.2397398948669433,0.1965149939060211,0.0267738569527864,0.0358714610338211,0.0234969072043895,0.0358365960419178,0.0292794331908226,0.0369358286261558,0.0297107212245464,0.0270316284149885,0.0276020932942628,0.0219865310937166,0.00740475755592338,0.0002251232799608,0.0214575342833995,0.0010950603609671751,0.01097581302747125,0.06684111058712001,0.0456038750708103,0.1400536000728607,0.05060351267457003,0.07091466709971425,0.1892338767647743,0.103631667792797,0.2884562611579895,0.1275443732738495,0.25381818413734436,0.029452505707740752,0.0219865310937166,0.0369358286261558,0.026838299818336925,0.03430512733757495
370,0.0004173899942543,0.0011746960226446,0.0040959906764328,0.0046951659023761,0.0017064738785848,0.0002984113816637,0.0003508118388708,0.0029112549964338,0.0013696588575839,0.0020483932457864,0.0567990615963935,0.0580521933734416,0.0460822768509388,0.044355634599924,0.063992366194725,0.055634256452322,0.0588035732507705,0.047779019922018,0.0632513388991355,0.0628774985671043,0.2910886406898498,0.15509894490242,0.1226142272353172,0.3450134098529815,0.1571415960788726,0.1309503018856048,0.210461214184761,0.3723900616168976,0.0640765205025672,0.2209105789661407,0.0328257270157337,0.0257999897003173,0.0189593508839607,0.0390193834900856,0.0249270107597112,0.0541971959173679,0.0200798828154802,0.0227756276726722,0.0192030612379312,0.0248114354908466,0.0019068246794631202,0.0002984113816637,0.0046951659023761,0.0006067165013518749,0.00269553955877195,0.05576272197067733,0.044355634599924,0.063992366194725,0.049742829054594,0.06185901723802085,0.20697454959154124,0.0640765205025672,0.3723900616168976,0.1369874626398086,0.2735441252589225,0.028259866498410658,0.0189593508839607,0.0541971959173679,0.0207538190297782,0.0310692926868796
380,0.0007856373558752,0.0055980226024985,0.0046244240365922,0.0021887654438614,0.0007390716928057,0.0037007222417742,0.0151236383244395,0.0001513806637376,0.0004485939862206,0.0009575663134455,0.0763834118843078,0.1021998822689056,0.0821023434400558,0.0528860203921794,0.059052750468254,0.0713910534977912,0.0560581907629966,0.0591797158122062,0.0567387267947196,0.1065237000584602,0.0489499606192112,0.080405943095684,0.1863883584737777,0.2618538737297058,0.1086637824773788,0.1254029721021652,0.1374083310365677,0.2472898066043853,0.1930053532123565,0.3978405594825744,0.0263849794864654,0.0238930620253086,0.0507241375744342,0.0322736762464046,0.0370558239519596,0.0415532998740673,0.0263167340308427,0.0226327888667583,0.0131270308047533,0.0197609420865774,0.00343178226612504,0.0001513806637376,0.0151236383244395,0.000750713108573075,0.0043934985878877,0.07225157953798764,0.0528860203921794,0.1065237000584602,0.0573172327131032,0.08067261055111881,0.17872089408338068,0.0489499606192112,0.3978405594825744,0.1128485798835754,0.2337186932563781,0.029372247494757142,0.0131270308047533,0.0507241375744342,0.022947857156395877,0.035860287025570856
390,0.0054936124943196,0.0056388187222182,0.0019073752919211,0.0001932471350301,0.0013115479378029,0.0107995141297578,0.0024321835953742,0.00036110781366,0.0104459123685956,0.0006301007815636,0.0689188241958618,0.0445999018847942,0.052979290485382,0.0458755791187286,0.041897390037775,0.0905909091234207,0.0383381247520446,0.0873298197984695,0.1011871919035911,0.0455044880509376,0.2519392371177673,0.1398826241493225,0.2113201916217804,0.2262519747018814,0.3565771579742431,0.1331281810998916,0.1397574543952942,0.3027292191982269,0.1622176319360733,0.2454395294189453,0.0525288768112659,0.0344247110188007,0.0268126931041479,0.0508681796491146,0.0238676723092794,0.0253503266721963,0.0256666596978902,0.0238300487399101,0.0179093405604362,0.0132702216506004,0.003921342027024309,0.0001932471350301,0.0107995141297578,0.0008004625706234251,0.005602517165243549,0.061722151935100514,0.0383381247520446,0.1011871919035911,0.04482604842633005,0.08272707089781758,0.2169243201613426,0.1331281810998916,0.3565771579742431,0.1454663760960102,0.2503143101930618,0.02945287302136417,0.0132702216506004,0.0525288768112659,0.023839454632252427,0.0325217065401375
400,0.0051606893539428,0.0005534066003747,0.0040968037210404,0.0019469792023301,0.006146072410047,0.0039488011971116,0.0005129452911205,0.0003838370321318,0.0013643756974488,0.0056201969273388,0.0440817102789878,0.0558608584105968,0.0580366849899292,0.0853160098195076,0.0508016496896743,0.0587612241506576,0.0342134498059749,0.1114937216043472,0.0469890534877777,0.0376443043351173,0.1063918247818946,0.1591706275939941,0.1126748323440551,0.1808685809373855,0.5518000721931458,0.1015854030847549,0.0996478572487831,0.284479022026062,0.273509532213211,0.0995590686798095,0.0451194830238819,0.0291998106986284,0.0182814262807369,0.0345783568918705,0.0367665328085422,0.0237165838479995,0.0143891908228397,0.0279019251465797,0.0236971452832222,0.0312920957803726,0.00297341074328865,0.0003838370321318,0.006146072410047,0.000756148874643225,0.0048947179457172,0.058319866657257045,0.0342134498059749,0.1114937216043472,0.04480854608118528,0.0585800893604755,0.19696868211030957,0.0995590686798095,0.5518000721931458,0.10278700850903982,0.25034929439425463,0.02849425505846736,0.0143891908228397,0.0451194830238819,0.023702004924416525,0.03375679161399602


==> figures/toy/data/samples_PIDM_SE.csv <==
Step,toy_residual_7-residual_samples,toy_residual_6-residual_samples,toy_residual_5-residual_samples,toy_residual_4-residual_samples,toy_residual_3-residual_samples,toy_residual_2-residual_samples,toy_residual_1-residual_samples,toy_residual_0-residual_samples,toy_data_9-residual_samples,toy_data_8-residual_samples,toy_data_7-residual_samples,toy_data_6-residual_samples,toy_data_5-residual_samples,toy_data_4-residual_samples,toy_data_3-residual_samples,toy_data_2-residual_samples,toy_data_1-residual_samples,toy_data_0-residual_samples,toy_uninf_PIDM_9-residual_samples,toy_uninf_PIDM_8-residual_samples,toy_uninf_PIDM_7-residual_samples,toy_uninf_PIDM_6-residual_samples,toy_uninf_PIDM_5-residual_samples,toy_uninf_PIDM_4-residual_samples,toy_uninf_PIDM_3-residual_samples,toy_uninf_PIDM_2-residual_samples,toy_uninf_PIDM_1-residual_samples,toy_uninf_PIDM_0-residual_samples,toy_PIDM_9-residual_samples,toy_PIDM_8-residual_samples,toy_PIDM_7-residual_samples,toy_PIDM_6-residual_samples,toy_PIDM_5-residual_samples,toy_PIDM_4-residual_samples,toy_PIDM_3-residual_samples,toy_PIDM_2-residual_samples,toy_PIDM_1-residual_samples,toy_PIDM_0-residual_samples,toy_residual_mean,toy_residual_min,toy_residual_max,toy_residual_25,toy_residual_75,toy_data_mean,toy_data_min,toy_data_max,toy_data_25,toy_data_75,toy_uninf_mean,toy_uninf_min,toy_uninf_max,toy_uninf_25,toy_uninf_75,toy_PIDM_mean,toy_PIDM_min,toy_PIDM_max,toy_PIDM_25,toy_PIDM_75
0,0.005132635589689,0.0150241563096642,0.0098165897652506,0.0061073158867657,0.0094063663855195,0.0040850173681974,0.0103655876591801,0.0031306613236665,0.9620198011398317,0.9676641821861268,0.997161030769348,0.9966161847114564,0.9689174890518188,0.9916552901268004,0.9813239574432372,0.9741598963737488,0.9913583993911744,0.9917095899581908,0.967568039894104,0.94742614030838,0.9256052374839784,0.9267390966415404,0.8917205333709717,0.9880086183547974,0.9352818727493286,0.8337868452072144,0.943950057029724,0.9453164935112,0.948257863521576,0.96396404504776,0.9640213251113892,0.9801374077796936,0.8899950981140137,0.9894381165504456,0.9866232872009276,0.9983916282653807,0.9869793057441713,0.972652792930603,0.007883541285991625,0.0031306613236665,0.0150241563096642,0.0048707310343161,0.009953839238732975,0.9822585821151734,0.9620198011398317,0.997161030769348,0.9702280908823013,0.9916960150003432,0.9305402934551239,0.8337868452072144,0.9880086183547974,0.9258887022733688,0.946898728609085,0.9680460870265961,0.8899950981140137,0.9983916282653807,0.9639783650636673,0.9868903011083603
10,0.0143258497118949,0.0122903957962989,0.0027677668258547,0.0004578794178087,0.0105185722932219,0.0044210175983607,0.0007010521949268,0.0033506955951452,0.8846505284309387,0.7734723091125488,0.6781449317932129,0.7183764576911926,0.7191646099090576,0.6466978192329407,0.8168725967407227,0.9373427033424376,0.7794989347457886,0.690581738948822,1.0112638473510742,1.090398192405701,1.2366032600402832,1.127282977104187,1.1610411405563354,1.0052863359451294,0.9932681918144226,1.3184983730316162,1.3459845781326294,0.8844284415245056,0.8860461711883545,0.7228548526763916,0.7656487226486206,0.758899986743927,0.7978693842887878,0.857140302658081,0.7896418571472168,0.9011605978012084,0.8005755543708801,0.7076557874679565,0.006104153679188975,0.0004578794178087,0.0143258497118949,0.002251088168122725,0.010961528168991149,0.7644802629947662,0.6466978192329407,0.9373427033424376,0.6975304186344147,0.8075291812419891,1.1174055337905884,0.8844284415245056,1.3459845781326294,1.0067807137966156,1.2177127301692963,0.7987493216991425,0.7076557874679565,0.9011605978012084,0.7605871707201004,0.8429991155862808
20,0.0039023819845169,0.0212427787482738,0.0113326366990804,0.0012023689923807,0.020171808078885,0.000451463565696,0.001761371619068,0.0001276036491617,0.6704847812652588,0.7907674312591553,0.8839197754859924,0.6916875839233398,0.6776720285415649,0.7262594103813171,0.8454766273498535,0.8437069058418274,0.697840690612793,0.7919958233833313,1.0084969997406006,1.234643816947937,1.1348940134048462,1.0246305465698242,1.2939668893814087,1.0231178998947144,1.229220271110535,1.0794094800949097,1.1429481506347656,0.9907289743423462,0.7812033891677856,0.8310952186584473,0.8919963240623474,0.7389186024665833,0.8529244661331177,0.6779019832611084,0.7846105694770813,0.7570496201515198,0.6894140839576721,0.7914966940879822,0.007524051667132813,0.0001276036491617,0.0212427787482738,0.001014642635709525,0.013542429544031549,0.7619811058044433,0.6704847812652588,0.8839197754859924,0.6932258605957031,0.8307791352272034,1.1162057042121887,0.9907289743423462,1.2939668893814087,1.0234960615634918,1.2076522409915926,0.7796610951423645,0.6779019832611084,0.8919963240623474,0.7434513568878174,0.821195587515831
30,0.0076075331307947,0.0306466836482286,0.0023225841578096,0.0022769400384277,0.0165856555104255,0.0045488765463232,0.028342192992568,0.0026333124842494,0.6921196579933167,0.8224132061004639,0.8219639658927917,0.8241296410560608,1.074926495552063,0.7556591033935547,0.7893702983856201,0.8929635882377625,0.7676224112510681,0.7300527095794678,1.2975878715515137,1.0130170583724976,1.3047503232955933,1.0052298307418823,0.9907573461532592,1.0499367713928225,1.2432760000228882,1.4382760524749756,1.3241496086120603,1.1113685369491575,0.7107331156730652,0.7434638142585754,0.6627997756004333,0.7087661623954773,0.7510144114494324,0.6937810778617859,0.8313241600990295,0.7964445948600769,0.7527337670326233,0.7340885996818542,0.011870472313603338,0.0022769400384277,0.0306466836482286,0.00255563040263945,0.019524789880961124,0.8171221077442169,0.6921196579933167,1.074926495552063,0.758649930357933,0.8237005323171616,1.177834939956665,0.9907573461532592,1.4382760524749756,1.0222469866275787,1.3029597103595734,0.7385149478912354,0.6627997756004333,0.8313241600990295,0.7092579007148743,0.7523039281368256
40,0.0063897939398884,0.0138755114749073,0.0021860834676772,0.0358192734420299,0.000385602004826,0.0012058081338182,0.0010929920244961,0.0025334961246699,0.7224959135055542,0.7046464085578918,0.8667480945587158,0.938499391078949,0.7008117437362671,0.74272221326828,0.7638849020004272,0.7158405780792236,0.7102794647216797,0.8019994497299194,1.0120638608932495,1.2722253799438477,1.4037071466445925,0.9391885995864868,1.2962169647216797,1.0452415943145752,1.1035349369049072,1.026580810546875,1.1211695671081543,1.1341073513031006,0.6656233072280884,0.7934016585350037,0.7395405173301697,0.9960386753082277,0.7438321709632874,1.1759538650512695,0.7168939113616943,0.7547917366027832,0.6669493317604065,0.7500090599060059,0.007936070076539126,0.000385602004826,0.0358192734420299,0.001177604106487675,0.008261223323643124,0.7667928159236908,0.7008117437362671,0.938499391078949,0.7116697430610657,0.7924708127975464,1.1354036211967469,0.9391885995864868,1.4037071466445925,1.0312460064888,1.2376958727836609,0.8003034234046936,0.6656233072280884,1.1759538650512695,0.7225555628538132,0.7837491780519485
50,0.0441993288695812,0.0001935183972818,0.000246413575951,0.0043937526643276,0.0003821528516709,0.0017020143568515,0.0113498652353882,0.0517851933836936,0.6582629680633545,0.9799653887748718,0.6627256870269775,0.6661702990531921,0.6176807284355164,0.7425191402435303,0.7561407685279846,0.7058203220367432,0.6542080044746399,0.7843724489212036,1.6727360486984253,0.9544064998626708,0.9630122780799866,1.2059223651885986,1.0561319589614868,0.8968921899795532,0.983124315738678,0.8426480293273926,1.1754484176635742,0.932738482952118,0.6925349831581116,0.6642741560935974,0.6929608583450317,0.7308363318443298,0.6872823238372803,0.7654141187667847,0.7550703287124634,0.9263847470283508,0.6921899318695068,0.7344957590103149,0.014281529916843226,0.0001935183972818,0.0517851933836936,0.000348218032740925,0.01956223114393645,0.7227865755558014,0.6176807284355164,0.9799653887748718,0.6593786478042603,0.752735361456871,1.0683060586452484,0.8426480293273926,1.6727360486984253,0.9381554871797562,1.1456193029880524,0.7341443538665772,0.6642741560935974,0.9263847470283508,0.692276194691658,0.7499266862869263
60,0.0030157954897731,0.0007873610011301,0.0032918064389377,0.0001220019476022,0.0028222636319696,0.0027503988239914,0.0009653721936047,0.0008919237880036,0.775126576423645,0.6710572838783264,0.6754969358444214,0.6912645101547241,0.6094812154769897,0.7262640595436096,0.7789000868797302,0.7607856392860413,0.8112717270851135,0.7271466851234436,1.1825199127197266,0.9612073302268982,0.8674653172492981,1.198026180267334,1.1708042621612549,1.39428973197937,0.9747154712677002,1.014888882637024,0.8957370519638062,1.1357895135879517,0.7193381786346436,0.8346168994903564,0.6716904640197754,0.6858505606651306,0.8008222579956055,1.1217455863952637,0.7196713089942932,0.8008646965026855,0.6975460648536682,0.7083204388618469,0.00183086541437655,0.0001220019476022,0.0032918064389377,0.000865783091285225,0.002870646596420475,0.7226794719696045,0.6094812154769897,0.8112717270851135,0.6794388294219971,0.7715413421392441,1.0795443654060364,0.8674653172492981,1.39428973197937,0.9645843654870987,1.1795910000801086,0.7760466456413269,0.6716904640197754,1.1217455863952637,0.7002396583557129,0.8008540868759155
70,0.000404288759455,0.0017464715056121,0.0008597766864113,0.0009983661584556,0.0059970216825604,0.0110543761402368,0.0080769155174493,0.0004443584766704,0.7799242734909058,0.7120979428291321,0.6691480875015259,0.6329740881919861,0.6521387696266174,0.748687744140625,0.6516960263252258,0.7541494965553284,0.9027704000473022,0.7296770215034485,1.2701702117919922,1.0847846269607544,1.2202284336090088,0.9700700640678406,1.0817654132843018,0.8230738639831543,0.8824912309646606,1.0501559972763062,1.1992053985595703,1.0111004114151,0.7380239963531494,0.6905953288078308,0.6947042346000671,0.626629650592804,0.5242443084716797,0.7598186135292053,0.7408756017684937,0.6156631708145142,0.6464694738388062,0.6479417681694031,0.0036976968658563626,0.000404288759455,0.0110543761402368,0.000755922133976075,0.006516995141282625,0.7233263850212097,0.6329740881919861,0.9027704000473022,0.6563910990953445,0.7527840584516525,1.059304565191269,0.8230738639831543,1.2701702117919922,0.9803276509046555,1.1706002056598663,0.6684966146945953,0.5242443084716797,0.7598186135292053,0.6315896064043045,0.7271940559148788
80,0.0211683772504329,0.0021750717423856,0.0117689408361911,0.0098995175212621,0.0008379379287362,0.0001617855450604,0.0001917541667353,3.16128134727e-05,0.7330567836761475,0.7515074610710144,0.6132562756538391,0.8801690340042114,0.7305907011032104,0.645518958568573,0.7704916000366211,0.7162407040596008,0.7137140035629272,0.8396941423416138,1.3314876556396484,1.0342811346054075,1.0987932682037354,1.1429827213287354,1.694212794303894,1.0830539464950562,1.460554599761963,0.9141198992729188,0.9072375297546388,0.8476530909538269,0.7905357480049133,0.7572736740112305,0.5908573269844055,0.4017567634582519,0.9058094024658204,0.6825785636901855,0.7381197214126587,0.5694940686225891,0.698894739151001,0.708032488822937,0.005779374725534537,3.16128134727e-05,0.0211683772504329,0.000184262011316575,0.01036687334999435,0.7394239664077759,0.6132562756538391,0.8801690340042114,0.7143456786870956,0.7657455652952194,1.1514376640319823,0.8476530909538269,1.694212794303894,0.944160208106041,1.2843614220619202,0.6843352496623993,0.4017567634582519,0.9058094024658204,0.6137876361608505,0.7524851858615875
90,0.0003813638759311,0.0013213248457759,0.090605080127716,0.0003802211140282,0.0073853484354913,0.0001858891773736,0.0151037592440843,5.52896271983e-05,0.6372052431106567,0.7263997793197632,0.7031682133674622,0.6883068680763245,0.6039854288101196,0.6738108992576599,0.6198670864105225,0.7481254935264587,0.6982797980308533,0.6004643440246582,1.2470028400421145,0.8791370987892151,1.1026015281677246,1.0173110961914062,0.7748857140541077,1.3386492729187012,1.0043061971664429,1.160763382911682,0.8571940064430237,0.9708359837532043,0.8161640167236328,1.2939625978469849,0.5168800950050354,0.4537825584411621,0.5910133719444275,0.7089066505432129,1.0290462970733645,0.6388848423957825,0.5989566445350647,0.4302961230278015,0.014427284555949837,5.52896271983e-05,0.090605080127716,0.00033163812986455,0.00931495113763955,0.6699613153934478,0.6004643440246582,0.7481254935264587,0.624201625585556,0.7019461095333099,1.0352687120437623,0.7748857140541077,1.3386492729187012,0.9020618200302124,1.1462229192256925,0.7077893197536469,0.4302961230278015,1.2939625978469849,0.5354134142398834,0.7893496751785278
100,0.000851668533869,0.0066890390589833,0.0010545931290835,0.001857838826254,0.006355948280543,4.47541460744e-05,0.0007008633692748,0.0006381873390637,0.6297112703323364,0.6309029459953308,0.7035927772521973,0.6287065148353577,0.7898249626159668,0.6447955369949341,0.6742916107177734,0.7490626573562622,0.5993901491165161,0.6916969418525696,1.198852300643921,1.0453813076019287,1.2197028398513794,0.9166521430015564,1.170179009437561,1.1384375095367432,0.8596786260604858,1.0411882400512695,0.905228853225708,1.017508029937744,0.5615583062171936,1.108992576599121,0.4226549863815307,0.5061470866203308,0.4932762384414673,0.6871033906936646,0.7224398851394653,0.5706461668014526,0.4971261024475097,0.447134256362915,0.0022741115853932123,4.47541460744e-05,0.0066890390589833,0.000685194361722025,0.00298236618982625,0.6741975367069244,0.5993901491165161,0.7898249626159668,0.630009189248085,0.7006188184022903,1.0512808859348297,0.8596786260604858,1.2197028398513794,0.9418661147356033,1.1622436344623566,0.6017078995704651,0.4226549863815307,1.108992576599121,0.4942387044429779,0.6579890847206116
110,0.0001062732335412,0.0006513845873996,7.98766632215e-05,0.0001566526916576,0.0001126465795096,0.0075431386940181,0.0005617109709419,0.0003650748694781,0.6573694944381714,0.6009894013404846,0.7261646389961243,0.6637455224990845,0.5314388871192932,0.6579970121383667,0.5867530703544617,0.6263269782066345,0.5830484628677368,0.6699926853179932,0.9203758835792542,1.0604339838027954,1.1308767795562744,0.8554975986480713,1.2178633213043213,0.7566495537757874,1.3116202354431152,0.9803664088249208,0.9293976426124572,0.7490574717521667,0.555966854095459,0.637092113494873,0.4065129458904266,0.5907483696937561,0.7927113175392151,0.2040167599916458,0.3829478323459625,0.317579448223114,0.3339216709136963,0.3846157491207123,0.00119709478622095,7.98766632215e-05,0.0075431386940181,0.0001110532430175,0.000584129375056325,0.6303826153278351,0.5314388871192932,0.7261646389961243,0.5903121531009674,0.662308394908905,0.9912138879299164,0.7490574717521667,1.3116202354431152,0.871717169880867,1.1132660806179047,0.4606113061308861,0.2040167599916458,0.7927113175392151,0.34617821127176285,0.5820529907941818
120,0.0003121023764833,0.0012947266222909,0.0002158187562599,0.0004963923129253,0.0201092381030321,0.0005685597425326,0.000184703108971,4.57750575151e-05,0.5758019089698792,0.6757063865661621,0.6779965758323669,0.6438059210777283,0.5203534364700317,0.5933688282966614,0.5161843299865723,0.6315032839775085,0.643686056137085,0.8053227663040161,1.0754460096359253,1.1613565683364868,0.954942524433136,0.4992847740650177,0.9658997654914856,0.7328181266784668,0.7928065061569214,0.8248763084411621,0.4497602581977844,1.0009230375289917,0.3898449540138244,0.2105748653411865,0.2080815434455871,0.2540406286716461,0.3556629121303558,0.575128436088562,0.3817384541034698,0.2931070327758789,0.3027732670307159,0.2356152087450027,0.002903414510001275,4.57750575151e-05,0.0201092381030321,0.000208039844437675,0.000750101462472175,0.6283729493618011,0.5161843299865723,0.8053227663040161,0.5801936388015747,0.6677312701940536,0.8458113878965378,0.4497602581977844,1.1613565683364868,0.7478152215480804,0.9921672195196152,0.32065673023462293,0.2080815434455871,0.575128436088562,0.24022156372666353,0.3752195686101913
130,0.021538795903325,0.002711348934099,0.0015846079913899,0.0001360763271804,1.11566187115e-05,0.0018902382580563,0.0002452979679219,0.0045955381356179,0.5705304741859436,0.6770505309104919,0.5328317284584045,0.6054579615592957,0.4663159251213074,0.6112012267112732,0.6474049091339111,0.6207394599914551,0.5747222900390625,0.5149031281471252,1.0218052864074707,0.6979886889457703,1.3426560163497925,0.3643857538700104,1.2449830770492554,0.4735212922096252,0.4381186962127685,1.2606661319732666,1.2228857278823853,0.5587021112442017,0.2160123288631439,0.3066893815994262,0.1315287500619888,0.3111574947834015,0.5404050350189209,0.5884351134300232,0.3981665968894958,0.2226018607616424,0.3209050595760345,0.1281322985887527,0.004089132517037738,1.11566187115e-05,0.021538795903325,0.000217992557736525,0.003182396234478725,0.582115763425827,0.4663159251213074,0.6770505309104919,0.5422564148902893,0.6183549016714096,0.8625712782144547,0.3643857538700104,1.3426560163497925,0.4948164969682693,1.2394587397575378,0.316403391957283,0.1281322985887527,0.5884351134300232,0.21765971183776853,0.37885121256113047
140,3.7984787923e-05,0.0007908284896984,0.0005142067675478,6.75486953696e-05,0.0242841728031635,0.0003494348493404,0.0001114921542466,0.0001070178768713,0.4889401793479919,0.559487521648407,0.5447493195533752,0.6068369150161743,0.4265463352203369,0.5559822916984558,0.4978132247924804,0.6447016000747681,0.5493451952934265,0.4589493870735168,0.971168577671051,0.8125020861625671,0.994481325149536,0.8224919438362122,1.023317813873291,0.8017275333404541,0.6765094995498657,0.6510671377182007,0.6880419850349426,0.6232855319976807,0.1418037563562393,0.2941517829895019,0.1485172808170318,0.2433468848466873,0.2683504223823547,0.2433890700340271,0.2575324773788452,0.1347973197698593,0.2173802554607391,0.12460408359766,0.0032828358030200754,3.7984787923e-05,0.0242841728031635,9.7150581495875e-05,0.00058336219808545,0.5333351969718934,0.4265463352203369,0.6447016000747681,0.491158440709114,0.5586112141609192,0.8064593434333801,0.6232855319976807,1.023317813873291,0.679392620921135,0.9339994192123413,0.20738733336329457,0.12460408359766,0.2941517829895019,0.14348213747143743,0.2539966255426407
150,0.0020037847571074,0.0001351963292108,0.0012558386661112,0.0004372487019281,6.03779553784e-05,0.0028789357747882,7.0288835559e-05,0.0007703903829678,0.4696551859378814,0.4123366773128509,0.4600730836391449,0.4510640203952789,0.360466867685318,0.4627081155776977,0.528744637966156,0.4552763700485229,0.5444502234458923,0.561265230178833,1.0298725366592407,0.8188886642456055,1.0796639919281006,0.6402830481529236,0.8888982534408569,0.3632767498493194,0.8148499727249146,0.3246944844722748,1.1463842391967771,0.4574501514434814,0.1417677551507949,0.302001029253006,0.0824615061283111,0.5016965270042419,0.2574270665645599,0.2187778055667877,0.2044375091791153,0.1039762794971466,0.1188136264681816,0.0971962735056877,0.0009515076753813625,6.03779553784e-05,0.0028789357747882,0.00011896945579785,0.00144282518886025,0.47060404121875765,0.360466867685318,0.561265230178833,0.4521171078085899,0.5139722749590874,0.7564262092113495,0.3246944844722748,1.1463842391967771,0.503158375620842,0.9946289658546448,0.20285553783178326,0.0824615061283111,0.5016965270042419,0.10768561623990536,0.24776475131511683
160,0.0004243387666065,0.0050343396142125,0.003148726420477,7.37600348656e-05,6.70946828904e-05,0.0006016397383064,0.0078507550060749,0.002832727972418,0.4451763927936554,0.3988865911960602,0.4222012758255005,0.5069682598114014,0.3122718930244446,0.4150353670120239,0.4135858118534088,0.4236132204532623,0.4837119281291961,0.3695001602172851,0.5992382168769836,0.3591654598712921,1.075390338897705,0.4057756960391998,0.9209362864494324,0.3383497893810272,0.2560465633869171,0.7907391786575317,0.4388596415519714,0.9689850211143494,0.0763042569160461,0.1909834295511245,0.0589411780238151,0.1533296406269073,0.1210466772317886,0.1666679978370666,0.1896393299102783,0.0893687903881073,0.0781569629907608,0.0895150229334831,0.0025041727794814124,6.70946828904e-05,0.0078507550060749,0.000336694083671275,0.003620129718910875,0.4190950900316238,0.3122718930244446,0.5069682598114014,0.40256139636039734,0.43978559970855713,0.615348619222641,0.2560465633869171,1.075390338897705,0.37081801891326904,0.8883870095014572,0.12139532864093779,0.0589411780238151,0.1909834295511245,0.08095991984009743,0.16333340853452677
170,0.0001977136125788,0.0006443817401304,3.37582241627e-05,0.0014222543686628,0.0034180860966444,0.0037033190019428,2.96117068501e-05,0.0016180685488507,0.3383075594902038,0.3409554958343506,0.392978310585022,0.3574070930480957,0.2930565178394317,0.3351612687110901,0.3462960422039032,0.3622082471847534,0.4189436137676239,0.3560884892940521,0.5823211073875427,0.3989747762680053,0.8479359149932861,0.5619103312492371,0.987500250339508,0.3893283605575561,0.8664253950119019,0.4331187605857849,0.9005299210548401,0.5641643404960632,0.0658351480960846,0.1089261993765831,0.0495963543653488,0.1617130041122436,0.099808432161808,0.0942624509334564,0.0799752324819564,0.0382565595209598,0.0659951716661453,0.0577943660318851,0.0013833991624778374,2.96117068501e-05,0.0037033190019428,0.000156724765474775,0.002068072935799125,0.35414026379585267,0.2930565178394317,0.4189436137676239,0.3389695435762405,0.361007958650589,0.6532209157943726,0.3893283605575561,0.987500250339508,0.46531665325164795,0.8618030250072479,0.08221629187464712,0.0382565595209598,0.1617130041122436,0.059804561547934974,0.0984219368547201
180,0.0001876961032394,0.0004153958579991,0.0075461654923856,0.0136814406141638,0.0010201693512499,0.0005078956019133,0.0001455500751035,0.0003472306125331,0.3047532439231872,0.2128861844539642,0.2972811460494995,0.3467397391796112,0.2311452627182006,0.3251231908798218,0.3206042349338531,0.2771347463130951,0.3344632983207702,0.2855182290077209,0.9300724267959596,0.7764578461647034,0.6360850930213928,0.436307430267334,0.8137210607528687,0.2525507807731628,0.4418841004371643,1.1622092723846436,2.0967516899108887,0.6174207925796509,0.0825942084193229,0.076198861002922,0.044757917523384,0.0844007655978202,0.0619503334164619,0.0681761428713798,0.06890369951725,0.070038191974163,0.052869975566864,0.0501183234155178,0.002981442963573462,0.0001455500751035,0.0136814406141638,0.000307346985209675,0.002651668386533825,0.2935649275779724,0.2128861844539642,0.3467397391796112,0.27923061698675156,0.3239934518933296,0.8163460493087769,0.2525507807731628,2.0967516899108887,0.48576827347278595,0.9009845852851869,0.06600084193050856,0.044757917523384,0.0844007655978202,0.055140065029263476,0.07465869374573225
190,0.0007888432010076,0.0004622728738468,0.0003253470640629,0.0005635815905407,0.0035120225511491,0.0012413961812853,0.0002769669226836,0.004411983769387,0.1831112056970596,0.1714525520801544,0.2475150972604751,0.2943194210529327,0.1881021112203598,0.1705975532531738,0.2598584592342376,0.1934168487787246,0.2575574815273285,0.2066636085510254,0.3620165288448334,0.5200183987617493,0.8208751082420349,0.8554762601852417,0.9970014691352844,0.2356027513742447,0.3847453892230987,1.032080888748169,0.5277063846588135,0.2064084857702255,0.050204113125801,0.0851576253771781,0.0470837354660034,0.0934990867972374,0.0675010234117508,0.0486924573779106,0.0515688061714172,0.0417197719216346,0.0447035357356071,0.0522532723844051,0.001447801769245375,0.0002769669226836,0.004411983769387,0.000428041421400825,0.00180905277375125,0.2172594338655472,0.1705975532531738,0.2943194210529327,0.18435893207788465,0.25504688546061516,0.5941931664943695,0.2064084857702255,1.032080888748169,0.3676987439393997,0.84682597219944,0.05823834277689453,0.0417197719216346,0.0934990867972374,0.047485915943980196,0.06368908565491437
200,6.71306843287e-05,0.0001594933273736,0.0017065715510398,3.34731921611e-05,0.0002526626049075,0.0022529787383973,0.0002370833099121,0.0002785106771625,0.1720183342695236,0.1666669994592666,0.2282331883907318,0.2353745847940445,0.1465972959995269,0.1144438460469245,0.2136585563421249,0.1367753744125366,0.2795724272727966,0.1774325966835022,0.4844758510589599,0.5965222120285034,0.5818336606025696,0.5145720839500427,0.656043291091919,0.5052171349525452,0.7548434734344482,0.4910822212696075,0.8519945740699768,0.4470440149307251,0.0457183085381984,0.0545725114643573,0.0492795258760452,0.0682373344898223,0.0684681385755539,0.0645368695259094,0.0568973124027252,0.0408240333199501,0.0668919160962104,0.0693660080432891,0.000623488010660325,3.34731921611e-05,0.0022529787383973,0.00013640266661237499,0.0006355258956318251,0.18707732036709784,0.1144438460469245,0.2795724272727966,0.15161472186446182,0.2245895303785801,0.5883628517389298,0.4470440149307251,0.8519945740699768,0.4946159496903419,0.6411630213260651,0.058479195833206134,0.0408240333199501,0.0693660080432891,0.05060277227312322,0.06790097989141933
210,0.0007878912729211,0.0011216950369998,0.00058316916693,0.0005078440881334,0.0003830837667919,0.0001214227086165,0.0003395522362552,0.0003391202772036,0.1424386650323867,0.1415741443634033,0.2963799834251404,0.1481616199016571,0.1045704632997512,0.1322481483221054,0.1642878651618957,0.0940400213003158,0.1404337286949157,0.1143087148666381,0.6724288463592529,0.5393418669700623,0.3546150624752044,0.5528203845024109,0.6879814863204956,0.2124734967947006,0.4903920888900757,0.7091088891029358,0.4013107419013977,0.4808098375797272,0.0610586479306221,0.0633004754781723,0.0553067550063133,0.0519410856068134,0.0403183437883853,0.0730494111776351,0.0364891588687896,0.0429659783840179,0.0454460158944129,0.0470204427838325,0.0005229723192314375,0.0001214227086165,0.0011216950369998,0.0003394442464923,0.000634349693427775,0.14784433543682096,0.0940400213003158,0.2963799834251404,0.11879357323050493,0.1467308811843395,0.5101282700896264,0.2124734967947006,0.7091088891029358,0.42118551582098007,0.6425267308950424,0.05168963149189944,0.0364891588687896,0.0730494111776351,0.04358598776161665,0.0596206746995449
220,0.0870129317045211,0.0074287406168878,0.0002041600382653,0.0008020336390472,0.0003712735779117,4.23831334046e-05,0.0091905891895294,0.0009161124471575,0.0704182758927345,0.1269837170839309,0.1948146820068359,0.0963387265801429,0.1329423189163208,0.1783422976732254,0.1423332691192627,0.0958423763513565,0.1034908294677734,0.1179369240999221,0.3718251585960388,0.3006354868412018,0.4125610291957855,0.3292613625526428,0.4153749942779541,0.3281143307685852,0.474416434764862,0.5494883060455322,0.3629996478557586,0.2392061948776245,0.0267882011830806,0.0339099951088428,0.0325472764670848,0.0727084055542945,0.0507514774799346,0.0777373984456062,0.0648411959409713,0.0392838455736637,0.0361983254551887,0.0383384004235267,0.013246028043340574,4.23831334046e-05,0.0870129317045211,0.00032949519300009997,0.0078692027600482,0.12594434171915053,0.0704182758927345,0.1948146820068359,0.09812675230205054,0.13998553156852722,0.3783882945775986,0.2392061948776245,0.5494883060455322,0.3284010887145996,0.41467150300741196,0.0473104521632194,0.0267882011830806,0.0777373984456062,0.03448207769542928,0.06131876632571213
230,0.0005290376138873,6.19580168859e-05,0.0003970130637753,0.0004224387521389,5.23083217558e-05,0.000651319802273,0.0029339506290853,0.0011850693263113,0.0909077376127243,0.1434141248464584,0.0796066224575042,0.1279892027378082,0.096364326775074,0.1273553967475891,0.1325555294752121,0.1027399376034736,0.0771354809403419,0.1089261621236801,0.236751988530159,0.3469468355178833,0.4099210202693939,0.3268848359584808,0.4206884205341339,0.5792375206947327,0.2446072399616241,1.0943148136138916,0.3714447021484375,0.7242974638938904,0.0473437197506427,0.0669114664196968,0.0395136326551437,0.0654609948396682,0.0383398570120334,0.0333252102136611,0.0233252104371786,0.0341374576091766,0.0355150923132896,0.029598293825984,0.0007791369407641,5.23083217558e-05,0.0029339506290853,0.00031324930205295,0.000784757183282575,0.10869945213198659,0.0771354809403419,0.1434141248464584,0.09227188490331173,0.12783075124025342,0.47550948411226274,0.236751988530159,1.0943148136138916,0.3319003358483314,0.539600245654583,0.04134709350764747,0.0233252104371786,0.0669114664196968,0.03352827206253997,0.04538619797676795
240,0.0001376467407681,0.0006850325735285,0.004141972400248,0.0002758414775598,0.0006574162398464,0.0009394124499522,0.0013493698788806,0.0001593980850884,0.1147354245185852,0.1350450068712234,0.1281744837760925,0.1183062568306922,0.0586136132478714,0.0559870265424251,0.0746624320745468,0.0535305701196193,0.0669067949056625,0.1535274237394333,0.4942064881324768,0.9234909415245056,0.2915649116039276,0.5298707485198975,0.4286411106586456,0.4703536331653595,0.2580465674400329,0.2841629087924957,0.6311565041542053,0.2305349111557006,0.0362745486199855,0.0433473102748394,0.0326262637972831,0.0366067886352539,0.0458431653678417,0.0262139793485403,0.0343523845076561,0.0334134139120578,0.0370005518198013,0.02556724101305,0.001043261230734,0.0001376467407681,0.004141972400248,0.00024673062944195,0.0010419018071843,0.09594890326261517,0.0535305701196193,0.1535274237394333,0.06068690866231917,0.12570742703974241,0.45420287251472474,0.2305349111557006,0.9234909415245056,0.2860134094953537,0.5209546834230423,0.03512456472963091,0.02556724101305,0.0458431653678417,0.03282305132597678,0.036902111023664454
250,0.0005455344798974,0.0004158937372267,0.0003437531704548,0.0009320531971752,8.83984539541e-05,0.0355032458901405,0.0003231381124351,0.002154097193852,0.0491134114563465,0.0607981719076633,0.1241361945867538,0.084726870059967,0.0475716218352317,0.073954589664936,0.0755609720945358,0.0663309320807457,0.0562843158841133,0.1210600063204765,0.2618431448936462,0.3794910609722137,0.2777395844459533,0.2772946059703827,0.3490724265575409,0.3531646132469177,0.2370804399251938,0.3640205860137939,0.1384345740079879,0.233484074473381,0.0406917259097099,0.0587486699223518,0.0339149199426174,0.0348349697887897,0.0500748045742511,0.1002465635538101,0.0259980112314224,0.0395713783800601,0.0396053940057754,0.0379865728318691,0.005038264279391975,8.83984539541e-05,0.0355032458901405,0.000338599405949875,0.0012375641963444,0.07595370858907696,0.0475716218352317,0.1241361945867538,0.0574127798900008,0.0824353955686092,0.2871625110507011,0.1384345740079879,0.3794910609722137,0.2432711161673069,0.3521415665745735,0.0461673010140657,0.0259980112314224,0.1002465635538101,0.03562287054955955,0.0477290349081158
260,0.0001259895507246,0.0009388438193127,0.0023610787466168,0.0012406818568706,3.69281769962e-05,0.0003992400306742,0.0006848796620033,0.0003494840930216,0.098048448562622,0.0742002055048942,0.074090763926506,0.1302491128444671,0.1238617822527885,0.0604401603341102,0.0823505371809005,0.0755223929882049,0.167888268828392,0.0652159750461578,0.6592298746109009,0.1823945343494415,0.2340569794178009,0.2640750408172607,0.408183604478836,0.1680393815040588,0.1517869383096695,0.3405790328979492,0.1708108484745025,0.4491618573665619,0.0232785735279321,0.0593327432870864,0.0238727275282144,0.0436552874743938,0.0291616469621658,0.0251514241099357,0.0299093872308731,0.0252171866595745,0.0415969081223011,0.0302148927003145,0.0007671407420275,3.69281769962e-05,0.0023610787466168,0.00029361045744735,0.001014303328702175,0.09518676474690432,0.0604401603341102,0.167888268828392,0.07411812432110305,0.11740844883024687,0.3028318092226982,0.1517869383096695,0.6592298746109009,0.17370676994323725,0.3912824615836143,0.03313907776027915,0.0232785735279321,0.0593327432870864,0.025167864747345402,0.03875140426680445
270,0.00037443585461,0.0008595905965194,0.0004158016527071,0.0009057945571839,0.0001256053510587,0.000967762840446,0.0002896369551308,0.0003014905960299,0.0892220288515091,0.099387802183628,0.1109129264950752,0.0805510878562927,0.0428034737706184,0.0546384342014789,0.09207683801651,0.0402751192450523,0.0875479280948638,0.0803387388586998,0.2424689084291458,0.1925302892923355,0.4471071064472198,0.50356525182724,0.5524781942367554,0.1790394634008407,0.286926656961441,0.4691591560840606,0.3740887343883514,0.6505123972892761,0.0280903410166502,0.0326234027743339,0.0351769141852855,0.0364641286432743,0.0282572284340858,0.0484550707042217,0.0286408234387636,0.0385441444814205,0.0350031405687332,0.0281900875270366,0.0005300148004607249,0.0001256053510587,0.000967762840446,0.000298527185805125,0.000871141586685525,0.07777543775737282,0.0402751192450523,0.1109129264950752,0.06106351036578413,0.09136313572525977,0.3897876158356667,0.1790394634008407,0.6505123972892761,0.2535833455622196,0.49496372789144516,0.03394452817738053,0.0280903410166502,0.0484550707042217,0.02835312718525525,0.0361423250287771
280,0.0006840729620307,0.0005342765944078,0.000512279511895,0.0102615486830472,0.0014925012364983,0.0001204413201776,0.0001007460377877,0.0095882518216967,0.1057974249124527,0.0721269771456718,0.1304819881916046,0.1112553030252456,0.0653039366006851,0.0597985163331031,0.0593631975352764,0.0483013316988945,0.0477745942771434,0.1254827082157135,0.3172292113304138,0.1888602674007415,0.3075775504112243,0.2137841135263443,0.4088588953018188,0.2323299646377563,0.1780359297990799,0.109259158372879,0.5210549831390381,0.2286942601203918,0.0413468666374683,0.0408150441944599,0.0332356095314025,0.059239238500595,0.0491182841360569,0.0574304200708866,0.0344965010881423,0.0284919273108243,0.0308188088238239,0.0274976305663585,0.0029117647709426247,0.0001007460377877,0.0102615486830472,0.00041431996396565005,0.0035164388827978997,0.08256859779357907,0.0477745942771434,0.1304819881916046,0.05947202723473308,0.10989083349704737,0.2705684334039688,0.109259158372879,0.5210549831390381,0.1950912289321422,0.31481629610061646,0.04024903308600182,0.0274976305663585,0.059239238500595,0.03142300900071855,0.04717542976140975
290,,0.0006238161004148,0.0005672883708029,0.0001435208250768,0.0001613230124348,0.0006317886291071,0.0003497251309454,0.000412378431065,0.0790761336684227,0.0733212009072303,0.0545515827834606,0.0889440700411796,0.0437858365476131,0.0573571547865867,0.0771590918302536,0.1032033041119575,0.0781544223427772,0.0573795065283775,0.3787813186645508,0.1837964504957199,0.1250684410333633,0.3502857685089111,0.1491360068321228,0.1206796839833259,0.2154865562915802,0.1107291802763938,0.1980848610401153,0.1621322482824325,0.0411225073039531,0.0255667846649885,0.0373067148029804,0.0477331727743148,0.0429401844739913,0.0332604050636291,0.0255727786570787,0.0363745652139186,0.0227021090686321,0.0412209443747997,0.00041283435712097146,0.0001435208250768,0.0006317886291071,0.00025552407169009996,0.00059555223560885,0.07129323035478588,0.0437858365476131,0.1032033041119575,0.0573627427220344,0.07884570583701132,0.1994180515408516,0.1107291802763938,0.3787813186645508,0.13108533248305315,0.211136132478714,0.035380016639828635,0.0227021090686321,0.0477331727743148,0.027494685258716303,0.04119633510708805
300,,0.0047190394252538,0.0006710369489155,0.0003135837905574,0.0008606849005445,0.0010741418227553,0.0005927655147388,6.24142849119e-05,0.0394122712314128,0.0650230422616005,0.104709044098854,0.0650285631418228,0.1034701168537139,0.0512775480747222,0.0551428943872451,0.103018619120121,0.0556911416351795,0.0593661926686763,0.340508371591568,0.2407181113958358,0.2304189950227737,0.151404321193695,0.2956483066082001,0.0990044027566909,0.7450507879257202,0.184755653142929,0.1422268897294998,0.309638112783432,0.055866427719593,0.0436347834765911,0.0278814584016799,0.0329226925969123,0.0286795441061258,0.0222976990044116,0.0381210446357727,0.0314523130655288,0.0614524446427822,0.0265755988657474,0.0011848095268110286,6.24142849119e-05,0.0047190394252538,0.0004531746526481,0.0009674133616499,0.0702139433473348,0.0394122712314128,0.104709044098854,0.0552799561992287,0.09352110512554646,0.27393739521503446,0.0990044027566909,0.7450507879257202,0.15974215418100352,0.306140661239624,0.03688840065151448,0.0222976990044116,0.0614524446427822,0.028080979827791376,0.0422563487663865
310,,0.0002950385678559,0.0013589992886409,0.0042534936219453,0.0002985875471495,0.0007338329451158,0.0005372901214286,0.0004883508663624,0.0603309497237205,0.0598644986748695,0.13784721493721,0.0588619224727153,0.0722752287983894,0.069495715200901,0.0672880560159683,0.055605836212635,0.0735273733735084,0.0584562458097934,0.1704077422618866,0.126918077468872,0.1308332830667495,0.1526145339012146,0.4077730774879455,0.1561640352010727,0.1756089180707931,0.1377564966678619,0.3582837879657745,0.1375122368335724,0.0219901110976934,0.0453162342309951,0.047748677432537,0.0416309982538223,0.0284523759037256,0.0331583470106124,0.036354973912239,0.0230210199952125,0.0431047901511192,0.0477462112903595,0.001137941851214057,0.0002950385678559,0.0042534936219453,0.00039346920675595,0.00104641611687835,0.07135530412197108,0.055605836212635,0.13784721493721,0.05911256652325385,0.07158035039901729,0.1953872188925743,0.126918077468872,0.4077730774879455,0.13757330179214478,0.17430862411856646,0.0368523739278316,0.0219901110976934,0.047748677432537,0.0296288686804473,0.04476337321102612
320,,0.0003725549031514,0.0008192047826014,0.0135626625269651,0.0017065715510398,0.0016959001077339,0.0002025322901317,0.0007804526831023,0.0741840824484825,0.0534710399806499,0.070675179362297,0.0526889339089393,0.0411331094801425,0.1156838983297348,0.1058419644832611,0.0397024527192115,0.1104997396469116,0.0557673051953315,0.1746641993522644,0.0984696075320243,0.2499445527791977,0.1799782812595367,0.2023710757493972,0.1561901867389679,0.1232088208198547,0.1229768320918083,0.321686178445816,0.2110160738229751,0.0207437071949243,0.0681715160608291,0.0542981661856174,0.0354800447821617,0.0246415361762046,0.0317191481590271,0.0521571300923824,0.0280338153243064,0.0358811803162097,0.0780237019062042,0.0027342684063893716,0.0002025322901317,0.0135626625269651,0.00057650379312685,0.00170123582938685,0.07196477055549616,0.0397024527192115,0.1156838983297348,0.05288446042686695,0.09792749397456645,0.18405058085918422,0.0984696075320243,0.321686178445816,0.131454162299633,0.20885482430458063,0.042914994619786685,0.0207437071949243,0.0780237019062042,0.028955148532986575,0.05376290716230865
330,,0.0004950454458594,0.0002146631450159,0.002267594449222,0.0003260836529079,0.0004983863327652,4.98676308779e-05,0.004452412482351,0.0702622532844543,0.0844198390841484,0.0695957764983177,0.0940319895744323,0.0621511377394199,0.0474782325327396,0.1024786308407783,0.0707961916923523,0.0386219918727874,0.0635666698217392,0.1433544307947158,0.1090240776538848,0.1252129077911377,0.118214301764965,0.2543604671955108,0.1957280039787292,0.1056439876556396,0.1536979079246521,0.678915798664093,0.1780397444963455,0.0224471315741539,0.02557373046875,0.0727713927626609,0.0451311916112899,0.0269387476146221,0.0183388516306877,0.0230209846049547,0.0492828041315078,0.0377741605043411,0.0224052295088768,0.0011862933055713284,4.98676308779e-05,0.004452412482351,0.0002703733989619,0.0013829903909935999,0.07034027129411694,0.0386219918727874,0.1024786308407783,0.06250502075999972,0.08101392723619937,0.20621916279196734,0.1056439876556396,0.678915798664093,0.11996395327150818,0.19130593910813326,0.03436842244118449,0.0183388516306877,0.0727713927626609,0.022590594831854098,0.0432919338345527
340,,0.0002694377326406,0.0004425048246048,3.19980972562e-05,0.0020775110460817,0.0001501301594544,0.0038929057773202,0.0023283371701836,0.0392893441021442,0.1078821718692779,0.0769971758127212,0.0675621032714843,0.0312292333692312,0.0877497717738151,0.0606548823416233,0.0491068586707115,0.0469383299350738,0.0473609007894992,0.1875864267349243,0.0857951492071151,0.096994012594223,0.1087333038449287,0.1517587006092071,0.1153698861598968,0.1208489537239074,0.1021959260106086,0.1749621331691742,0.1423360854387283,0.0478998944163322,0.0253808517009019,0.0380528755486011,0.0587847046554088,0.0362616963684558,0.0181640554219484,0.0313523821532726,0.0544276274740695,0.017747962847352,0.0345682650804519,0.0013132606867916428,3.19980972562e-05,0.0038929057773202,0.0002097839460475,0.0022029241081326497,0.06147707719355816,0.0312292333692312,0.1078821718692779,0.04704397264868015,0.07463840767741198,0.12865805774927136,0.0857951492071151,0.1875864267349243,0.10383027046918863,0.1494030468165874,0.03626403156667943,0.017747962847352,0.0587847046554088,0.026873734313994573,0.04543813969939943
350,,0.0174019131809473,0.0022444075439125,0.0134069137275218,0.0010333708487451,0.0008089403272606,0.000100564720924,0.0002233612467534,0.0594130642712116,0.0651813820004463,0.0446325056254863,0.0439078919589519,0.067887969315052,0.0806617587804794,0.1063618585467338,0.0673244446516037,0.0367459394037723,0.0582053959369659,0.1146791875362396,0.1026119291782379,0.0918014273047447,0.1226390078663826,0.1145451068878173,0.1070804521441459,0.1149378269910812,0.1401445716619491,0.3088152706623077,0.1230454817414283,0.0307303443551063,0.0451429672539234,0.0263744946569204,0.0452446490526199,0.0323607139289379,0.0360412150621414,0.0297041274607181,0.0243975799530744,0.032424297183752,0.0353105179965496,0.0050313530851521,0.000100564720924,0.0174019131809473,0.000516150787007,0.00782566063571715,0.06303222104907033,0.0367459394037723,0.1063618585467338,0.0480257282033562,0.06774708814918992,0.13403002619743346,0.0918014273047447,0.3088152706623077,0.10894661583006375,0.12294386327266688,0.03377309069037433,0.0243975799530744,0.0452446490526199,0.02996068168431515,0.03585854079574345
360,,0.000575085170567,0.000182410236448,0.0002424560807412,0.0005295936134643,0.0010444605723023,0.0008581718429923,0.0053821601904928,0.0685773268342018,0.0555338114500045,0.053200002759695,0.0726763904094696,0.0723301619291305,0.1128196865320205,0.0769788324832916,0.0427781865000724,0.0702061429619789,0.058596346527338,0.1328262537717819,0.1054876372218132,0.0760065764188766,0.1059167310595512,0.1175021305680275,0.1300196647644043,0.0952524319291114,0.1295009106397628,0.2731518447399139,0.1028022989630699,0.023931236937642,0.0265414267778396,0.0535551384091377,0.0322239808738231,0.0271480269730091,0.0760413035750389,0.0150702130049467,0.0183510687202215,0.0325298644602298,0.0210298094898462,0.0012591911010011287,0.000182410236448,0.0053821601904928,0.00038602484710275004,0.0009513162076473,0.06836968883872027,0.0427781865000724,0.1128196865320205,0.05629944521933788,0.07258983328938483,0.12684664800763126,0.0760065764188766,0.2731518447399139,0.10347363352775572,0.12988997623324391,0.03264220692217346,0.0150702130049467,0.0760413035750389,0.021755166351795148,0.03245339356362813
370,,0.0002129331260221,0.0011965811718255,0.0004783511685673,0.0004044075030833,0.0014770318521186,0.0104633131995797,0.0002726107777561,0.0560995489358902,0.1270817816257476,0.0599345788359642,0.0564160011708736,0.0585554130375385,0.046057716012001,0.0729207545518875,0.1203339174389839,0.0507237985730171,0.0552292019128799,0.1416257321834564,0.0826287716627121,0.1204586923122406,0.093377873301506,0.1396329402923584,0.1161493808031082,0.0981021076440811,0.1061292439699173,0.1429411470890045,0.0771016702055931,0.0327954441308975,0.0419197604060173,0.0238095168024301,0.0199981704354286,0.0167497247457504,0.0366064831614494,0.032518520951271,0.0359328091144561,0.0319321192800998,0.0387221947312355,0.0020721755427075142,0.0002129331260221,0.0104633131995797,0.0003385091404197,0.00133680651197205,0.07033527120947836,0.046057716012001,0.1270817816257476,0.05544678866863248,0.06967421062290667,0.11181475594639778,0.0771016702055931,0.1429411470890045,0.09455893188714978,0.13483937829732895,0.031098474375903566,0.0167497247457504,0.0419197604060173,0.025840167421847526,0.03643806464970108
380,,0.000743250886444,0.000862484332174,0.0004317326529417,0.0013408324448391,0.000437169248471,0.0001919127680594,0.0006584100192412,0.0417243391275405,0.0514311082661151,0.0970350131392479,0.1316251009702682,0.1259389966726303,0.0714352577924728,0.0502954795956611,0.0962235257029533,0.0905055552721023,0.0489004179835319,0.0918315723538398,0.0817994251847267,0.0854339152574539,0.0801864191889762,0.1052829921245575,0.102927915751934,0.0852851271629333,0.1110303625464439,0.2047665417194366,0.1199391037225723,0.0203041657805442,0.0413163751363754,0.0552245453000068,0.0697467774152755,0.0348559655249118,0.0246464908123016,0.028445454314351,0.0451850853860378,0.0552404336631298,0.0436144471168518,0.0006665417645957712,0.0001919127680594,0.0013408324448391,0.00043445095070635,0.000802867609309,0.08051147945225234,0.0417243391275405,0.1316251009702682,0.0505793867632746,0.09683214128017424,0.10684833750128744,0.0801864191889762,0.2047665417194366,0.08532232418656345,0.1095935199409723,0.041857974044978576,0.0203041657805442,0.0697467774152755,0.030048082116991198,0.05271468032151455
390,,0.0006438167765736,4.86683238705e-05,8.08601398603e-05,0.0011419344227761,0.001563083496876,0.0004180326359346,5.29026983713e-05,0.0476407930254936,0.0659158751368522,0.0454386509954929,0.0798977687954902,0.0548848919570446,0.0496615320444107,0.0746020600199699,0.0584481172263622,0.0517930313944816,0.0816412940621376,0.0807419121265411,0.126808151602745,0.0703714191913604,0.1057984307408332,0.129156693816185,0.1315536946058273,0.096477635204792,0.1080028489232063,0.1307210773229599,0.0941851437091827,0.0230436064302921,0.049161072820425,0.0474727414548397,0.0590374991297721,0.0279008895158767,0.0261381473392248,0.020155768841505,0.0460277311503887,0.0281036607921123,0.0476420149207115,0.0005641854991803428,4.86683238705e-05,0.001563083496876,6.688141911580001e-05,0.0008928755996748499,0.06099240146577356,0.0454386509954929,0.0816412940621376,0.05019440688192842,0.07243051379919047,0.1073817007243633,0.0703714191913604,0.1315536946058273,0.09475826658308502,0.128569558262825,0.03746831323951479,0.020155768841505,0.0590374991297721,0.026578832883387776,0.04759969655424355
400,,0.0005174554535187,0.0001134349076892,0.0001729918731143,0.0214753653854131,0.00020937496447,0.0021095681004226,0.00022903693025,0.0570530258119106,0.0427687354385852,0.0905934870243072,0.0524343736469745,0.0454107411205768,0.0663726925849914,0.0701907202601432,0.0545882023870945,0.0638976693153381,0.0512833669781684,0.1575628966093063,0.0994968265295028,0.0607813075184822,0.0892180278897285,0.1080310642719268,0.0622357241809368,0.1253886371850967,0.1684393882751464,0.1578681915998459,0.0868311449885368,0.0220662951469421,0.0219329129904508,0.0185436643660068,0.0344883725047111,0.0388684459030628,0.0409811697900295,0.0450890138745307,0.0520303323864936,0.0320414081215858,0.0158721692860126,0.003546746802125414,0.0001134349076892,0.0214753653854131,0.00019118341879214998,0.00131351177697065,0.059459301456808986,0.0427687354385852,0.0905934870243072,0.05157111864536992,0.06575393676757807,0.11158532090485092,0.0607813075184822,0.1684393882751464,0.08742786571383472,0.1495193317532539,0.032191378436982575,0.0158721692860126,0.0520303323864936,0.021966258529573623,0.04045298881828782


==> figures/toy/figure/extension/data/iteration_400_pred_0.csv <==
1.756775081157684326e-01,-9.631059765815734863e-01
-1.067136883735656738e+00,2.407929301261901855e-01
-5.254796743392944336e-01,-9.141694903373718262e-01
-2.114476561546325684e-01,-1.028633832931518555e+00
-7.379660606384277344e-01,-7.382926344871520996e-01
-5.383222699165344238e-01,-8.781391978263854980e-01
-1.901427656412124634e-02,-1.021393895149230957e+00
-6.864008903503417969e-01,-7.762964367866516113e-01
-7.578729391098022461e-01,7.311576008796691895e-01
4.047384113073348999e-02,1.023374438285827637e+00
-1.082248568534851074e+00,1.773512735962867737e-02
-1.051359176635742188e+00,1.828013733029365540e-02
-7.181235551834106445e-01,8.393694758415222168e-01
-4.049910902976989746e-01,-9.403805136680603027e-01
-1.024319976568222046e-02,-9.892333149909973145e-01
-2.380383312702178955e-01,-1.011656761169433594e+00
-1.045571446418762207e+00,2.394126653671264648e-01
-2.884027957916259766e-01,9.932001233100891113e-01
-8.069838285446166992e-01,-6.074243187904357910e-01
-1.063005685806274414e+00,-9.944730997085571289e-02
-8.183078765869140625e-01,-6.140611171722412109e-01
-7.988690137863159180e-01,-6.316948533058166504e-01
1.509633660316467285e-01,9.787887930870056152e-01
6.254282593727111816e-01,7.374172806739807129e-01
-1.031134366989135742e+00,2.608729898929595947e-01
6.888195872306823730e-01,-6.187577843666076660e-01
-9.578074216842651367e-01,5.544505119323730469e-01
-7.934581637382507324e-01,-6.450022459030151367e-01
-2.061098217964172363e-01,-1.029041886329650879e+00
-9.306803941726684570e-01,-4.484682381153106689e-01
-1.018268823623657227e+00,2.823465764522552490e-01
-2.987469434738159180e-01,-9.903461337089538574e-01
-1.045807957649230957e+00,-7.264201343059539795e-02
5.886659026145935059e-01,7.206476330757141113e-01
-1.035431981086730957e+00,1.300376504659652710e-01
1.810809373855590820e-01,-9.994701743125915527e-01
7.457441836595535278e-02,9.913921952247619629e-01
5.892336368560791016e-01,-7.573602795600891113e-01
-9.885534048080444336e-01,4.820119738578796387e-01
4.178630709648132324e-01,-8.829181194305419922e-01
-8.223879933357238770e-01,-6.634199619293212891e-01
-4.261033535003662109e-01,-9.463372826576232910e-01
-3.800567239522933960e-02,-1.020682573318481445e+00
7.837915420532226562e-02,9.968984723091125488e-01
-3.175704479217529297e-01,9.919120669364929199e-01
-8.886380791664123535e-01,-5.680368542671203613e-01
9.320024251937866211e-01,1.463724970817565918e-01
-1.038571000099182129e+00,4.002677276730537415e-02
-3.289892673492431641e-01,9.973818659782409668e-01
-2.406028211116790771e-01,1.021167397499084473e+00
-5.166616439819335938e-01,9.675167202949523926e-01
-7.695048451423645020e-01,-6.665171980857849121e-01
-8.601500988006591797e-01,6.491886973381042480e-01
-1.042294263839721680e+00,-1.823759824037551880e-01
-8.307285308837890625e-01,-6.262194514274597168e-01
3.920197486877441406e-03,-9.932364821434020996e-01
-4.030058383941650391e-01,9.894272685050964355e-01
-9.950343370437622070e-01,-3.201171755790710449e-01
-1.026716828346252441e+00,3.790814876556396484e-01
1.862593442201614380e-01,-9.294955134391784668e-01
-4.906721711158752441e-01,-8.928855061531066895e-01
-8.071376085281372070e-01,-6.366835236549377441e-01
-9.962471723556518555e-01,4.225916862487792969e-01
-3.161460757255554199e-01,9.981066584587097168e-01
5.211604237556457520e-01,8.146606087684631348e-01
3.380076289176940918e-01,9.064746499061584473e-01
-1.053671479225158691e+00,1.846792399883270264e-01
-5.437504649162292480e-01,-8.812713027000427246e-01
-4.667102694511413574e-01,9.330673813819885254e-01
-4.520714879035949707e-01,-8.844274878501892090e-01
1.253894120454788208e-01,9.455264806747436523e-01
-1.057505011558532715e+00,1.602986156940460205e-01
5.426853895187377930e-03,1.007467150688171387e+00
3.545123636722564697e-01,-8.958957195281982422e-01
-8.117149472236633301e-01,7.110339999198913574e-01
4.030691832304000854e-02,9.985343813896179199e-01
8.075241446495056152e-01,-3.733908832073211670e-01
-3.986059725284576416e-01,-9.302721619606018066e-01
8.574110269546508789e-01,-2.756201028823852539e-01
7.683717459440231323e-02,-9.697491526603698730e-01
-2.504148483276367188e-01,-9.997437596321105957e-01
-7.755311131477355957e-01,-7.030887007713317871e-01
-3.174144029617309570e-01,-9.550030827522277832e-01
1.164071634411811829e-01,-1.010224342346191406e+00
8.412474393844604492e-01,2.274065315723419189e-01
-7.839311361312866211e-01,7.648526430130004883e-01
9.185895919799804688e-01,-9.103529900312423706e-02
-7.503072023391723633e-01,-7.039376497268676758e-01
-1.028021812438964844e+00,2.743246555328369141e-01
-3.698751330375671387e-03,-1.000851750373840332e+00
-1.023668408393859863e+00,-7.320024073123931885e-02
-1.059756636619567871e+00,1.724391281604766846e-01
-8.617966175079345703e-01,6.444805264472961426e-01
-1.047050952911376953e+00,-7.803300023078918457e-02
-6.167124956846237183e-02,-9.977840781211853027e-01
3.842329382896423340e-01,8.888161778450012207e-01
-1.003681898117065430e+00,-3.210439980030059814e-01
7.343615293502807617e-01,5.762165188789367676e-01
-2.309701144695281982e-01,-9.802796244621276855e-01
-4.261803627014160156e-01,9.686387181282043457e-01
8.771625757217407227e-01,-6.130344048142433167e-02
-8.760014772415161133e-01,-5.601879954338073730e-01
-6.422824859619140625e-01,8.500774502754211426e-01
-5.690181255340576172e-01,9.316757321357727051e-01
-8.724989891052246094e-01,6.171145439147949219e-01
8.931135535240173340e-01,-5.354112014174461365e-02
-3.420994281768798828e-01,9.860332608222961426e-01
-8.813074231147766113e-01,6.290335059165954590e-01
-4.685087800025939941e-01,-9.303569197654724121e-01
5.019671916961669922e-01,8.043316006660461426e-01
-7.614116072654724121e-01,7.940792441368103027e-01
8.630167245864868164e-01,-1.832302659749984741e-01
-9.961620569229125977e-01,-3.302039504051208496e-01
-8.586966991424560547e-01,-5.944243669509887695e-01
-9.575034379959106445e-01,-4.081923961639404297e-01
-4.697370529174804688e-01,-9.053418040275573730e-01
7.295806407928466797e-01,5.802460312843322754e-01
-8.399159908294677734e-01,7.042302489280700684e-01
-1.017808556556701660e+00,-1.235139816999435425e-01
-9.714576005935668945e-01,5.067909359931945801e-01
-4.486546516418457031e-01,-9.060810208320617676e-01
-4.609071612358093262e-01,9.600301384925842285e-01
8.560847043991088867e-01,-4.443732276558876038e-02
-7.490894794464111328e-01,7.708272933959960938e-01
-1.048293828964233398e+00,2.801339924335479736e-01
-1.151576265692710876e-01,1.020526528358459473e+00
8.070873022079467773e-01,-4.656573235988616943e-01
-8.993591070175170898e-01,-5.393605828285217285e-01
-6.433957815170288086e-01,-7.906235456466674805e-01
-9.686832427978515625e-01,4.489187598228454590e-01
2.673654854297637939e-01,-9.354856610298156738e-01
-4.757986664772033691e-01,9.487424492835998535e-01
-6.267406344413757324e-01,-8.087270855903625488e-01
-9.913761615753173828e-01,4.715531468391418457e-01
-2.656265497207641602e-01,-9.728980660438537598e-01
8.229330182075500488e-01,2.327348664402961731e-02
-1.012681797146797180e-01,-1.007674455642700195e+00
-3.119745105504989624e-02,-1.013426899909973145e+00
-1.000301480293273926e+00,3.506720662117004395e-01
-1.040791034698486328e+00,-1.970455348491668701e-01
-1.954675316810607910e-01,1.014781236648559570e+00
6.656311750411987305e-01,-6.501326560974121094e-01
8.675208091735839844e-01,2.546877562999725342e-01
6.258709430694580078e-01,7.256376147270202637e-01
4.001503065228462219e-02,1.040224909782409668e+00
2.721274793148040771e-01,9.257064461708068848e-01
8.401732444763183594e-01,2.895230650901794434e-01
-1.077039599418640137e+00,4.789461567997932434e-02
-4.722957015037536621e-01,9.672768712043762207e-01
2.806924581527709961e-01,9.458819031715393066e-01
7.759631872177124023e-01,-4.874243140220642090e-01
1.920083165168762207e-01,-9.615883231163024902e-01
-7.317479252815246582e-01,8.144137263298034668e-01
-6.243607997894287109e-01,8.584366440773010254e-01
-9.528313875198364258e-01,-4.274249672889709473e-01
-2.428542971611022949e-01,9.967477917671203613e-01
-6.836495399475097656e-01,-7.774672508239746094e-01
7.891608476638793945e-01,4.443353414535522461e-01
8.699232339859008789e-01,-2.663303315639495850e-01
-9.330251216888427734e-01,-4.508721232414245605e-01
7.992351055145263672e-01,3.117565512657165527e-01
-1.064535498619079590e+00,-7.749122381210327148e-02
-1.057006359100341797e+00,9.249740839004516602e-02
9.079379439353942871e-01,1.070680469274520874e-01
-1.016313433647155762e+00,3.465356230735778809e-01
1.468987166881561279e-01,1.005547285079956055e+00
7.350524663925170898e-01,-5.555896162986755371e-01
-4.685582518577575684e-01,-9.088101387023925781e-01
-8.533634990453720093e-02,-1.010941505432128906e+00
-9.981493949890136719e-01,-2.646585106849670410e-01
-7.970882207155227661e-02,-1.021160602569580078e+00
-1.023325562477111816e+00,-1.998927295207977295e-01
9.465295076370239258e-02,9.972131848335266113e-01
-9.604942053556442261e-02,-1.005551695823669434e+00
-5.871251970529556274e-02,1.021453619003295898e+00
6.674325466156005859e-01,-6.880471110343933105e-01
-1.044044017791748047e+00,1.268799304962158203e-01
6.815497875213623047e-01,-6.449684500694274902e-01
5.601246953010559082e-01,-7.939295172691345215e-01
8.382570743560791016e-01,2.890645265579223633e-01
-8.154060840606689453e-01,7.359468936920166016e-01
3.049595654010772705e-01,-9.215207695960998535e-01
-7.504465579986572266e-01,-7.265134453773498535e-01
-7.821859717369079590e-01,7.785629630088806152e-01
-1.023438096046447754e+00,-2.449752390384674072e-01
-8.052775859832763672e-01,6.667795181274414062e-01
8.545594215393066406e-01,-3.994555398821830750e-02
-6.206960231065750122e-02,-1.015113711357116699e+00
-4.973623752593994141e-01,9.502803087234497070e-01
8.650557994842529297e-01,5.328928306698799133e-02
8.361188173294067383e-01,-3.550944328308105469e-01
-5.616564750671386719e-01,9.164443612098693848e-01
-9.151101112365722656e-01,-4.569246172904968262e-01
7.286293506622314453e-01,-5.732033848762512207e-01
1.099937260150909424e-01,1.027101874351501465e+00
-1.060871124267578125e+00,1.297967135906219482e-01
8.438187837600708008e-01,1.889751553535461426e-01
-1.051051735877990723e+00,1.911818385124206543e-01


==> figures/toy/figure/extension/data/iteration_400_pred_10.csv <==
5.729842185974121094e-01,-7.690059542655944824e-01
-1.014195322990417480e+00,2.611442804336547852e-01
-5.352962017059326172e-01,-8.610994219779968262e-01
1.155370026826858521e-01,-9.500975012779235840e-01
-8.530308604240417480e-01,-5.367435216903686523e-01
-3.872435092926025391e-01,-9.242661595344543457e-01
3.279586434364318848e-01,-8.942622542381286621e-01
-8.111708164215087891e-01,-6.323104500770568848e-01
-8.981522917747497559e-01,5.704872012138366699e-01
1.761054545640945435e-01,8.272347450256347656e-01
-1.019967913627624512e+00,-1.025262102484703064e-01
-9.941087961196899414e-01,1.113300621509552002e-01
-2.648458182811737061e-01,-9.534193873405456543e-01
7.774081826210021973e-02,-9.633049368858337402e-01
-3.228564858436584473e-01,-9.370882511138916016e-01
-9.812690019607543945e-01,3.972654640674591064e-01
8.193127065896987915e-02,9.877153038978576660e-01
-8.477464318275451660e-01,-5.238773822784423828e-01
-8.948754072189331055e-01,-5.014249682426452637e-01
-7.120151519775390625e-01,-7.233331203460693359e-01
-5.974758863449096680e-01,-8.211728930473327637e-01
3.008998632431030273e-01,9.303174614906311035e-01
7.576833963394165039e-01,5.724716186523437500e-01
-9.316450357437133789e-01,4.005030393600463867e-01
8.360913991928100586e-01,-3.803398907184600830e-01
-7.680848836898803711e-01,-6.869732737541198730e-01
-3.508234024047851562e-01,-9.357636570930480957e-01
-7.864004373550415039e-01,-6.622150540351867676e-01
-6.176655888557434082e-01,1.986637711524963379e-01
-8.938080817461013794e-02,-9.606413245201110840e-01
-9.969466924667358398e-01,1.240453720092773438e-01
6.757476329803466797e-01,6.815013289451599121e-01
-1.024324297904968262e+00,1.718307137489318848e-01
5.072749257087707520e-01,-8.181616663932800293e-01
-7.562521696090698242e-01,6.844563484191894531e-01
5.728783607482910156e-01,6.926817297935485840e-01
7.493836879730224609e-01,-5.475001931190490723e-01
-8.747907280921936035e-01,5.990336537361145020e-01
6.634557247161865234e-01,-6.552141308784484863e-01
-8.804862499237060547e-01,-5.077343583106994629e-01
-7.180254906415939331e-02,-9.581046104431152344e-01
9.597222506999969482e-02,-8.997983336448669434e-01
3.449671864509582520e-01,9.120361208915710449e-01
-4.666038751602172852e-01,9.485685825347900391e-01
-6.412696838378906250e-01,-7.194820046424865723e-01
8.572832942008972168e-01,3.601180911064147949e-01
-9.626865386962890625e-01,-3.438211679458618164e-01
-4.967827200889587402e-01,9.179364442825317383e-01
-1.020463332533836365e-01,1.013713717460632324e+00
-2.479494363069534302e-02,1.007563471794128418e+00
-7.838575839996337891e-01,-6.673790812492370605e-01
-9.294999837875366211e-01,5.299859642982482910e-01
-9.212792515754699707e-01,-4.460927844047546387e-01
-7.711746692657470703e-01,-6.772972345352172852e-01
-1.766070723533630371e-03,-9.728050827980041504e-01
-3.210731148719787598e-01,9.805734753608703613e-01
-9.709098339080810547e-01,-2.359449565410614014e-01
-1.005870938301086426e+00,3.056627810001373291e-01
5.161029100418090820e-01,-8.116207122802734375e-01
-3.539321720600128174e-01,-9.283380508422851562e-01
-8.198865652084350586e-01,-6.201019883155822754e-01
-9.450432062149047852e-01,4.516394734382629395e-01
-1.130310371518135071e-01,1.012793421745300293e+00
4.276323318481445312e-01,8.729604482650756836e-01
3.283608257770538330e-01,8.241209387779235840e-01
-9.952908754348754883e-01,1.777728199958801270e-01
-3.444926142692565918e-01,-9.290889501571655273e-01
-7.313435673713684082e-01,7.292057871818542480e-01
-6.264666318893432617e-01,-8.101717829704284668e-01
1.721223890781402588e-01,6.226112246513366699e-01
-1.010856628417968750e+00,2.075290679931640625e-01
-2.383397221565246582e-01,9.865131974220275879e-01
4.977518916130065918e-01,-8.227475285530090332e-01
-9.426661729812622070e-01,4.817276000976562500e-01
5.592696666717529297e-01,7.829762101173400879e-01
9.059610366821289062e-01,-6.627234816551208496e-02
-1.271800696849822998e-01,-9.691950082778930664e-01
7.682358026504516602e-01,-5.349000692367553711e-01
2.611976265907287598e-01,-9.249482750892639160e-01
1.703797280788421631e-01,-9.399414658546447754e-01
-5.107041597366333008e-01,-8.777440786361694336e-01
-2.635824084281921387e-01,-9.510268568992614746e-01
6.933418512344360352e-01,-6.398670673370361328e-01
8.912315368652343750e-01,1.927804052829742432e-01
-6.518565416336059570e-01,8.436725735664367676e-01
8.957897424697875977e-01,-1.277344524860382080e-01
-7.682688236236572266e-01,-6.856531500816345215e-01
-1.023336291313171387e+00,2.203758358955383301e-01
3.154623806476593018e-01,-8.969036936759948730e-01
-9.473011493682861328e-01,-1.389273107051849365e-01
-1.003950595855712891e+00,3.036698698997497559e-01
-8.083594441413879395e-01,6.400927901268005371e-01
-9.819022417068481445e-01,-2.633563876152038574e-01
4.984912276268005371e-01,-8.158325552940368652e-01
5.735748410224914551e-01,7.708548307418823242e-01
-9.997841119766235352e-01,-2.191751152276992798e-01
7.877669334411621094e-01,5.249052643775939941e-01
7.741625607013702393e-02,-9.498381018638610840e-01
-6.437944620847702026e-02,7.362411618232727051e-01
8.927428722381591797e-01,-2.510586753487586975e-02
-7.939354181289672852e-01,-6.571399569511413574e-01
-6.283766031265258789e-01,8.513684272766113281e-01
-7.337168455123901367e-01,7.809343934059143066e-01
-7.330037951469421387e-01,7.738931775093078613e-01
9.038996100425720215e-01,-8.131918311119079590e-02
-1.823343932628631592e-01,9.741681218147277832e-01
-9.870092868804931641e-01,3.595523238182067871e-01
-3.196324110031127930e-01,-9.435353875160217285e-01
6.206971406936645508e-01,7.376505732536315918e-01
-6.073800325393676758e-01,8.525916337966918945e-01
8.949833512306213379e-01,-9.897170960903167725e-02
-9.747740030288696289e-01,-2.350598871707916260e-01
-8.739489316940307617e-01,-5.212341547012329102e-01
-7.668707966804504395e-01,-6.530221700668334961e-01
-4.949288368225097656e-01,-8.769688010215759277e-01
8.218815326690673828e-01,4.312542080879211426e-01
-8.633899092674255371e-01,6.394090652465820312e-01
-9.642010927200317383e-01,-3.467278480529785156e-01
-9.784138202667236328e-01,2.280578017234802246e-01
-3.011493980884552002e-01,-9.465082287788391113e-01
-1.607601642608642578e-01,1.006507515907287598e+00
8.993506431579589844e-01,1.184698045253753662e-01
-6.114398837089538574e-01,8.747590184211730957e-01
-9.799220561981201172e-01,3.034015893936157227e-01
-4.831626266241073608e-02,1.000180006027221680e+00
8.495702743530273438e-01,-3.550042808055877686e-01
-7.008422613143920898e-01,-7.527179121971130371e-01
-3.910319209098815918e-01,-9.154593944549560547e-01
-9.110294580459594727e-01,5.052025318145751953e-01
5.575636029243469238e-01,-4.149219393730163574e-01
-4.759283065795898438e-01,9.436241388320922852e-01
-3.466144800186157227e-01,-9.122419357299804688e-01
-9.245644807815551758e-01,4.656875729560852051e-01
-1.561745256185531616e-02,-9.720007777214050293e-01
7.216567397117614746e-01,1.490533053874969482e-01
-4.611583054065704346e-02,-8.182514309883117676e-01
-1.433228254318237305e-01,-9.497603178024291992e-01
-1.007804751396179199e+00,2.364967465400695801e-01
-9.860599040985107422e-01,-2.296068668365478516e-01
1.455939114093780518e-01,9.769628643989562988e-01
7.304794788360595703e-01,-5.710290074348449707e-01
9.054630398750305176e-01,-6.646698713302612305e-02
7.012457251548767090e-01,6.312190294265747070e-01
3.427668213844299316e-01,9.093775749206542969e-01
7.476039230823516846e-02,8.443021178245544434e-01
8.729314804077148438e-01,1.672234386205673218e-01
-1.008299708366394043e+00,-1.663325726985931396e-01
-2.942343652248382568e-01,9.960671067237854004e-01
4.483212232589721680e-01,8.601618409156799316e-01
8.218759894371032715e-01,-2.769739627838134766e-01
1.030564457178115845e-01,-9.540510177612304688e-01
-6.205472946166992188e-01,8.662618994712829590e-01
-5.015695095062255859e-01,9.320659041404724121e-01
-8.254918456077575684e-01,-5.267667770385742188e-01
8.099282532930374146e-02,9.301341176033020020e-01
-4.666233658790588379e-01,-8.678075671195983887e-01
6.356279850006103516e-01,6.009097695350646973e-01
8.959320783615112305e-01,-1.234721392393112183e-01
-7.919458746910095215e-01,-6.594513058662414551e-01
7.488548755645751953e-01,5.066845417022705078e-01
-8.789212703704833984e-01,-5.029311180114746094e-01
-9.535712003707885742e-01,-2.079961821436882019e-02
8.531666398048400879e-01,2.320797443389892578e-01
-9.509257078170776367e-01,4.188862144947052002e-01
5.760153532028198242e-01,5.344366431236267090e-01
8.070561885833740234e-01,-4.132305979728698730e-01
-3.452945649623870850e-01,-9.306386709213256836e-01
7.222307473421096802e-02,-9.500184655189514160e-01
-8.600131273269653320e-01,-4.141844809055328369e-01
7.350258529186248779e-03,-9.656388759613037109e-01
-7.784503698348999023e-01,-8.552366495132446289e-02
2.401683330535888672e-01,9.543893933296203613e-01
-1.158234998583793640e-01,-9.513929486274719238e-01
-4.088731855154037476e-02,1.007426619529724121e+00
7.758181095123291016e-01,-4.313059449195861816e-01
-1.015077233314514160e+00,2.122247517108917236e-01
6.068494319915771484e-01,-5.033865571022033691e-01
7.308132648468017578e-01,-5.598168373107910156e-01
8.712223768234252930e-01,2.087302803993225098e-01
-9.456053972244262695e-01,4.835978150367736816e-01
5.282628536224365234e-01,-8.026672005653381348e-01
-6.666131615638732910e-01,-7.724786400794982910e-01
-7.591540813446044922e-01,7.578203678131103516e-01
-1.014286994934082031e+00,-7.743450254201889038e-02
-7.737776041030883789e-01,7.388418316841125488e-01
7.561545968055725098e-01,-1.379060894250869751e-01
2.340631186962127686e-02,-9.708863496780395508e-01
-3.996189683675765991e-02,9.745205044746398926e-01
8.527928590774536133e-01,1.615922302007675171e-01
8.638854026794433594e-01,-1.959029287099838257e-01
-4.813782572746276855e-01,9.407132267951965332e-01
-8.080407381057739258e-01,-6.367779374122619629e-01
-8.380350470542907715e-01,6.361257433891296387e-01
8.703660964965820312e-01,-2.841982841491699219e-01
3.025868833065032959e-01,9.289323687553405762e-01
-9.774878025054931641e-01,3.360400795936584473e-01
8.686625361442565918e-01,2.568419873714447021e-01
-1.021068930625915527e+00,4.864499345421791077e-02


==> figures/toy/figure/extension/data/iteration_400_pred_20.csv <==
8.208680152893066406e-01,-1.751880049705505371e-01
-9.725130796432495117e-01,-8.213092386722564697e-02
-4.431584477424621582e-01,-8.679334521293640137e-01
2.387050092220306396e-01,-9.292730689048767090e-01
-7.830947041511535645e-01,-6.437107920646667480e-01
-6.698147058486938477e-01,-7.623813748359680176e-01
4.665195345878601074e-01,-8.300563693046569824e-01
-9.114161133766174316e-01,-3.186379969120025635e-01
-6.763724684715270996e-01,6.810620427131652832e-01
-2.020891308784484863e-01,9.470975399017333984e-01
-9.300292730331420898e-01,-8.850482106208801270e-02
-9.475603103637695312e-01,-2.376769483089447021e-01
-8.582732677459716797e-01,3.666170239448547363e-01
2.196523547172546387e-01,-9.083006381988525391e-01
2.464090287685394287e-01,-7.535263895988464355e-01
-3.456245362758636475e-01,-8.916258215904235840e-01
-7.615599632263183594e-01,4.349412918090820312e-01
5.467630028724670410e-01,7.679224610328674316e-01
3.104858398437500000e-01,3.439875841140747070e-01
-8.518987894058227539e-01,-5.251204371452331543e-01
-7.658590674400329590e-01,-6.715157628059387207e-01
-6.064079999923706055e-01,-7.803586125373840332e-01
-6.027937680482864380e-02,9.765841364860534668e-01
7.877599596977233887e-01,2.829214632511138916e-01
-6.667964458465576172e-01,4.517964124679565430e-01
8.041335344314575195e-01,-3.628045916557312012e-01
-8.376033902168273926e-01,5.089577436447143555e-01
-6.206769943237304688e-01,-7.795936465263366699e-01
-2.649855315685272217e-01,-4.124635457992553711e-01
-8.658866882324218750e-01,-4.061268568038940430e-01
-4.907727837562561035e-01,-4.582715630531311035e-01
-2.141368985176086426e-01,-9.603392481803894043e-01
-8.959360122680664062e-01,3.609244823455810547e-01
6.277460455894470215e-01,6.895005106925964355e-01
-9.790050983428955078e-01,2.291708886623382568e-01
1.497887372970581055e-01,-9.533239603042602539e-01
-6.227195262908935547e-01,8.393936157226562500e-01
5.604586601257324219e-01,7.384204268455505371e-01
6.046634912490844727e-01,-6.883224844932556152e-01
-8.640146255493164062e-01,2.504493668675422668e-02
4.606454074382781982e-01,-7.764780521392822266e-01
-7.298183441162109375e-01,-7.110587954521179199e-01
6.156234815716743469e-02,-9.622371196746826172e-01
2.100630104541778564e-01,-8.731570243835449219e-01
5.415208935737609863e-01,7.785984873771667480e-01
1.548801660537719727e-01,9.289876818656921387e-01
-8.969888687133789062e-01,-2.223066687583923340e-01
8.412480354309082031e-01,6.922702491283416748e-02
-8.772529363632202148e-01,-4.296881854534149170e-01
-8.367697000503540039e-01,6.212319135665893555e-01
3.042232692241668701e-01,9.153112769126892090e-01
1.501220464706420898e-01,9.757555127143859863e-01
-9.025472998619079590e-01,-4.059681296348571777e-01
-9.169427752494812012e-01,4.777834415435791016e-01
-8.257356286048889160e-01,-5.531789064407348633e-01
-8.843913078308105469e-01,-4.346274733543395996e-01
1.927760839462280273e-01,-8.770853281021118164e-01
-6.549642682075500488e-01,8.161662220954895020e-01
-9.179421067237854004e-01,-6.207277625799179077e-02
-9.238498210906982422e-01,-9.142610430717468262e-02
6.512816548347473145e-01,-6.648616790771484375e-01
-1.308492571115493774e-02,-9.502227306365966797e-01
-6.648389697074890137e-01,-7.663602232933044434e-01
-8.157238960266113281e-01,6.620072722434997559e-01
-1.179862245917320251e-01,1.004512906074523926e+00
3.948273062705993652e-01,8.805626034736633301e-01
3.262740969657897949e-01,7.517383098602294922e-01
-9.558656215667724609e-01,3.529654070734977722e-02
-1.366394460201263428e-01,-9.677361249923706055e-01
-9.795118570327758789e-01,2.433289587497711182e-01
-5.192081928253173828e-01,-8.710984587669372559e-01
-5.305307358503341675e-02,5.368699431419372559e-01
-9.119164943695068359e-01,4.639821648597717285e-01
3.065611422061920166e-01,7.689895629882812500e-01
5.262693762779235840e-01,-7.705333232879638672e-01
5.327014923095703125e-01,7.853965163230895996e-01
7.750821709632873535e-01,-4.584246873855590820e-01
-1.557092964649200439e-01,-9.549645781517028809e-01
5.555579066276550293e-01,-7.388937473297119141e-01
6.308419704437255859e-01,-6.883928775787353516e-01
2.649290859699249268e-01,-7.999405264854431152e-01
-6.988281607627868652e-01,-7.146342396736145020e-01
-7.766862511634826660e-01,-6.294486522674560547e-01
7.267855405807495117e-01,-5.210410356521606445e-01
8.139678239822387695e-01,9.227812290191650391e-02
8.530560731887817383e-01,-5.511937662959098816e-02
-3.024441897869110107e-01,-7.952079176902770996e-01
-6.369575858116149902e-01,2.455146312713623047e-01
3.550616800785064697e-01,-8.856580853462219238e-01
-6.545634269714355469e-01,2.266588509082794189e-01
-9.000297188758850098e-01,5.158024430274963379e-01
-8.376740813255310059e-01,6.384333968162536621e-01
-8.628963232040405273e-01,-4.014059305191040039e-01
5.373872518539428711e-01,-2.132483124732971191e-01
4.600009620189666748e-01,8.397454023361206055e-01
-9.255863428115844727e-01,-1.903786659240722656e-01
7.021391391754150391e-01,5.934100747108459473e-01
2.691168487071990967e-01,-9.242185950279235840e-01
-2.081125974655151367e-03,2.698879241943359375e-01
7.976279258728027344e-01,-3.317410945892333984e-01
-8.745071887969970703e-01,-3.387978672981262207e-01
-7.261169701814651489e-02,9.538994431495666504e-01
-6.263899803161621094e-01,8.439581990242004395e-01
-8.413677215576171875e-01,6.314173936843872070e-01
7.827596664428710938e-01,-2.022753804922103882e-01
-7.090977579355239868e-02,9.990668892860412598e-01
-9.703563451766967773e-01,1.047400534152984619e-01
-2.597911655902862549e-01,-9.338820576667785645e-01
6.537246704101562500e-01,6.554828286170959473e-01
-4.287955760955810547e-01,9.340118169784545898e-01
8.442317247390747070e-01,-3.410779312252998352e-02
-4.167326688766479492e-01,-9.141817092895507812e-01
-9.258984327316284180e-01,-3.306441307067871094e-01
-5.242837667465209961e-01,-8.438822031021118164e-01
-3.901101350784301758e-01,-9.141371846199035645e-01
7.547177076339721680e-01,4.891050457954406738e-01
-6.168577075004577637e-01,8.259551525115966797e-01
-9.090033173561096191e-01,-1.378530263900756836e-01
-9.600641727447509766e-01,-1.817594021558761597e-01
-9.751933068037033081e-02,-9.696788191795349121e-01
-2.074373066425323486e-01,9.640617966651916504e-01
7.150624990463256836e-01,3.392331004142761230e-01
-2.125960290431976318e-01,9.889922738075256348e-01
-7.955877780914306641e-01,6.602343916893005371e-01
6.591570377349853516e-01,6.409730911254882812e-01
8.627911210060119629e-01,-2.715362235903739929e-02
-6.718022823333740234e-01,-7.495927810668945312e-01
-2.344281673431396484e-01,-8.813082575798034668e-01
-8.278188705444335938e-01,6.329354643821716309e-01
6.030135154724121094e-01,-6.897277235984802246e-01
-8.279903531074523926e-01,6.504276394844055176e-01
-5.401368141174316406e-01,-8.555971384048461914e-01
-9.213178157806396484e-01,2.916412353515625000e-01
2.624661624431610107e-01,-9.141303896903991699e-01
7.556151151657104492e-01,4.431274160742759705e-02
6.080526709556579590e-01,2.447700873017311096e-02
7.999130338430404663e-02,-9.510205388069152832e-01
-9.750305414199829102e-01,2.736700177192687988e-01
-9.227318167686462402e-01,2.140321433544158936e-01
5.193966031074523926e-01,7.912866473197937012e-01
7.076488733291625977e-01,-5.831382870674133301e-01
8.377608060836791992e-01,-2.176701724529266357e-01
6.942801475524902344e-01,5.921790003776550293e-01
6.139050126075744629e-01,6.550465226173400879e-01
-2.828960418701171875e-01,9.711185097694396973e-01
7.911913394927978516e-01,-3.534289300441741943e-01
-9.457832574844360352e-01,-1.509207934141159058e-01
-4.825820922851562500e-01,9.237233400344848633e-01
6.631771922111511230e-01,6.183283925056457520e-01
8.666907548904418945e-01,1.339130476117134094e-02
-5.093574523925781250e-01,-8.308941125869750977e-01
-8.459631204605102539e-01,6.261423826217651367e-01
-1.397592723369598389e-01,9.430353045463562012e-01
-6.950592994689941406e-01,-5.923966765403747559e-01
-3.504805862903594971e-01,8.895705342292785645e-01
-5.627497434616088867e-01,-8.395512700080871582e-01
4.396453201770782471e-01,4.470320343971252441e-01
6.521850824356079102e-01,-5.728900432586669922e-01
-4.928983449935913086e-01,-6.948652863502502441e-01
6.888269782066345215e-01,3.402330279350280762e-01
-4.068991541862487793e-01,-8.699799180030822754e-01
-7.583833932876586914e-01,5.999673008918762207e-01
7.800511121749877930e-01,4.463812112808227539e-01
-9.244629144668579102e-01,4.679023623466491699e-01
5.962817072868347168e-01,5.965663790702819824e-01
7.182728052139282227e-01,-4.667921662330627441e-01
-3.682512044906616211e-01,-8.701291680335998535e-01
1.830731630325317383e-01,-9.466546773910522461e-01
-8.726003766059875488e-01,-4.680348932743072510e-01
2.021773755550384521e-01,-9.288737773895263672e-01
-8.899133205413818359e-01,-8.788175880908966064e-02
4.969627559185028076e-01,8.143353462219238281e-01
2.166627347469329834e-01,-5.301033854484558105e-01
-1.081475690007209778e-01,1.001253128051757812e+00
5.839058756828308105e-01,-7.116652131080627441e-01
-8.598397970199584961e-01,-3.747444450855255127e-01
4.759176373481750488e-01,-5.087268948554992676e-01
5.072364211082458496e-01,-7.768384218215942383e-01
7.956629991531372070e-01,3.263086453080177307e-02
-9.728755950927734375e-01,-7.807533442974090576e-02
7.223685979843139648e-01,-5.201572775840759277e-01
-8.021401166915893555e-01,-6.009904742240905762e-01
-8.906357884407043457e-01,4.995521903038024902e-01
-9.273533821105957031e-01,1.748735085129737854e-02
-7.564010024070739746e-01,6.656755805015563965e-01
7.822238802909851074e-01,-3.294120728969573975e-01
7.258245348930358887e-02,-9.614691138267517090e-01
2.046267688274383545e-01,8.981997370719909668e-01
6.992596387863159180e-01,-4.969454109668731689e-01
8.091186881065368652e-01,2.691811919212341309e-01
-3.929867446422576904e-01,9.624469876289367676e-01
-6.715374588966369629e-01,-7.713994979858398438e-01
-6.440361738204956055e-01,8.344780802726745605e-01
7.285890579223632812e-01,-5.221924185752868652e-01
2.396415174007415771e-01,9.490461349487304688e-01
-9.765400886535644531e-01,2.546532154083251953e-01
8.243755102157592773e-01,3.175231814384460449e-01
-9.041883945465087891e-01,-3.093273937702178955e-02


==> figures/toy/figure/extension/data/iteration_400_pred_30.csv <==
8.566368818283081055e-01,6.382225453853607178e-02
-7.818803787231445312e-01,-1.074606031179428101e-01
-5.982388257980346680e-01,-6.007873415946960449e-01
3.927769660949707031e-01,-4.560132920742034912e-01
-5.461408495903015137e-01,-7.429982423782348633e-01
-8.218976259231567383e-01,-4.424414038658142090e-01
1.843387186527252197e-01,-8.444536328315734863e-01
-7.612547278404235840e-01,-4.737649559974670410e-01
-8.543151617050170898e-01,-1.467949897050857544e-01
4.414121806621551514e-01,4.676348567008972168e-01
-8.814828395843505859e-01,-9.429924190044403076e-02
-7.798435091972351074e-01,-5.105926394462585449e-01
-8.856060504913330078e-01,3.546827435493469238e-01
7.687313556671142578e-01,-3.795429468154907227e-01
-2.744390964508056641e-01,-4.953571557998657227e-01
-1.126585155725479126e-02,-6.193513274192810059e-01
-9.285355806350708008e-01,-3.580620884895324707e-02
6.836415529251098633e-01,5.861911177635192871e-01
8.317755460739135742e-01,2.255929708480834961e-01
-6.875277161598205566e-01,-5.315151810646057129e-01
-5.502946376800537109e-01,-7.239838242530822754e-01
-7.308017015457153320e-01,-5.759892463684082031e-01
-5.031786859035491943e-03,9.205155968666076660e-01
8.181998729705810547e-01,-2.250552177429199219e-01
-5.900493264198303223e-01,3.801507055759429932e-01
5.198841094970703125e-01,2.462596893310546875e-01
-8.573242425918579102e-01,4.834561944007873535e-01
-7.217162847518920898e-01,-5.746982693672180176e-01
-4.159286916255950928e-01,-3.756655156612396240e-01
-8.202305436134338379e-01,-3.512893915176391602e-01
-2.247976660728454590e-01,-2.909479737281799316e-01
3.532302081584930420e-01,-5.695653557777404785e-01
-8.340592980384826660e-01,6.066009402275085449e-03
7.526882886886596680e-01,4.970418810844421387e-01
-8.728478550910949707e-01,4.505711793899536133e-01
4.075511097908020020e-01,-7.289379239082336426e-01
-7.272967696189880371e-01,6.711000800132751465e-01
6.295288801193237305e-01,6.377215981483459473e-01
7.530700564384460449e-01,-3.947112858295440674e-01
-8.299684524536132812e-01,-2.276234701275825500e-02
2.477521896362304688e-01,-5.139327049255371094e-01
-6.374087333679199219e-01,-6.737670302391052246e-01
5.201475694775581360e-02,-8.226648569107055664e-01
2.482551634311676025e-01,-8.217290043830871582e-01
4.712709188461303711e-01,8.411250114440917969e-01
9.363678097724914551e-02,9.469959735870361328e-01
-9.054668545722961426e-01,-1.986982971429824829e-01
7.703731656074523926e-01,4.635048508644104004e-01
-4.674485325813293457e-01,-7.598365545272827148e-01
-2.593185305595397949e-01,5.885000228881835938e-01
-1.793237924575805664e-01,7.430916428565979004e-01
8.187640309333801270e-01,1.313502937555313110e-01
-2.137609124183654785e-01,-7.552077174186706543e-01
-9.359079599380493164e-01,-1.115071401000022888e-01
-9.342857599258422852e-01,-5.371261388063430786e-03
-8.461972475051879883e-01,-2.712492942810058594e-01
2.869410514831542969e-01,-7.324579954147338867e-01
-4.958682656288146973e-01,7.499617934226989746e-01
-9.422634840011596680e-01,-5.210564658045768738e-02
-6.344108581542968750e-01,3.941691517829895020e-01
5.744255781173706055e-01,-5.323963165283203125e-01
-2.829250693321228027e-01,-8.489416837692260742e-01
-7.244298458099365234e-01,-5.727113485336303711e-01
-6.659012436866760254e-01,7.423121929168701172e-01
1.214425563812255859e-01,5.282804369926452637e-01
1.780161559581756592e-01,9.258261919021606445e-01
-2.571992576122283936e-01,6.821193099021911621e-01
-8.189393281936645508e-01,4.507199302315711975e-02
7.512257993221282959e-02,-8.651639819145202637e-01
-8.281210660934448242e-01,4.107748866081237793e-01
-2.429465651512145996e-01,-8.089469075202941895e-01
-6.201331019401550293e-01,-3.190556168556213379e-01
-9.401288032531738281e-01,-1.077784597873687744e-02
5.260416120290756226e-02,-7.336827516555786133e-01
7.337636947631835938e-01,-4.469741582870483398e-01
-8.561366796493530273e-01,3.250024318695068359e-01
3.923706710338592529e-01,6.784274578094482422e-01
7.561181187629699707e-01,-3.169985711574554443e-01
-4.414548277854919434e-01,-7.559708952903747559e-01
3.832185268402099609e-01,-1.185008510947227478e-02
5.659253597259521484e-01,-6.561320424079895020e-01
-2.607440352439880371e-01,-8.104758262634277344e-01
-8.292893171310424805e-01,-3.854802846908569336e-01
-8.609867095947265625e-01,-3.628789782524108887e-01
8.584243059158325195e-01,8.816593885421752930e-02
8.576861619949340820e-01,1.066206544637680054e-01
-5.272783637046813965e-01,7.846665382385253906e-01
-2.761483192443847656e-01,-3.289074078202247620e-02
-3.514698445796966553e-01,-7.738589644432067871e-01
-4.060598611831665039e-01,-1.311542987823486328e-01
6.215729713439941406e-01,-5.885109901428222656e-01
-3.806706070899963379e-01,4.265581369400024414e-01
-5.315802097320556641e-01,8.097202777862548828e-01
-7.540757656097412109e-01,6.168759465217590332e-01
-9.280697107315063477e-01,-6.900414824485778809e-02
7.490100860595703125e-01,4.721864461898803711e-01
5.049246549606323242e-01,7.714977264404296875e-01
-8.173120021820068359e-01,8.521413803100585938e-02
7.985609769821166992e-01,3.986072838306427002e-01
3.535048365592956543e-01,-7.268005609512329102e-01
-2.157117128372192383e-01,6.757527589797973633e-01
6.338675618171691895e-01,-5.340935587882995605e-01
-7.160111665725708008e-01,-5.780523419380187988e-01
-3.116949200630187988e-01,9.246531128883361816e-01
-4.561398029327392578e-01,5.618247389793395996e-01
-8.802022337913513184e-01,4.235517382621765137e-01
5.561410188674926758e-01,4.790317416191101074e-01
-8.632491827011108398e-01,6.713645160198211670e-02
-8.959051221609115601e-02,-8.355386853218078613e-01
2.898494601249694824e-01,5.695498585700988770e-01
-1.723920404911041260e-01,9.503893256187438965e-01
8.315939903259277344e-01,2.870649695396423340e-01
-7.501669228076934814e-03,-8.148071169853210449e-01
-6.417090296745300293e-01,-5.949009060859680176e-01
-6.065995693206787109e-01,-6.592338681221008301e-01
-2.179619073867797852e-01,-5.715590715408325195e-01
5.270973443984985352e-01,7.446084022521972656e-01
-9.449698925018310547e-01,-3.453260660171508789e-02
-8.274287581443786621e-01,-4.086260199546813965e-01
-6.893913149833679199e-01,-5.276818871498107910e-01
1.271087676286697388e-01,9.150770306587219238e-01
6.203612089157104492e-01,2.837460041046142578e-01
-4.693108797073364258e-01,7.777115702629089355e-01
-4.705829620361328125e-01,8.818249106407165527e-01
8.029469847679138184e-01,4.144461154937744141e-01
6.813428997993469238e-01,3.305504322052001953e-01
-2.556828260421752930e-01,-6.553604006767272949e-01
-2.969998121261596680e-01,-8.136727809906005859e-01
-5.913372039794921875e-01,7.539955973625183105e-01
4.133536517620086670e-01,-4.442416131496429443e-01
-8.165408372879028320e-01,4.903628826141357422e-01
-4.693050384521484375e-01,-6.272946596145629883e-01
-9.415328502655029297e-01,1.697420328855514526e-01
-1.804136484861373901e-02,-8.644031882286071777e-01
7.123092412948608398e-01,3.123082518577575684e-01
4.859035015106201172e-01,3.463374972343444824e-01
1.197609603404998779e-01,-8.581116795539855957e-01
-9.313831329345703125e-01,-4.870191961526870728e-02
-9.052123427391052246e-01,2.070477008819580078e-01
3.010397851467132568e-01,8.082383871078491211e-01
6.440778970718383789e-01,-5.735728740692138672e-01
8.297268152236938477e-01,3.645456954836845398e-02
7.144026756286621094e-01,6.272124648094177246e-01
7.114875316619873047e-01,5.580125451087951660e-01
-1.116283759474754333e-01,9.163026213645935059e-01
8.064105510711669922e-01,-2.863374352455139160e-01
-5.854722261428833008e-01,-4.674428701400756836e-01
-6.296589970588684082e-01,7.773601412773132324e-01
3.813668191432952881e-01,7.445885539054870605e-01
8.386811017990112305e-01,2.503540515899658203e-01
-1.158826276659965515e-01,-7.902476191520690918e-01
-6.021820306777954102e-01,-7.896732538938522339e-03
-7.286105155944824219e-01,5.241917967796325684e-01
-4.098918735980987549e-01,-1.410721838474273682e-01
-1.699780821800231934e-01,6.709985136985778809e-01
-5.618628263473510742e-01,-6.782517433166503906e-01
6.733371615409851074e-01,3.268870115280151367e-01
8.034575581550598145e-01,-2.940576076507568359e-01
4.512234330177307129e-01,3.456216454505920410e-01
5.121915936470031738e-01,4.292757809162139893e-01
-3.819345235824584961e-01,-6.471889615058898926e-01
-8.118752837181091309e-01,2.048572599887847900e-01
5.305995941162109375e-01,5.840247273445129395e-01
-7.215831279754638672e-01,-1.650771647691726685e-01
3.004395067691802979e-01,9.093373417854309082e-01
8.289369344711303711e-01,-1.173225641250610352e-01
-6.214416027069091797e-01,-6.755993962287902832e-01
3.301476240158081055e-01,-3.072052597999572754e-01
-8.623101711273193359e-01,-2.541207969188690186e-01
-1.395610719919204712e-02,-8.720604181289672852e-01
-3.554454445838928223e-01,8.092142939567565918e-01
4.107635617256164551e-01,8.698469996452331543e-01
-5.310754776000976562e-01,-1.053690910339355469e-01
8.328579366207122803e-03,9.063237309455871582e-01
6.377404928207397461e-01,-4.860691428184509277e-01
-9.137513637542724609e-01,1.257541328668594360e-01
2.979278266429901123e-01,-6.640317440032958984e-01
3.526832461357116699e-01,-7.573783993721008301e-01
8.554550409317016602e-01,9.933146834373474121e-02
-6.137360334396362305e-01,-2.144811302423477173e-01
7.932150363922119141e-01,-3.191565275192260742e-01
-6.740186214447021484e-01,-4.905824661254882812e-01
-2.885483503341674805e-01,-1.319552809000015259e-01
-9.128300547599792480e-01,-1.861644349992275238e-02
-5.412853956222534180e-01,8.321918845176696777e-01
3.128688037395477295e-01,-7.216693758964538574e-01
4.641830921173095703e-03,-8.390490412712097168e-01
5.080152750015258789e-01,7.945642471313476562e-01
3.170653879642486572e-01,-7.173339128494262695e-01
7.256511449813842773e-01,3.660359382629394531e-01
-7.564795017242431641e-01,5.494787096977233887e-01
-4.796764850616455078e-01,-7.683888673782348633e-01
1.684535443782806396e-01,9.274898171424865723e-01
7.919129133224487305e-01,-2.830479145050048828e-01
3.222198784351348877e-01,9.020130634307861328e-01
-8.429085016250610352e-01,5.203512310981750488e-01
6.877218484878540039e-01,5.602377057075500488e-01
-9.141995906829833984e-01,-1.773439496755599976e-01


==> figures/toy/figure/extension/data/iteration_400_pred_40.csv <==
7.732609510421752930e-01,2.316158711910247803e-01
-4.069741964340209961e-01,-1.849295198917388916e-01
-4.995459318161010742e-01,-7.453543543815612793e-01
-7.843246310949325562e-02,-3.531050980091094971e-01
-7.600573301315307617e-01,-4.949682652950286865e-01
-8.592383861541748047e-01,-1.799533069133758545e-01
2.177764177322387695e-01,-7.731807231903076172e-01
-8.121906518936157227e-01,-3.642235994338989258e-01
-2.930196225643157959e-01,2.732446193695068359e-01
-1.273375451564788818e-01,3.056575059890747070e-01
-8.511460423469543457e-01,5.574973300099372864e-02
-7.510951161384582520e-01,-2.433081567287445068e-01
-7.764352560043334961e-01,2.521150410175323486e-01
4.264875054359436035e-01,-6.799305081367492676e-01
-3.337039351463317871e-01,2.430673837661743164e-01
8.440132439136505127e-02,-6.998354792594909668e-01
-7.924855947494506836e-01,3.181228637695312500e-01
7.138921618461608887e-01,2.516438364982604980e-01
5.622714161872863770e-01,2.212518155574798584e-01
-4.204906821250915527e-01,-4.242666065692901611e-01
-2.816379070281982422e-01,-5.091365575790405273e-01
-6.396421790122985840e-01,-5.199303030967712402e-01
4.141889214515686035e-01,6.883160471916198730e-01
4.821926951408386230e-01,-6.073302626609802246e-01
-5.673099756240844727e-01,-4.221932291984558105e-01
5.276515483856201172e-01,-5.941323563456535339e-02
-8.145904541015625000e-01,2.114136517047882080e-01
-2.030898034572601318e-01,-7.479413747787475586e-01
-4.457553476095199585e-02,-4.752618074417114258e-01
-5.946500301361083984e-01,-6.770682930946350098e-01
6.406381726264953613e-04,-4.557576030492782593e-03
4.520255625247955322e-01,-4.930912256240844727e-01
-5.202680826187133789e-01,-3.548156917095184326e-01
7.013152241706848145e-01,7.669603824615478516e-02
-6.611934900283813477e-01,8.674088120460510254e-02
6.564044207334518433e-02,-5.380159616470336914e-01
-7.336856126785278320e-01,2.865484058856964111e-01
-2.149942815303802490e-01,-1.591002345085144043e-01
4.742586016654968262e-01,-6.313652992248535156e-01
-6.584709882736206055e-01,-4.243452548980712891e-01
4.682919085025787354e-01,2.594928145408630371e-01
5.983312129974365234e-01,-4.692390263080596924e-01
2.003826797008514404e-01,-7.675604224205017090e-01
2.576664090156555176e-01,7.779371142387390137e-01
-2.413257062435150146e-01,7.902355790138244629e-01
-8.119362592697143555e-01,-2.298410087823867798e-01
6.968637704849243164e-01,-1.295911967754364014e-01
-3.234151303768157959e-01,-6.968755125999450684e-01
5.795264244079589844e-01,3.123576641082763672e-01
7.629633694887161255e-02,6.006144285202026367e-01
6.642093658447265625e-01,3.480300903320312500e-01
2.881183326244354248e-01,-6.813606619834899902e-01
-7.177546620368957520e-01,4.169104099273681641e-01
-8.755272030830383301e-01,1.381333768367767334e-01
-4.146077632904052734e-01,-4.813669919967651367e-01
-3.728266954421997070e-01,5.043892264366149902e-01
-8.313111066818237305e-01,-3.149902224540710449e-01
-4.913066029548645020e-01,5.906095504760742188e-01
3.593693971633911133e-01,-2.149337828159332275e-01
1.592254638671875000e-01,-7.671532034873962402e-01
-2.667308449745178223e-01,-4.969319403171539307e-01
-2.228344082832336426e-01,1.098704636096954346e-01
-1.583216488361358643e-01,-2.467240095138549805e-01
-4.775420576333999634e-02,8.131657838821411133e-01
6.601142138242721558e-02,7.004561424255371094e-01
-8.889920711517333984e-01,1.478726044297218323e-02
4.398325979709625244e-01,-6.113234162330627441e-01
-7.425194978713989258e-01,2.302736043930053711e-01
9.021675586700439453e-02,-3.742406964302062988e-01
-1.104066297411918640e-01,2.494288682937622070e-01
-8.139567375183105469e-01,-6.685529649257659912e-02
1.165025979280471802e-01,-4.395500123500823975e-01
3.924115896224975586e-01,-5.386313199996948242e-01
-2.259463071823120117e-01,-2.715284228324890137e-01
8.123740553855895996e-02,8.363649845123291016e-01
4.688079953193664551e-01,-1.895436644554138184e-01
-6.487618684768676758e-01,-6.278840899467468262e-01
7.010916471481323242e-01,-3.074100017547607422e-01
6.781617403030395508e-01,-3.633356392383575439e-01
5.870471894741058350e-02,-6.966553926467895508e-01
-5.671674013137817383e-01,-4.064120948314666748e-01
-8.592694997787475586e-01,1.101426482200622559e-01
7.826951742172241211e-01,1.261578798294067383e-01
7.780880928039550781e-01,6.866155564785003662e-02
-7.349444627761840820e-01,3.699590563774108887e-01
-6.925933361053466797e-01,4.183451533317565918e-01
2.536731362342834473e-01,-5.506008863449096680e-01
3.494768738746643066e-01,-2.580786645412445068e-01
3.221648931503295898e-01,-6.117324829101562500e-01
-2.108933031558990479e-01,8.017004132270812988e-01
-7.063559889793395996e-01,3.439460396766662598e-01
-8.712716102600097656e-01,7.238250970840454102e-02
-8.466439247131347656e-01,-2.884652912616729736e-01
5.578259825706481934e-01,5.062977671623229980e-01
-2.179564535617828369e-01,6.152707934379577637e-01
-7.427964210510253906e-01,-3.184479176998138428e-01
7.697522640228271484e-01,2.584251463413238525e-01
6.313155889511108398e-01,-2.587591409683227539e-01
-6.765938997268676758e-01,7.424734532833099365e-02
4.481756687164306641e-01,-6.543767452239990234e-01
-7.283285856246948242e-01,-3.110301494598388672e-01
-4.116129875183105469e-01,6.859186291694641113e-01
-1.100979074835777283e-01,-5.117138028144836426e-01
-8.480355739593505859e-01,3.447804227471351624e-02
2.021897733211517334e-01,-4.242855310440063477e-01
-6.748597621917724609e-01,5.306525230407714844e-01
-3.898161351680755615e-01,5.267105698585510254e-01
7.889365404844284058e-02,-7.918221354484558105e-01
-9.131792932748794556e-02,6.933643221855163574e-01
-2.795465588569641113e-01,7.433118224143981934e-01
5.136851668357849121e-01,5.130566954612731934e-01
-1.911942958831787109e-01,-7.971141934394836426e-01
-2.774885296821594238e-01,-2.555054426193237305e-01
-8.255156278610229492e-01,-2.437005639076232910e-01
-5.190160870552062988e-01,-4.217968285083770752e-01
5.550525784492492676e-01,2.237083911895751953e-01
-6.677119135856628418e-01,4.185355901718139648e-01
-8.436368107795715332e-01,-3.026158809661865234e-01
-1.102907881140708923e-01,-1.236317455768585205e-01
-7.929632663726806641e-01,-6.543087959289550781e-02
1.326496899127960205e-02,6.986317038536071777e-01
1.638780534267425537e-01,2.846031785011291504e-01
-3.166352957487106323e-02,6.820801496505737305e-01
-2.543724179267883301e-01,7.449554800987243652e-01
7.777068614959716797e-01,1.532493382692337036e-01
4.590805768966674805e-01,4.131186902523040771e-01
3.068351745605468750e-01,-2.359661161899566650e-01
-2.994450330734252930e-01,-7.901068925857543945e-01
-3.738817572593688965e-01,7.547775506973266602e-01
5.330577492713928223e-01,-1.979718506336212158e-01
-6.540382504463195801e-01,1.369933784008026123e-01
-6.477410793304443359e-01,-1.672753244638442993e-01
-8.374831676483154297e-01,1.581199765205383301e-01
4.045007526874542236e-01,-6.912772655487060547e-01
6.440608501434326172e-01,3.480115532875061035e-01
7.158863544464111328e-01,-9.355659782886505127e-02
-6.225924938917160034e-02,-7.097465395927429199e-01
-7.598857283592224121e-01,-1.966464146971702576e-02
-6.638530492782592773e-01,4.608829617500305176e-01
6.421347856521606445e-01,4.905180335044860840e-01
3.251321911811828613e-01,-5.511898994445800781e-01
7.516363859176635742e-01,1.896382272243499756e-01
2.953825294971466064e-01,7.795607447624206543e-01
2.492482960224151611e-01,3.332811594009399414e-01
4.485178291797637939e-01,3.758044242858886719e-01
6.237297058105468750e-01,-4.638147056102752686e-01
-3.420524299144744873e-02,3.359499573707580566e-01
-6.803482770919799805e-01,2.221193611621856689e-01
5.643342733383178711e-01,3.429724872112274170e-01
6.032513976097106934e-01,7.021118700504302979e-02
6.246607899665832520e-01,-3.514460623264312744e-01
-6.724720001220703125e-01,3.393109440803527832e-01
-4.440007805824279785e-01,2.806709408760070801e-01
-6.125484704971313477e-01,1.102329492568969727e-01
-3.878569602966308594e-01,6.548178791999816895e-01
-5.735624432563781738e-01,-6.342162489891052246e-01
2.553390264511108398e-01,5.219761729240417480e-01
4.718147218227386475e-01,-3.315917551517486572e-01
6.104320287704467773e-02,-3.517015576362609863e-01
6.043562889099121094e-01,2.785384356975555420e-01
-3.469472229480743408e-01,-6.924853324890136719e-01
-2.959813475608825684e-01,-6.229525431990623474e-02
4.338677525520324707e-01,4.489734470844268799e-01
-4.822216033935546875e-01,-5.493055582046508789e-01
-3.085667490959167480e-01,7.815844416618347168e-01
7.276993989944458008e-01,-1.636975556612014771e-01
-4.918013811111450195e-01,-7.568457722663879395e-01
3.195896446704864502e-01,-1.947609037160873413e-01
-1.510455906391143799e-01,-7.734484672546386719e-01
-6.285699456930160522e-02,-7.676540613174438477e-01
-4.142154157161712646e-01,4.257876873016357422e-01
3.430036306381225586e-01,6.157256960868835449e-01
-4.405267238616943359e-01,5.011001825332641602e-01
-3.912621736526489258e-02,7.801230549812316895e-01
6.249552369117736816e-01,-4.544284641742706299e-01
-7.834427952766418457e-01,-2.466752082109451294e-01
5.289647579193115234e-01,-3.957067728042602539e-01
1.648858040571212769e-01,-7.803681492805480957e-01
1.958894133567810059e-01,2.451999858021736145e-02
-5.763983130455017090e-01,5.724062919616699219e-01
6.436378955841064453e-01,-2.577891945838928223e-01
-4.944348335266113281e-01,-5.935642719268798828e-01
-3.452806472778320312e-01,-5.995017886161804199e-01
-8.204748630523681641e-01,1.984716653823852539e-01
-2.407280206680297852e-01,8.037444949150085449e-01
3.553169667720794678e-01,-6.329286694526672363e-01
7.974375039339065552e-02,-8.078287243843078613e-01
3.631881475448608398e-01,7.231355309486389160e-01
4.612608551979064941e-01,-5.284613966941833496e-01
5.833361744880676270e-01,-2.861353158950805664e-01
-2.025118470191955566e-01,7.507278919219970703e-01
-6.154500842094421387e-01,-6.088181734085083008e-01
4.497428536415100098e-01,5.148338675498962402e-01
7.270611524581909180e-01,-1.911416798830032349e-01
-3.679667413234710693e-01,6.561805009841918945e-01
-8.623804450035095215e-01,6.119952723383903503e-02
2.307027876377105713e-01,6.717023253440856934e-01
-8.806612491607666016e-01,1.008251607418060303e-01


==> figures/toy/figure/extension/data/iteration_400_pred_50.csv <==
6.818048954010009766e-01,-1.127139180898666382e-01
3.798135370016098022e-02,3.182983770966529846e-02
-4.327968358993530273e-01,-1.743419319391250610e-01
-1.675873994827270508e-02,-3.566268682479858398e-01
-7.157797813415527344e-01,-2.957414835691452026e-03
-6.763426065444946289e-01,-2.823756635189056396e-01
-3.890581727027893066e-01,-4.310737252235412598e-01
-7.641104459762573242e-01,6.878766417503356934e-02
-1.671830415725708008e-01,2.970067560672760010e-01
-3.888727426528930664e-01,2.417895495891571045e-01
-3.087726533412933350e-01,3.507749438285827637e-01
-5.656582117080688477e-01,2.247016876935958862e-03
-6.883425712585449219e-01,2.188932299613952637e-01
3.833152055740356445e-01,-4.971060454845428467e-01
-2.481101155281066895e-01,2.033978700637817383e-01
2.605900466442108154e-01,-4.524828791618347168e-01
-3.341042995452880859e-01,-9.282691776752471924e-02
4.035611450672149658e-01,2.739719748497009277e-01
5.842263698577880859e-01,5.595709756016731262e-02
-2.812409400939941406e-02,-5.649097561836242676e-01
1.659938395023345947e-01,-5.631588101387023926e-01
-3.146897852420806885e-01,-2.104746401309967041e-01
3.922668993473052979e-01,1.648801863193511963e-01
4.866541177034378052e-02,-6.547177433967590332e-01
-3.442427515983581543e-01,-4.449503123760223389e-01
3.963824510574340820e-01,-1.098700240254402161e-02
-4.144432246685028076e-01,-4.692866206169128418e-01
-8.406560868024826050e-02,-3.882772326469421387e-01
-1.793035268783569336e-01,-7.470753788948059082e-02
-1.118479147553443909e-01,-4.741678535938262939e-01
-3.325631618499755859e-01,-1.389513164758682251e-01
4.349846839904785156e-01,1.552241444587707520e-01
-5.420734882354736328e-01,-1.522302031517028809e-01
4.641290009021759033e-01,1.821149140596389771e-03
-5.754854679107666016e-01,-1.228704601526260376e-01
1.859318912029266357e-01,2.143390849232673645e-02
-7.906464487314224243e-02,6.290639936923980713e-02
-2.735645771026611328e-01,-2.025618776679039001e-02
6.184735894203186035e-01,-2.624784409999847412e-01
-3.446491658687591553e-01,-4.508734941482543945e-01
3.406510949134826660e-01,2.279921770095825195e-01
-4.711691141128540039e-01,-4.881549179553985596e-01
5.422206521034240723e-01,-4.443788528442382812e-01
3.289942443370819092e-01,-7.165602445602416992e-01
5.402813106775283813e-02,7.060204148292541504e-01
-2.622238397598266602e-01,6.959663033485412598e-01
-7.047223448753356934e-01,-3.368952497839927673e-02
4.103609323501586914e-01,-1.190037578344345093e-01
-3.441534936428070068e-03,-7.679371237754821777e-01
2.608892023563385010e-01,4.471863806247711182e-01
-1.424743980169296265e-02,5.012070015072822571e-02
5.317570567131042480e-01,1.463031321763992310e-01
1.875402629375457764e-01,-6.538290977478027344e-01
-6.181067824363708496e-01,-2.898086309432983398e-01
-5.628948211669921875e-01,3.452731072902679443e-01
-7.224049568176269531e-01,-1.935340836644172668e-02
-3.681005835533142090e-01,-4.042483866214752197e-01
-2.717666327953338623e-01,6.904427707195281982e-02
-4.915565848350524902e-01,-3.972632586956024170e-01
9.440808743238449097e-02,-1.187675744295120239e-01
-1.312167197465896606e-02,4.332727789878845215e-01
-5.152537673711776733e-02,-6.792649626731872559e-01
-1.657837629318237305e-01,5.390345454216003418e-01
-3.616305589675903320e-01,-2.783100903034210205e-01
-3.641801476478576660e-01,1.527502015233039856e-02
-4.569338560104370117e-01,2.400444746017456055e-01
1.347589492797851562e-01,-4.483306035399436951e-02
-7.794564962387084961e-01,-1.735425367951393127e-02
2.705186605453491211e-01,-2.581188976764678955e-01
-5.166806578636169434e-01,-1.417514383792877197e-01
-3.991988301277160645e-01,-4.633265733718872070e-01
-7.869831472635269165e-02,-1.585611402988433838e-01
-5.117030739784240723e-01,9.975157678127288818e-02
-1.881536841392517090e-01,-2.414229214191436768e-01
4.446431398391723633e-01,-3.269242048263549805e-01
-3.621473908424377441e-03,-2.453875839710235596e-01
-9.189700335264205933e-02,6.346411108970642090e-01
4.211553633213043213e-01,2.307813763618469238e-01
-3.011139482259750366e-02,-6.256691217422485352e-01
5.878790616989135742e-01,-3.755161464214324951e-01
6.526048183441162109e-01,-3.050551712512969971e-01
5.643997341394424438e-02,-5.231713056564331055e-01
-1.479836702346801758e-01,-6.243584752082824707e-01
-6.495435237884521484e-01,2.442010045051574707e-01
3.353536725044250488e-01,-4.457505345344543457e-01
4.841871559619903564e-01,-4.488175809383392334e-01
-7.138581275939941406e-01,1.632856577634811401e-01
-3.668264150619506836e-01,5.587586760520935059e-01
5.883084535598754883e-01,2.296012639999389648e-01
3.412023186683654785e-01,3.847574070096015930e-02
4.014717042446136475e-01,4.850857332348823547e-02
-5.339503884315490723e-01,5.436110496520996094e-01
-6.455383896827697754e-01,8.568964898586273193e-02
-6.709215044975280762e-01,-2.460920214653015137e-01
-7.184398174285888672e-01,-2.121338993310928345e-01
2.329610884189605713e-01,5.281488299369812012e-01
-1.257166266441345215e-01,-1.117273047566413879e-02
-6.251463890075683594e-01,-1.042893677949905396e-01
4.272162020206451416e-01,-4.815924912691116333e-03
2.737525403499603271e-01,4.045226797461509705e-02
-5.897438526153564453e-01,1.265168562531471252e-02
1.772245764732360840e-02,-4.282131195068359375e-01
5.777303129434585571e-02,-1.871165633201599121e-01
-6.115938425064086914e-01,3.012301921844482422e-01
1.439967155456542969e-01,-5.420719385147094727e-01
-6.646523475646972656e-01,2.104750275611877441e-01
1.034166291356086731e-01,3.027514517307281494e-01
-3.343937397003173828e-01,4.697832465171813965e-01
-1.597593724727630615e-02,1.040129661560058594e-01
-9.036899358034133911e-02,-7.682779431343078613e-01
1.188528612256050110e-01,6.793076395988464355e-01
1.394417136907577515e-02,3.097338974475860596e-01
-1.510394811630249023e-01,4.452047944068908691e-01
-7.164068520069122314e-03,-5.750384330749511719e-01
-4.215290844440460205e-01,-6.787829101085662842e-02
-5.149073600769042969e-01,4.345126152038574219e-01
-3.500061035156250000e-01,-2.875138521194458008e-01
-7.157467305660247803e-03,4.739251136779785156e-01
-6.849423646926879883e-01,2.323276996612548828e-01
-7.645883560180664062e-01,9.060956537723541260e-02
-3.166805505752563477e-01,-3.009414970874786377e-01
-6.428127288818359375e-01,2.802221179008483887e-01
2.782021164894104004e-01,-1.207159608602523804e-01
2.232092022895812988e-01,5.483235716819763184e-01
-3.480217158794403076e-01,6.167790666222572327e-02
2.033134698867797852e-01,5.842424631118774414e-01
5.396248102188110352e-01,1.625611484050750732e-01
3.169522583484649658e-01,5.503868460655212402e-01
4.954589903354644775e-01,-7.628822326660156250e-02
-5.482667684555053711e-01,-2.674098610877990723e-01
-4.343757629394531250e-01,5.904138088226318359e-01
-6.976254284381866455e-03,-1.719548851251602173e-01
4.019300639629364014e-02,-3.134527206420898438e-01
9.785477072000503540e-02,-9.501056373119354248e-02
-5.411562323570251465e-01,-2.789119184017181396e-01
4.070222973823547363e-01,-5.338111519813537598e-01
3.402112424373626709e-01,1.204790771007537842e-01
3.053077161312103271e-01,-1.977384686470031738e-01
4.429038465023040771e-01,-3.999668061733245850e-01
-3.142873048782348633e-01,-2.676206827163696289e-01
-4.177778363227844238e-01,-1.284996867179870605e-01
1.381188333034515381e-01,5.574913620948791504e-01
2.663996517658233643e-01,-5.276551842689514160e-01
3.626189231872558594e-01,3.501560091972351074e-01
-5.328774452209472656e-03,6.747266054153442383e-01
-3.469524532556533813e-02,4.214044213294982910e-01
1.957970559597015381e-01,-3.349166214466094971e-01
6.946440339088439941e-01,-1.399916857481002808e-01
-4.264630079269409180e-01,4.240689873695373535e-01
-4.421840906143188477e-01,5.294151306152343750e-01
6.517433375120162964e-02,3.547850251197814941e-01
9.881673753261566162e-02,2.884504795074462891e-01
6.420001983642578125e-01,-1.694066822528839111e-01
-4.527159333229064941e-01,1.032352074980735779e-02
-3.660249114036560059e-01,-2.820453345775604248e-01
-4.571094512939453125e-01,2.075528800487518311e-01
-3.657871484756469727e-01,3.922745585441589355e-01
-1.585293710231781006e-01,-4.946458339691162109e-01
-3.285557776689529419e-02,6.016791462898254395e-01
5.343625545501708984e-01,1.672087907791137695e-01
6.475209444761276245e-02,-5.866128206253051758e-01
3.528551161289215088e-01,-1.120936125516891479e-01
-2.152331173419952393e-01,-8.924290537834167480e-02
-3.703398108482360840e-01,-2.593435347080230713e-01
5.334183573722839355e-01,-1.121309697628021240e-01
-2.187435626983642578e-01,-4.707260429859161377e-01
-3.410279154777526855e-01,7.205513119697570801e-01
6.286810636520385742e-01,-1.502354145050048828e-01
-8.347716182470321655e-02,-7.447457909584045410e-01
2.538723647594451904e-01,-1.721192300319671631e-01
1.734530925750732422e-01,-3.527157306671142578e-01
1.742704808712005615e-01,-2.748349308967590332e-01
-1.462100446224212646e-01,-1.665416806936264038e-01
3.422003090381622314e-01,4.745492935180664062e-01
-1.013743206858634949e-01,5.381401777267456055e-01
1.485783308744430542e-01,5.568670630455017090e-01
5.666434168815612793e-01,-2.366442978382110596e-01
-2.259366214275360107e-01,8.054431527853012085e-03
-1.028925850987434387e-01,-4.185837209224700928e-01
5.731303244829177856e-02,-6.641387939453125000e-01
-5.006768107414245605e-01,4.241458773612976074e-01
5.344647765159606934e-01,-8.411496877670288086e-02
-1.861844658851623535e-01,-4.801563620567321777e-01
1.662108898162841797e-01,-1.181193739175796509e-01
-7.330209612846374512e-01,2.019982039928436279e-01
-2.133558094501495361e-01,5.780928730964660645e-01
-2.343089878559112549e-01,4.816030338406562805e-02
1.250559091567993164e-02,5.790607333183288574e-01
2.669201195240020752e-01,-3.063724339008331299e-01
5.704657435417175293e-01,-4.175796806812286377e-01
5.678887963294982910e-01,1.336741298437118530e-01
-4.561694860458374023e-01,2.169986963272094727e-01
8.340498059988021851e-02,5.751621723175048828e-01
6.332465410232543945e-01,1.653810217976570129e-02
-6.357323378324508667e-02,6.997640728950500488e-01
-7.381267547607421875e-01,5.197655409574508667e-03
6.206229329109191895e-02,1.516458094120025635e-01
-7.115852832794189453e-01,-5.977640673518180847e-02


==> figures/toy/figure/extension/data/iteration_400_pred_60.csv <==
5.797721743583679199e-01,-2.316894531250000000e-01
-2.163870632648468018e-01,2.545874118804931641e-01
-4.235004782676696777e-01,-5.731906741857528687e-03
-3.654263317584991455e-01,1.406745985150337219e-02
-6.070053577423095703e-01,-1.718575060367584229e-01
-4.733583331108093262e-01,-6.169765815138816833e-02
-3.856088817119598389e-01,-1.667199879884719849e-01
-4.509407281875610352e-01,-2.284632921218872070e-01
-2.795090079307556152e-01,-3.406346961855888367e-02
-2.071167230606079102e-01,1.445076167583465576e-01
-1.639852523803710938e-01,2.516202330589294434e-01
-2.935089766979217529e-01,-1.391019225120544434e-01
-2.313062548637390137e-01,1.755174249410629272e-01
1.356163173913955688e-01,-3.122159540653228760e-01
-4.799210429191589355e-01,2.522931694984436035e-01
-3.022438287734985352e-01,-1.716208308935165405e-01
-6.721101701259613037e-03,-1.085695028305053711e-01
2.595517337322235107e-01,4.840130209922790527e-01
4.755850434303283691e-01,2.524234652519226074e-01
-4.995142668485641479e-02,-4.298356771469116211e-01
4.365183115005493164e-01,-5.444204434752464294e-02
-1.098688021302223206e-01,-1.776893585920333862e-01
-2.963304519653320312e-02,-2.610892951488494873e-01
-3.097412884235382080e-01,-2.711234986782073975e-01
-1.061109527945518494e-01,-1.709040701389312744e-01
2.702228426933288574e-01,3.093685805797576904e-01
-3.246484398841857910e-01,-4.959436878561973572e-02
2.500053346157073975e-01,-3.887238502502441406e-01
-3.762405216693878174e-01,-1.989976167678833008e-01
-3.650647997856140137e-01,1.571757644414901733e-01
-3.748462200164794922e-01,-2.287168204784393311e-01
4.063796997070312500e-01,2.986949682235717773e-01
-4.573158025741577148e-01,5.601519718766212463e-02
-1.101107224822044373e-01,2.438053116202354431e-02
1.541594415903091431e-02,-1.514132767915725708e-01
2.694462239742279053e-01,-1.118220016360282898e-02
-4.825811088085174561e-02,2.028455734252929688e-01
-1.348116397857666016e-01,1.278080418705940247e-02
5.675146579742431641e-01,-1.124092936515808105e-01
-3.770831227302551270e-01,-4.849579930305480957e-01
-7.006879895925521851e-02,3.797469735145568848e-01
-2.374604940414428711e-01,-1.741206943988800049e-01
2.240920066833496094e-01,-2.019279599189758301e-01
1.810282468795776367e-01,-4.389050006866455078e-01
-8.810731023550033569e-02,5.341047644615173340e-01
-2.661277651786804199e-01,4.012496769428253174e-01
3.637224137783050537e-01,-4.153756424784660339e-02
1.084954068064689636e-01,-5.735344290733337402e-01
8.821911364793777466e-02,5.633100867271423340e-01
-8.864926546812057495e-02,-9.178873896598815918e-02
4.244862198829650879e-01,3.313373401761054993e-02
-9.858230501413345337e-02,-5.285425186157226562e-01
-1.335188448429107666e-01,-5.738191008567810059e-01
-4.335079789161682129e-01,1.486538723111152649e-02
-2.563349008560180664e-01,-2.000803649425506592e-01
-1.307432353496551514e-01,-3.504963219165802002e-01
-3.048582077026367188e-01,-3.838780224323272705e-01
-2.945278286933898926e-01,-3.458173573017120361e-01
-2.465590834617614746e-01,-2.275048792362213135e-01
1.226909160614013672e-01,2.261739671230316162e-01
9.827740490436553955e-03,-4.376413822174072266e-01
-3.752690255641937256e-01,3.751117289066314697e-01
-3.835868090391159058e-02,-6.593228876590728760e-02
4.683675244450569153e-02,4.246200621128082275e-01
-2.569212317466735840e-01,-4.521813243627548218e-03
3.112319707870483398e-01,2.223901152610778809e-01
-4.808734059333801270e-01,-1.313173174858093262e-01
1.055438071489334106e-02,2.162880003452301025e-01
-5.233005285263061523e-01,2.672713100910186768e-01
-2.080419361591339111e-01,-9.948584437370300293e-02
3.572754561901092529e-03,2.053965330123901367e-01
-5.271732211112976074e-01,1.171605885028839111e-01
-3.616445660591125488e-01,2.218606770038604736e-01
2.075197994709014893e-01,-2.330743074417114258e-01
-1.221276894211769104e-01,-2.917236685752868652e-01
-3.276332616806030273e-01,3.384851813316345215e-01
-9.451904147863388062e-02,2.115371823310852051e-01
-2.127240896224975586e-01,-4.306764900684356689e-01
5.632480978965759277e-01,-1.493673920631408691e-01
5.974542498588562012e-01,-1.417530179023742676e-01
-2.776201069355010986e-01,-5.081841349601745605e-01
-3.505428433418273926e-01,-3.621658980846405029e-01
-1.599547863006591797e-01,4.013749361038208008e-01
8.173567056655883789e-02,-4.495004117488861084e-01
-8.466274291276931763e-02,1.334511116147041321e-02
-5.269172787666320801e-01,5.845967307686805725e-02
-5.373916029930114746e-01,1.193719953298568726e-01
4.790267944335937500e-01,-8.694379031658172607e-02
-1.724004745483398438e-01,2.913421988487243652e-01
4.099510312080383301e-01,-2.344635874032974243e-01
-3.344968855381011963e-01,6.371154189109802246e-01
-1.149053350090980530e-01,-4.896722361445426941e-02
-6.469216346740722656e-01,-1.602501720190048218e-01
-5.649712085723876953e-01,-1.283297985792160034e-01
-3.137453645467758179e-02,4.106952548027038574e-01
-2.539019584655761719e-01,7.260031998157501221e-02
-5.138727426528930664e-01,-1.731683462858200073e-01
2.259967327117919922e-01,-2.377876490354537964e-01
-1.746013760566711426e-01,7.569199800491333008e-02
-4.401159286499023438e-01,1.463819891214370728e-01
4.020341634750366211e-01,-4.092796146869659424e-01
4.243072867393493652e-02,9.727118909358978271e-02
-5.479480028152465820e-01,1.390595883131027222e-01
1.097647920250892639e-01,7.419753819704055786e-03
-4.447505474090576172e-01,-8.707499504089355469e-02
2.890206277370452881e-01,-1.324981003999710083e-01
-4.094033241271972656e-01,4.835020899772644043e-01
2.337161004543304443e-01,5.189838632941246033e-02
1.600054204463958740e-01,-6.727200150489807129e-01
-9.030356258153915405e-02,-9.458003938198089600e-02
-1.383650600910186768e-01,2.551042735576629639e-01
-1.701164841651916504e-01,-2.494794428348541260e-01
-3.606352508068084717e-01,-2.114803791046142578e-01
-4.570565819740295410e-01,1.738443225622177124e-01
-5.335393548011779785e-01,-1.503152400255203247e-01
2.203635871410369873e-01,4.556686282157897949e-01
-1.963604092597961426e-01,1.995490789413452148e-01
-5.781768560409545898e-01,9.231159090995788574e-02
-3.495531678199768066e-01,-2.702469527721405029e-01
-2.938092350959777832e-01,2.473608851432800293e-01
2.190974950790405273e-01,-1.649800390005111694e-01
6.028383597731590271e-02,4.017350077629089355e-01
-3.835081458091735840e-01,5.594430491328239441e-02
3.541856408119201660e-01,4.095443487167358398e-01
3.994200825691223145e-01,-9.633916616439819336e-02
4.269088506698608398e-01,3.160932660102844238e-01
-2.395662665367126465e-02,-4.408558309078216553e-01
-4.277001619338989258e-01,1.866435557603836060e-01
-3.751778006553649902e-01,3.732641339302062988e-01
1.023757755756378174e-01,-3.475228250026702881e-01
5.285313725471496582e-02,-2.740360498428344727e-01
3.544402867555618286e-02,-1.049447953701019287e-01
-4.164581298828125000e-01,-2.361970543861389160e-01
1.410347223281860352e-01,-4.601083397865295410e-01
2.862961888313293457e-01,1.206753849983215332e-01
3.837621584534645081e-02,-3.872578740119934082e-01
4.901651442050933838e-01,-1.971486955881118774e-01
-4.463217407464981079e-02,-6.866867840290069580e-02
-2.806735634803771973e-01,-1.442971080541610718e-01
-1.318825036287307739e-02,4.852238297462463379e-01
3.405214846134185791e-01,4.076458886265754700e-02
7.979618012905120850e-02,1.533368825912475586e-01
3.122095465660095215e-01,6.102529168128967285e-01
2.200047075748443604e-01,1.294444352388381958e-01
4.435233771800994873e-01,-1.494695544242858887e-01
4.421601593494415283e-01,-3.247947692871093750e-01
-1.114443168044090271e-01,2.340004444122314453e-01
-3.874128758907318115e-01,1.791548877954483032e-01
-9.012737125158309937e-02,2.783088684082031250e-01
-2.070832252502441406e-01,2.751401066780090332e-01
5.173283815383911133e-01,2.305622994899749756e-01
-4.549268484115600586e-01,4.402187466621398926e-01
-6.644650548696517944e-02,-4.351784288883209229e-01
3.991955891251564026e-02,-2.522688210010528564e-01
-2.467551082372665405e-02,-8.056214451789855957e-02
-5.643393844366073608e-02,-2.945153415203094482e-01
6.652352213859558105e-02,3.745528459548950195e-01
2.470693588256835938e-01,-3.143255412578582764e-01
3.374645709991455078e-01,-1.461045071482658386e-02
4.815983772277832031e-01,-2.262241765856742859e-02
-2.188692688941955566e-01,2.520332112908363342e-02
-3.018328845500946045e-01,-2.553898394107818604e-01
1.793064475059509277e-01,-7.991580665111541748e-02
-5.667494535446166992e-01,-2.525894343852996826e-01
-4.684861749410629272e-02,3.833773732185363770e-01
2.135401666164398193e-01,1.907606050372123718e-02
-4.742915034294128418e-01,-4.648467302322387695e-01
-3.098741918802261353e-02,-7.382887601852416992e-02
1.255654990673065186e-01,-2.939474210143089294e-02
1.544228494167327881e-01,-1.064291298389434814e-01
-3.072379231452941895e-01,-1.588018238544464111e-01
2.712452709674835205e-01,3.997542560100555420e-01
-1.411817073822021484e-01,2.893739342689514160e-01
1.579065769910812378e-01,3.788261413574218750e-01
5.529039502143859863e-01,-1.734423339366912842e-01
-3.126870840787887573e-02,9.189537167549133301e-02
-8.807643502950668335e-02,1.705569401383399963e-02
7.308179885149002075e-02,-5.448683500289916992e-01
-3.228157758712768555e-02,-5.407782793045043945e-01
-1.156909689307212830e-01,5.191720128059387207e-01
1.387633979320526123e-01,2.724246308207511902e-02
-1.374656260013580322e-01,1.297388523817062378e-01
-2.221320867538452148e-01,1.882790327072143555e-01
-6.116094440221786499e-02,4.970610737800598145e-01
-2.438325285911560059e-01,5.595718696713447571e-02
1.641358733177185059e-01,-1.558932065963745117e-01
1.986170411109924316e-01,-6.192323565483093262e-01
-2.051537483930587769e-02,5.850891470909118652e-01
3.344738483428955078e-01,-1.757820546627044678e-01
5.122343897819519043e-01,-3.272148966789245605e-01
5.309147834777832031e-01,1.146279573440551758e-01
-4.206023812294006348e-01,2.884649634361267090e-01
-1.016288176178932190e-01,4.535246640443801880e-03
9.410540759563446045e-02,5.316916108131408691e-01
1.414619088172912598e-01,4.813580513000488281e-01
-5.598937273025512695e-01,2.166663110256195068e-01
-3.300871253013610840e-01,1.103726327419281006e-01
-5.076474547386169434e-01,-3.625099062919616699e-01


==> figures/toy/figure/extension/data/iteration_400_pred_70.csv <==
5.544232726097106934e-01,-1.713847368955612183e-01
2.311190068721771240e-01,-3.667813912034034729e-02
-2.894436717033386230e-01,-2.013724744319915771e-01
-1.198913678526878357e-01,-1.950091123580932617e-01
-1.754469871520996094e-01,-1.354138553142547607e-01
-3.853750824928283691e-01,2.793112993240356445e-01
-3.015932440757751465e-01,1.083720847964286804e-02
-2.129949629306793213e-01,-1.682288348674774170e-01
-3.504149615764617920e-02,-1.452724039554595947e-01
-1.549655795097351074e-01,9.813410043716430664e-02
-3.799184411764144897e-02,3.783364593982696533e-01
-2.593157291412353516e-01,-5.283937975764274597e-02
-4.147074520587921143e-01,6.609700620174407959e-02
1.101384311914443970e-02,1.451349854469299316e-01
-1.466870605945587158e-01,4.511704444885253906e-01
-9.600999206304550171e-02,1.771690249443054199e-01
2.476572692394256592e-01,1.002232134342193604e-01
3.133936822414398193e-01,3.322589397430419922e-01
-9.210673719644546509e-02,-2.009661793708801270e-01
-3.570364415645599365e-02,7.042732834815979004e-02
-2.965948879718780518e-01,-1.045392155647277832e-01
9.550960361957550049e-02,7.310483604669570923e-03
-1.667591929435729980e-01,-8.298921585083007812e-02
9.351619333028793335e-02,-6.422472000122070312e-02
2.675766944885253906e-01,2.203938364982604980e-01
-7.608567923307418823e-02,-2.497223019599914551e-01
3.673036396503448486e-01,-3.440380096435546875e-01
-3.665775060653686523e-01,-6.162242218852043152e-02
-1.192989423871040344e-01,2.133245468139648438e-01
-5.682992190122604370e-02,-2.879925668239593506e-01
3.304444253444671631e-03,3.457540571689605713e-01
-2.459653913974761963e-01,2.674596011638641357e-01
1.907662674784660339e-02,-3.081124275922775269e-03
1.615252494812011719e-01,-9.327839314937591553e-02
1.516067087650299072e-01,-1.440843343734741211e-01
-2.126958072185516357e-01,2.816430628299713135e-01
-6.068717688322067261e-02,2.051333710551261902e-02
5.462507605552673340e-01,-1.527208685874938965e-01
-2.444577217102050781e-01,-5.416857078671455383e-02
-2.794089913368225098e-01,1.637231111526489258e-01
-1.152689531445503235e-01,-9.295415878295898438e-02
1.360006630420684814e-01,4.877448454499244690e-02
1.421163678169250488e-01,-3.210487365722656250e-01
-6.297766417264938354e-02,5.175180435180664062e-01
-1.497766375541687012e-01,5.356058478355407715e-01
-3.493462204933166504e-01,1.776696145534515381e-01
-2.201726436614990234e-01,4.493992328643798828e-01
5.690127611160278320e-03,-2.405285239219665527e-01
1.967508643865585327e-01,-4.751263186335563660e-02
2.426794916391372681e-02,-2.445898801088333130e-01
-1.650040447711944580e-01,-1.498868018388748169e-01
1.555838584899902344e-01,-3.442075252532958984e-01
-2.236415147781372070e-01,-2.509445548057556152e-01
-6.415649503469467163e-02,-9.063642472028732300e-03
-8.198492974042892456e-02,1.813646256923675537e-01
1.407151520252227783e-01,-1.288231164216995239e-01
-2.359135746955871582e-01,5.755889043211936951e-02
1.476912945508956909e-02,-2.975622117519378662e-01
-1.004359051585197449e-01,-1.214919239282608032e-01
4.060012996196746826e-01,-1.904222741723060608e-02
1.193651556968688965e-01,-2.899728417396545410e-01
-1.723152399063110352e-01,1.581474021077156067e-02
1.222549825906753540e-01,-1.047471314668655396e-01
-3.303326666355133057e-03,3.093414902687072754e-01
-2.841568291187286377e-01,-1.662396639585494995e-01
1.477035582065582275e-01,2.849867343902587891e-01
-3.738404810428619385e-01,3.896805942058563232e-01
1.988615095615386963e-02,2.950898408889770508e-01
-4.926643967628479004e-01,2.411762773990631104e-01
-1.597382426261901855e-01,5.487011745572090149e-02
-6.173439323902130127e-03,-5.454767122864723206e-02
-4.062310755252838135e-01,3.100991845130920410e-01
-2.471323013305664062e-01,4.878944754600524902e-01
1.456346213817596436e-01,4.847290739417076111e-02
1.830686628818511963e-01,-5.805326625704765320e-02
-1.951634883880615234e-01,2.901367545127868652e-01
-7.450953125953674316e-04,4.234715104103088379e-01
6.914995610713958740e-03,-2.279594838619232178e-01
3.323583304882049561e-01,1.866000145673751831e-01
4.520586431026458740e-01,-2.479152977466583252e-01
-1.154292449355125427e-01,-2.901955246925354004e-01
1.624728739261627197e-02,-3.175344467163085938e-01
-2.021539509296417236e-01,4.687458872795104980e-01
-1.457796394824981689e-01,-6.473821401596069336e-02
1.661136001348495483e-02,7.364362478256225586e-02
-3.997176587581634521e-01,2.398869395256042480e-01
-2.701971828937530518e-01,3.342557549476623535e-01
1.208898276090621948e-01,-4.817035049200057983e-03
1.615798026323318481e-01,-2.765021845698356628e-02
3.080890774726867676e-01,1.657192781567573547e-02
2.084991931915283203e-01,-1.084346473217010498e-01
-4.540242552757263184e-01,-8.957140147686004639e-02
-1.339691579341888428e-01,8.489279448986053467e-02
-1.750811338424682617e-01,1.574114263057708740e-01
-3.144188523292541504e-01,-4.296589270234107971e-02
-2.606940269470214844e-01,-5.271354690194129944e-02
-1.644728183746337891e-01,7.289506494998931885e-02
-1.660764813423156738e-01,9.940548241138458252e-02
-2.044444680213928223e-01,-1.620121151208877563e-01
3.319607079029083252e-01,-2.514516115188598633e-01
2.864833176136016846e-02,3.991817831993103027e-01
-2.533227205276489258e-02,-5.201616510748863220e-02
5.885481834411621094e-02,-1.149508208036422729e-01
-1.786209940910339355e-01,1.135027408599853516e-01
4.214473664760589600e-01,-1.945419460535049438e-01
-3.085604310035705566e-01,5.062367916107177734e-01
1.762014329433441162e-01,4.138810336589813232e-01
3.321183323860168457e-01,-4.015178680419921875e-01
-1.324764490127563477e-01,5.423225760459899902e-01
-3.735581338405609131e-01,2.067675068974494934e-02
-2.015900313854217529e-01,-2.001467645168304443e-01
2.635978460311889648e-01,-1.167293339967727661e-01
-2.273191809654235840e-01,-1.692248731851577759e-01
1.571103930473327637e-04,4.457755759358406067e-02
-2.372639477252960205e-01,-2.768896520137786865e-01
2.215974628925323486e-01,3.495804369449615479e-01
1.745315641164779663e-01,2.308575809001922607e-01
-2.534945905208587646e-01,1.205393970012664795e-01
1.755110174417495728e-02,-4.336501359939575195e-01
-3.554270863533020020e-01,1.053908094763755798e-02
1.596784740686416626e-01,-2.350778132677078247e-01
1.632557213306427002e-01,3.278630971908569336e-01
-1.319979727268218994e-01,-2.105895802378654480e-02
-5.880827456712722778e-02,4.544121026992797852e-01
-5.943708866834640503e-02,-1.441239416599273682e-01
2.120697200298309326e-01,4.118229150772094727e-01
1.193078234791755676e-01,9.072344750165939331e-03
-2.352678775787353516e-01,1.972959637641906738e-01
-1.914802789688110352e-01,1.659716069698333740e-01
4.870872944593429565e-02,1.009524017572402954e-01
3.525161743164062500e-01,-3.954749926924705505e-02
1.137181594967842102e-01,1.982587575912475586e-01
6.143859773874282837e-02,-1.516565084457397461e-01
2.385079264640808105e-01,-8.984182775020599365e-02
5.935030430555343628e-02,4.533912539482116699e-01
-1.314938962459564209e-01,-2.804160416126251221e-01
1.855480521917343140e-01,-9.631839394569396973e-02
6.936446577310562134e-02,2.481691837310791016e-01
-1.068621501326560974e-01,6.432840228080749512e-02
-2.048670947551727295e-01,2.845948934555053711e-01
-1.183653101325035095e-01,1.191242411732673645e-02
-2.802395820617675781e-02,4.861626625061035156e-01
-2.062443643808364868e-02,4.323388338088989258e-01
2.747156023979187012e-01,2.176201641559600830e-01
2.353959083557128906e-01,-3.487154468894004822e-02
1.452606320381164551e-01,-2.677187025547027588e-01
-2.309840619564056396e-01,1.058354973793029785e-01
-2.247097194194793701e-01,-2.191666886210441589e-02
-1.947241425514221191e-01,4.411444664001464844e-01
1.898638904094696045e-03,1.572950556874275208e-02
1.097336560487747192e-01,2.712956070899963379e-01
-2.806847393512725830e-01,2.370439842343330383e-02
-5.780973285436630249e-02,-2.876931130886077881e-01
-3.402408957481384277e-02,-1.192478239536285400e-01
-2.557953298091888428e-01,1.156603842973709106e-01
6.377305835485458374e-02,-2.100236266851425171e-01
-1.261352300643920898e-01,3.177228271961212158e-01
-3.923951089382171631e-02,-1.073983907699584961e-01
1.175124645233154297e-01,-1.301418244838714600e-01
5.568266510963439941e-01,1.771662384271621704e-01
-1.819007843732833862e-02,-8.388440310955047607e-02
-4.187192022800445557e-01,-1.739093363285064697e-01
9.582789987325668335e-02,-5.268610641360282898e-02
-4.701933860778808594e-01,-1.642990559339523315e-01
-1.543131172657012939e-01,2.351377308368682861e-01
-2.888561487197875977e-01,3.079075813293457031e-01
-3.085951805114746094e-01,-3.515557050704956055e-01
1.777743697166442871e-01,-1.640652418136596680e-01
-1.260543465614318848e-01,-4.961058124899864197e-02
3.936876952648162842e-01,-2.958449348807334900e-02
1.097997426986694336e-01,-1.932716965675354004e-01
3.075510263442993164e-03,4.911417365074157715e-01
-6.179296225309371948e-02,4.533106684684753418e-01
2.053781747817993164e-01,4.900314807891845703e-01
3.092229068279266357e-01,1.476597040891647339e-01
-1.522905379533767700e-02,2.042272686958312988e-01
-4.661951214075088501e-02,1.985770463943481445e-01
-2.845647037029266357e-01,-2.493868768215179443e-01
-9.911795705556869507e-02,-2.995128035545349121e-01
-2.756471037864685059e-01,2.844503521919250488e-01
1.944536864757537842e-01,1.272394359111785889e-01
-1.328147053718566895e-01,5.834915116429328918e-02
-1.953875124454498291e-01,2.736464440822601318e-01
1.471030712127685547e-02,5.177243351936340332e-01
-1.969392299652099609e-01,-1.368858367204666138e-01
3.529541790485382080e-01,-3.346070274710655212e-02
5.850623548030853271e-02,-3.067094087600708008e-01
9.253305196762084961e-02,5.305286049842834473e-01
2.791278362274169922e-01,-2.380494773387908936e-01
2.990800738334655762e-01,-3.089399933815002441e-01
3.562083840370178223e-01,-2.571328580379486084e-01
-2.253854870796203613e-01,5.142585039138793945e-01
-1.406845152378082275e-01,2.384058833122253418e-01
1.256925910711288452e-01,3.757885694503784180e-01
-8.298657089471817017e-02,3.321400582790374756e-01
-1.628337800502777100e-01,3.690090775489807129e-01
-1.079754605889320374e-01,1.363714635372161865e-01
-1.274865567684173584e-01,-1.736022159457206726e-02


==> figures/toy/figure/extension/data/iteration_400_pred_80.csv <==
2.556709349155426025e-01,-5.064107477664947510e-02
1.499419212341308594e-01,1.082794368267059326e-01
8.540678769350051880e-02,-2.498026639223098755e-01
-2.369658648967742920e-02,-1.373094618320465088e-01
-1.656840145587921143e-01,9.453393518924713135e-03
-2.307201623916625977e-01,-1.496519893407821655e-01
-2.299234867095947266e-01,-5.902820080518722534e-02
-2.274211049079895020e-01,7.654696702957153320e-02
-1.518300920724868774e-02,-2.690157294273376465e-01
-1.856149435043334961e-01,-1.788232773542404175e-01
-1.175059601664543152e-01,-1.121426820755004883e-01
-3.347271680831909180e-01,-1.960778534412384033e-01
-2.918857038021087646e-01,1.588666439056396484e-01
-1.465191841125488281e-01,2.091175019741058350e-01
-5.017601698637008667e-02,2.672983109951019287e-01
-2.366139888763427734e-01,4.145908728241920471e-02
-4.401512444019317627e-03,-7.610631734132766724e-02
-7.186266034841537476e-02,3.250199556350708008e-01
1.142755076289176941e-01,2.629306316375732422e-01
-2.859510183334350586e-01,-2.121046483516693115e-01
3.147339075803756714e-02,1.565728485584259033e-01
-1.110119447112083435e-01,-2.622972428798675537e-01
-7.821794599294662476e-02,5.847284570336341858e-02
1.609736680984497070e-01,1.237363517284393311e-01
-1.423736214637756348e-01,-2.827908843755722046e-03
2.676050364971160889e-01,-4.153038561344146729e-02
1.167224869132041931e-01,1.767471134662628174e-01
1.845995783805847168e-01,-1.714579313993453979e-01
-2.732061147689819336e-01,-1.076226085424423218e-01
-3.766391426324844360e-02,-8.748950064182281494e-02
-8.428827673196792603e-02,-2.395255416631698608e-01
-1.526592671871185303e-01,1.278215348720550537e-01
-1.749504357576370239e-02,1.221495866775512695e-01
-1.321144402027130127e-01,-1.969704478979110718e-01
-1.021682843565940857e-01,-1.274673044681549072e-01
1.534621715545654297e-01,5.713921040296554565e-03
-1.453343033790588379e-01,1.585574448108673096e-01
1.146565303206443787e-01,-2.318819239735603333e-02
2.387618124485015869e-01,-1.604974269866943359e-01
-3.302820324897766113e-01,-1.043125614523887634e-02
-2.176189720630645752e-01,-9.704083204269409180e-02
-9.513791650533676147e-02,7.448683679103851318e-02
-6.827992945909500122e-02,8.332525193691253662e-02
1.444667875766754150e-01,-1.632985919713973999e-01
-1.469071507453918457e-01,2.822339832782745361e-01
-2.756883203983306885e-01,1.514790952205657959e-01
-3.889466822147369385e-02,-8.109936118125915527e-02
-2.024924457073211670e-01,9.988504648208618164e-02
1.519475132226943970e-02,-1.486016511917114258e-01
-6.685119122266769409e-02,-1.656350493431091309e-02
-1.078985556960105896e-01,-8.574657142162322998e-02
-5.856653302907943726e-02,-8.745895326137542725e-02
1.730757802724838257e-01,-1.161821335554122925e-01
-3.410443663597106934e-01,-9.928923100233078003e-02
-8.779177814722061157e-02,4.999442026019096375e-02
-2.074903547763824463e-01,6.868568062782287598e-02
-1.219798848032951355e-01,-4.163055494427680969e-02
-2.280614376068115234e-01,1.830059587955474854e-01
4.860968142747879028e-02,-7.894225418567657471e-02
-1.482844948768615723e-01,-6.040199846029281616e-02
5.354107171297073364e-02,1.396110057830810547e-01
-8.451025933027267456e-02,-1.593594998121261597e-01
-2.819924801588058472e-02,8.364039659500122070e-02
2.842976897954940796e-02,-1.171786710619926453e-02
-5.782283842563629150e-03,2.229936718940734863e-01
-3.042427599430084229e-01,-3.422630950808525085e-02
3.411117941141128540e-02,2.108203172683715820e-01
-2.253809273242950439e-01,-3.208214417099952698e-02
-2.025329768657684326e-01,1.128750592470169067e-01
-3.024035394191741943e-01,1.875559240579605103e-01
-1.659559011459350586e-01,3.953048214316368103e-02
-2.658391892910003662e-01,-7.965635508298873901e-02
-2.670628577470779419e-02,1.133838295936584473e-01
-2.861457765102386475e-01,1.949781924486160278e-01
-1.421519517898559570e-01,-2.032457590103149414e-01
4.298754781484603882e-02,-2.565212845802307129e-01
-1.643022298812866211e-01,4.489720240235328674e-02
8.746785670518875122e-02,2.152505815029144287e-01
-3.199809789657592773e-02,-7.252708822488784790e-02
2.227212488651275635e-01,-1.042796671390533447e-01
1.559703350067138672e-01,-4.126597195863723755e-02
6.463501602411270142e-02,-1.760678291320800781e-01
3.478623926639556885e-03,-1.920231282711029053e-01
-7.444607466459274292e-02,1.431168913841247559e-01
-2.457994222640991211e-01,-1.099141091108322144e-01
-3.053701668977737427e-02,9.847258031368255615e-02
-2.843413650989532471e-01,1.031226515769958496e-01
-3.808180391788482666e-01,1.458904147148132324e-01
1.578011810779571533e-01,9.041678160429000854e-03
5.226442962884902954e-02,-1.561223119497299194e-01
1.656157225370407104e-01,-1.471187025308609009e-01
-4.474737495183944702e-02,1.387110501527786255e-01
2.616857737302780151e-02,-2.347517758607864380e-01
-3.331524431705474854e-01,-8.712920546531677246e-02
-2.965467423200607300e-02,2.200310826301574707e-01
-6.845151633024215698e-02,4.478551074862480164e-02
-2.197375595569610596e-01,-1.233075112104415894e-01
-2.299446165561676025e-01,4.463829100131988525e-04
-1.696864962577819824e-01,-1.374102383852005005e-02
4.067600518465042114e-02,1.933794319629669189e-01
9.452395141124725342e-03,1.108990311622619629e-01
1.066781580448150635e-03,1.870321631431579590e-01
-2.973265945911407471e-03,8.822968602180480957e-02
-1.402730494737625122e-02,1.628246307373046875e-01
-1.614575684070587158e-01,6.123761460185050964e-02
-8.428101986646652222e-02,1.950655877590179443e-01
-1.105239242315292358e-02,-2.669691741466522217e-01
-2.154206037521362305e-01,2.007310390472412109e-01
-1.144945845007896423e-01,-1.531410962343215942e-03
1.405339688062667847e-01,-2.851378619670867920e-01
-1.772820204496383667e-02,2.421112358570098877e-01
-3.071016669273376465e-01,-2.255339175462722778e-03
-2.447274625301361084e-01,-1.301206648349761963e-03
1.328014433383941650e-01,-3.997828438878059387e-02
5.996204167604446411e-02,5.241537466645240784e-02
-1.928663849830627441e-01,2.943893149495124817e-02
-3.189948797225952148e-01,-1.139947772026062012e-01
4.669680446386337280e-02,3.176724910736083984e-01
7.109455019235610962e-02,8.777210116386413574e-02
-2.992703765630722046e-02,1.697324961423873901e-01
-2.596777677536010742e-01,8.954085409641265869e-02
-1.170074194669723511e-02,3.840640559792518616e-02
2.968489378690719604e-02,1.726459562778472900e-01
-2.229573130607604980e-01,1.596814393997192383e-01
-2.655325233936309814e-01,1.244751811027526855e-01
-2.992700338363647461e-01,-8.775341510772705078e-02
-2.949427813291549683e-02,1.815801709890365601e-01
-8.383940905332565308e-02,1.831447780132293701e-01
-8.240721374750137329e-02,-9.947769343852996826e-02
-2.320163249969482422e-01,1.798886209726333618e-01
-7.198830693960189819e-02,1.101283878087997437e-01
1.723413467407226562e-01,-4.975442215800285339e-02
-6.156396120786666870e-02,-6.688881665468215942e-02
-1.366779804229736328e-01,-1.234431713819503784e-01
1.908420771360397339e-02,2.343522608280181885e-01
-2.469098567962646484e-01,8.822593092918395996e-02
-9.752579778432846069e-02,-1.576674729585647583e-01
1.490235328674316406e-01,2.090516388416290283e-01
6.090917438268661499e-02,-3.120392560958862305e-03
5.119105428457260132e-02,2.052116990089416504e-01
-1.989285051822662354e-01,1.736852228641510010e-01
2.793528139591217041e-03,7.250297069549560547e-02
1.314770579338073730e-01,-7.429815083742141724e-02
-8.052920550107955933e-02,2.617684602737426758e-01
-5.982436239719390869e-03,8.703044056892395020e-02
7.923118025064468384e-02,1.785499304533004761e-01
-3.971375524997711182e-03,1.469064056873321533e-01
3.406841307878494263e-02,7.521742582321166992e-02
-1.001534089446067810e-01,8.314475417137145996e-02
-6.335323303937911987e-02,1.865777969360351562e-01
1.333892345428466797e-01,5.272369459271430969e-02
-1.639699190855026245e-02,2.051959633827209473e-01
1.823710650205612183e-02,-2.706060111522674561e-01
-1.689912676811218262e-01,-1.742893457412719727e-02
-3.471053838729858398e-01,-1.868930459022521973e-01
-7.539413124322891235e-02,-7.947038859128952026e-02
-2.787198722362518311e-01,-7.791393995285034180e-02
-3.767371922731399536e-02,2.677218019962310791e-01
-1.954490542411804199e-01,5.229294672608375549e-02
2.476775348186492920e-01,-1.425878331065177917e-02
1.949203759431838989e-02,1.621088758111000061e-02
-3.851726055145263672e-01,-4.625697433948516846e-02
1.335839927196502686e-01,6.404744088649749756e-02
-2.605474293231964111e-01,-1.776045188307762146e-02
9.075782448053359985e-02,2.857112288475036621e-01
2.219667285680770874e-02,1.374979019165039062e-01
-1.887320280075073242e-01,-3.027639389038085938e-01
3.105372935533523560e-02,4.561844840645790100e-02
-2.603741586208343506e-01,-7.590852677822113037e-02
2.456920146942138672e-01,1.627988517284393311e-01
-5.022727698087692261e-02,-4.295252263545989990e-03
-8.311989158391952515e-02,3.244594931602478027e-01
1.623276621103286743e-02,3.030804395675659180e-01
-7.340722531080245972e-02,2.411444485187530518e-01
1.353871822357177734e-01,-1.658399552106857300e-01
-4.927816241979598999e-02,1.917979121208190918e-01
5.318439751863479614e-02,2.484962344169616699e-01
-1.882764101028442383e-01,-2.095589488744735718e-01
-1.567576229572296143e-01,-1.755363792181015015e-01
-8.944707363843917847e-02,1.562979221343994141e-01
3.119132667779922485e-02,1.536509692668914795e-01
-1.983618140220642090e-01,-1.395191848278045654e-01
-3.935790807008743286e-02,2.790068686008453369e-01
-1.159641221165657043e-01,3.186921477317810059e-01
-5.206019431352615356e-02,-1.944689154624938965e-01
9.494105726480484009e-02,1.947957277297973633e-01
-6.309702247381210327e-02,-1.270033568143844604e-01
6.461269408464431763e-02,2.435355186462402344e-01
-2.383019775152206421e-02,7.483685016632080078e-02
-2.172035872936248779e-01,-3.684856295585632324e-01
2.631448209285736084e-03,1.035158485174179077e-01
-2.551383376121520996e-01,2.465524375438690186e-01
-2.777083814144134521e-01,1.504009664058685303e-01
1.126502528786659241e-01,2.710466980934143066e-01
-2.438499778509140015e-02,2.843306064605712891e-01
1.003130450844764709e-01,1.720907688140869141e-01
-1.749803721904754639e-01,-4.571444913744926453e-02
-1.076783463358879089e-01,-1.025480628013610840e-01


==> figures/toy/figure/extension/data/iteration_400_pred_90.csv <==
7.992758601903915405e-02,-8.399640023708343506e-02
1.333199143409729004e-01,4.603536054491996765e-02
2.267332375049591064e-02,-5.357773229479789734e-02
-2.638036757707595825e-02,-5.095056816935539246e-02
1.388397812843322754e-02,9.214114397764205933e-03
7.832417637109756470e-02,1.043851971626281738e-01
-1.835038512945175171e-02,4.991911724209785461e-02
2.472867071628570557e-02,3.162901476025581360e-02
1.621089130640029907e-02,-1.704916656017303467e-01
-3.002800047397613525e-03,-9.882442653179168701e-02
-1.090808212757110596e-02,-3.405655547976493835e-02
-1.942066103219985962e-02,-1.220486462116241455e-01
-1.941633224487304688e-02,9.862181544303894043e-02
-3.700102865695953369e-02,3.100110217928886414e-02
-3.898174315690994263e-02,-2.563748136162757874e-02
-3.080554306507110596e-02,2.888460084795951843e-02
1.267124414443969727e-01,1.902398094534873962e-02
-3.388173878192901611e-03,9.153358638286590576e-02
-2.276238799095153809e-02,4.512306675314903259e-02
2.646387368440628052e-02,-1.412386745214462280e-01
1.515090316534042358e-01,-4.009237512946128845e-02
4.052887111902236938e-02,-1.563672572374343872e-01
5.754513293504714966e-02,-9.397011250257492065e-03
1.142245754599571228e-01,-7.610075175762176514e-02
9.572338312864303589e-02,-3.826225176453590393e-02
3.991765528917312622e-02,-2.824451401829719543e-02
-3.544142097234725952e-02,6.609797477722167969e-02
6.439445167779922485e-02,-5.725948140025138855e-02
3.561665862798690796e-02,-2.050389721989631653e-02
6.987763196229934692e-02,-1.512523293495178223e-01
3.632212430238723755e-02,3.128530457615852356e-02
6.483470648527145386e-02,-8.986997604370117188e-02
3.957486152648925781e-02,-1.560833677649497986e-02
1.640077680349349976e-02,-1.919791474938392639e-02
1.164486408233642578e-01,-1.003977507352828979e-01
2.633871883153915405e-02,-5.782548710703849792e-02
7.252716273069381714e-02,9.297233819961547852e-02
-1.325387507677078247e-02,1.113870292901992798e-01
-3.349987417459487915e-02,-9.238661825656890869e-02
-3.432426601648330688e-02,6.755851209163665771e-02
-4.617949575185775757e-02,-7.935646176338195801e-02
2.662554383277893066e-02,-2.545971050858497620e-02
-2.946323901414871216e-02,2.441126853227615356e-03
1.226361319422721863e-01,-8.113095164299011230e-02
3.347170352935791016e-02,2.845056727528572083e-02
-1.135615259408950806e-02,-6.195931509137153625e-02
-6.329338997602462769e-02,-5.377633497118949890e-02
1.022080034017562866e-01,-2.190034464001655579e-02
-4.598034173250198364e-02,-3.210267797112464905e-02
9.764055907726287842e-02,-6.354539096355438232e-02
6.316491216421127319e-02,-4.690631106495857239e-02
6.658450514078140259e-02,-4.411759600043296814e-02
6.967202574014663696e-02,-1.066473424434661865e-01
-3.683149814605712891e-02,-9.356762468814849854e-02
7.947245985269546509e-02,-9.176917374134063721e-02
-2.321690320968627930e-03,-7.869353890419006348e-02
-4.501773416996002197e-02,-3.535220399498939514e-02
3.067539632320404053e-02,1.064370870590209961e-01
5.762653797864913940e-02,-1.251128315925598145e-01
-6.093341857194900513e-02,-1.965009793639183044e-02
-4.027199000120162964e-02,-4.295673593878746033e-02
-1.546488702297210693e-02,7.360559701919555664e-02
-3.604426980018615723e-02,-4.612486809492111206e-03
1.232133731245994568e-01,-7.667331397533416748e-02
-4.068471491336822510e-03,1.282461136579513550e-01
6.129377335309982300e-02,-1.139211803674697876e-01
6.850572675466537476e-02,1.041825711727142334e-01
-4.296145588159561157e-02,3.214979544281959534e-02
-5.196879059076309204e-02,-3.511495888233184814e-04
-5.447166413068771362e-02,1.871708407998085022e-02
-5.452387779951095581e-02,1.676348969340324402e-02
1.116238161921501160e-01,-4.823612794280052185e-02
2.477003633975982666e-02,9.669432044029235840e-02
-1.075638085603713989e-02,1.163595914840698242e-01
1.086037606000900269e-02,-1.483200639486312866e-01
7.158163934946060181e-02,-1.745577901601791382e-01
-2.800825238227844238e-02,-4.736910387873649597e-02
2.818326652050018311e-02,-4.126689955592155457e-02
-1.574471592903137207e-03,-5.618680268526077271e-03
7.783222943544387817e-02,-1.143346577882766724e-01
2.304378151893615723e-02,-2.503068372607231140e-02
1.547926962375640869e-01,-8.176207542419433594e-02
2.912521362304687500e-03,-4.401734098792076111e-02
-2.905122935771942139e-03,1.398466154932975769e-02
7.859765738248825073e-02,8.236989378929138184e-05
1.541897952556610107e-01,3.536466509103775024e-03
-3.020718693733215332e-03,-3.898871317505836487e-02
-4.023050516843795776e-02,-9.568426758050918579e-03
5.813993513584136963e-03,-5.460929498076438904e-02
3.971179574728012085e-02,-1.346964687108993530e-01
1.235137060284614563e-01,-1.235574334859848022e-01
5.052333325147628784e-02,-6.214236840605735779e-02
1.138079911470413208e-01,-1.196697652339935303e-01
-5.874267965555191040e-02,-1.077168807387351990e-02
3.073744475841522217e-02,1.198344081640243530e-01
-2.728879451751708984e-03,2.881446853280067444e-02
-1.028501987457275391e-02,3.155342116951942444e-02
-1.140429079532623291e-02,4.225414618849754333e-02
3.165725618600845337e-02,-2.117399126291275024e-03
-3.153728693723678589e-02,7.714976370334625244e-02
1.112896949052810669e-02,-1.225741207599639893e-01
-2.511830627918243408e-02,5.098532885313034058e-03
7.437876611948013306e-02,-7.912912964820861816e-02
6.748013198375701904e-03,1.169953867793083191e-02
-3.621830791234970093e-02,2.470959350466728210e-02
-3.015581518411636353e-02,-6.041701510548591614e-02
-5.942218005657196045e-03,3.786086663603782654e-02
-3.913524001836776733e-02,5.031837895512580872e-02
8.524782955646514893e-03,-1.130717620253562927e-02
9.540321677923202515e-02,-1.336390674114227295e-01
5.098454654216766357e-03,-9.442437440156936646e-03
-6.015337258577346802e-02,-1.195523515343666077e-02
-3.686389327049255371e-02,5.746803805232048035e-02
9.043463319540023804e-02,2.401208505034446716e-02
8.507351577281951904e-02,1.432479321956634521e-01
1.254353672266006470e-02,2.288125827908515930e-02
1.206062734127044678e-03,-8.711521327495574951e-02
1.018710508942604065e-01,7.493082433938980103e-03
5.351632088422775269e-02,-1.161320507526397705e-01
4.673658311367034912e-02,-9.613458067178726196e-03
5.933057516813278198e-02,-1.803069412708282471e-01
1.223263889551162720e-02,2.094035968184471130e-02
2.989023923873901367e-03,5.367171391844749451e-02
6.325869262218475342e-02,8.236968517303466797e-02
1.828144490718841553e-02,3.023041412234306335e-02
2.940996736288070679e-02,-7.176378369331359863e-02
2.821718156337738037e-02,-8.126123249530792236e-02
4.786731302738189697e-02,3.688086196780204773e-02
5.516196787357330322e-02,2.112945541739463806e-02
7.716696709394454956e-02,-1.437376141548156738e-01
1.353581249713897705e-02,6.836447864770889282e-03
-1.770175248384475708e-02,-8.849649131298065186e-02
1.079769954085350037e-01,3.262476995587348938e-02
3.665018081665039062e-02,2.556425705552101135e-02
1.555398106575012207e-03,-3.291970118880271912e-02
-3.565159440040588379e-02,3.496054559946060181e-03
-5.812063813209533691e-03,1.306795701384544373e-02
2.387784421443939209e-03,-1.335196644067764282e-01
3.272826969623565674e-02,-3.058559074997901917e-02
-1.122444868087768555e-03,1.130936667323112488e-02
2.753286808729171753e-02,1.040322780609130859e-01
7.031445950269699097e-02,-1.450421363115310669e-01
-1.839820295572280884e-02,8.083555847406387329e-03
8.681112527847290039e-02,7.518382370471954346e-02
3.681918233633041382e-02,1.512005478143692017e-01
3.256314247846603394e-02,-4.580494388937950134e-02
4.531844705343246460e-02,1.225299239158630371e-01
-4.216510802507400513e-02,-5.085896328091621399e-02
9.339318424463272095e-02,-9.209293127059936523e-02
3.152940422296524048e-02,-4.940226301550865173e-02
-2.484923601150512695e-02,-6.176387891173362732e-02
1.130795553326606750e-01,-3.251883015036582947e-02
-1.700268685817718506e-02,-4.001713916659355164e-02
-4.286935180425643921e-02,-6.989200413227081299e-02
2.552714943885803223e-02,-8.248530328273773193e-02
2.509726583957672119e-02,-6.439417600631713867e-02
-5.255033820867538452e-02,-1.305171474814414978e-02
4.935296624898910522e-02,-5.186526104807853699e-02
6.234418600797653198e-02,-3.478317335247993469e-02
1.225980371236801147e-02,6.096728518605232239e-02
-6.012269109487533569e-02,-7.854055613279342651e-03
4.718197137117385864e-02,-1.530417352914810181e-01
3.655085712671279907e-02,-7.555180788040161133e-02
1.122450828552246094e-02,-3.622907027602195740e-02
8.635192364454269409e-02,-1.289721280336380005e-01
5.159204453229904175e-02,-9.872967004776000977e-02
-2.165514230728149414e-02,2.971859648823738098e-02
2.433130145072937012e-02,-9.060974419116973877e-02
1.164729073643684387e-01,5.706823244690895081e-02
-2.853663265705108643e-02,-7.088540494441986084e-02
1.437119841575622559e-01,-7.616773247718811035e-02
6.275930255651473999e-02,2.348914369940757751e-02
-4.138894379138946533e-03,1.140953898429870605e-01
1.291523128747940063e-02,9.053391218185424805e-02
8.499252051115036011e-02,1.283991709351539612e-02
-2.373635768890380859e-02,9.256577491760253906e-02
7.057272642850875854e-02,1.264200955629348755e-01
-4.039648175239562988e-02,-9.335935115814208984e-02
6.299048662185668945e-03,1.365115940570831299e-01
-2.672616392374038696e-02,4.992419108748435974e-02
6.484704464673995972e-02,1.162186637520790100e-02
-1.956634223461151123e-03,-6.646445393562316895e-02
5.717635154724121094e-03,6.928481161594390869e-04
2.396214753389358521e-02,1.396032720804214478e-01
-6.233528256416320801e-03,2.037974819540977478e-02
2.213019877672195435e-02,7.160648703575134277e-02
3.002736717462539673e-02,-2.801737561821937561e-02
-7.744796574115753174e-03,-8.396497368812561035e-02
5.009800195693969727e-03,1.824470981955528259e-02
7.487057894468307495e-02,-1.580705344676971436e-01
7.091940194368362427e-02,-1.122376769781112671e-01
3.217535465955734253e-02,1.720093786716461182e-01
-2.042167633771896362e-02,9.925460815429687500e-02
9.764645248651504517e-02,-2.636546269059181213e-02
3.067965060472488403e-02,-3.491630032658576965e-02
1.431575119495391846e-01,-3.325997665524482727e-02
-1.611064374446868896e-02,-1.111459732055664062e-01
-2.438256889581680298e-02,2.164451405405998230e-02


==> figures/toy/figure/extension/data/iteration_400_sampled_0.csv <==
1.756775081157684326e-01,-9.631059765815734863e-01
-1.067136883735656738e+00,2.407929301261901855e-01
-5.254796743392944336e-01,-9.141694903373718262e-01
-2.114476561546325684e-01,-1.028633832931518555e+00
-7.379660606384277344e-01,-7.382926344871520996e-01
-5.383222699165344238e-01,-8.781391978263854980e-01
-1.901427656412124634e-02,-1.021393895149230957e+00
-6.864008903503417969e-01,-7.762964367866516113e-01
-7.578729391098022461e-01,7.311576008796691895e-01
4.047384113073348999e-02,1.023374438285827637e+00
-1.082248568534851074e+00,1.773512735962867737e-02
-1.051359176635742188e+00,1.828013733029365540e-02
-7.181235551834106445e-01,8.393694758415222168e-01
-4.049910902976989746e-01,-9.403805136680603027e-01
-1.024319976568222046e-02,-9.892333149909973145e-01
-2.380383312702178955e-01,-1.011656761169433594e+00
-1.045571446418762207e+00,2.394126653671264648e-01
-2.884027957916259766e-01,9.932001233100891113e-01
-8.069838285446166992e-01,-6.074243187904357910e-01
-1.063005685806274414e+00,-9.944730997085571289e-02
-8.183078765869140625e-01,-6.140611171722412109e-01
-7.988690137863159180e-01,-6.316948533058166504e-01
1.509633660316467285e-01,9.787887930870056152e-01
6.254282593727111816e-01,7.374172806739807129e-01
-1.031134366989135742e+00,2.608729898929595947e-01
6.888195872306823730e-01,-6.187577843666076660e-01
-9.578074216842651367e-01,5.544505119323730469e-01
-7.934581637382507324e-01,-6.450022459030151367e-01
-2.061098217964172363e-01,-1.029041886329650879e+00
-9.306803941726684570e-01,-4.484682381153106689e-01
-1.018268823623657227e+00,2.823465764522552490e-01
-2.987469434738159180e-01,-9.903461337089538574e-01
-1.045807957649230957e+00,-7.264201343059539795e-02
5.886659026145935059e-01,7.206476330757141113e-01
-1.035431981086730957e+00,1.300376504659652710e-01
1.810809373855590820e-01,-9.994701743125915527e-01
7.457441836595535278e-02,9.913921952247619629e-01
5.892336368560791016e-01,-7.573602795600891113e-01
-9.885534048080444336e-01,4.820119738578796387e-01
4.178630709648132324e-01,-8.829181194305419922e-01
-8.223879933357238770e-01,-6.634199619293212891e-01
-4.261033535003662109e-01,-9.463372826576232910e-01
-3.800567239522933960e-02,-1.020682573318481445e+00
7.837915420532226562e-02,9.968984723091125488e-01
-3.175704479217529297e-01,9.919120669364929199e-01
-8.886380791664123535e-01,-5.680368542671203613e-01
9.320024251937866211e-01,1.463724970817565918e-01
-1.038571000099182129e+00,4.002677276730537415e-02
-3.289892673492431641e-01,9.973818659782409668e-01
-2.406028211116790771e-01,1.021167397499084473e+00
-5.166616439819335938e-01,9.675167202949523926e-01
-7.695048451423645020e-01,-6.665171980857849121e-01
-8.601500988006591797e-01,6.491886973381042480e-01
-1.042294263839721680e+00,-1.823759824037551880e-01
-8.307285308837890625e-01,-6.262194514274597168e-01
3.920197486877441406e-03,-9.932364821434020996e-01
-4.030058383941650391e-01,9.894272685050964355e-01
-9.950343370437622070e-01,-3.201171755790710449e-01
-1.026716828346252441e+00,3.790814876556396484e-01
1.862593442201614380e-01,-9.294955134391784668e-01
-4.906721711158752441e-01,-8.928855061531066895e-01
-8.071376085281372070e-01,-6.366835236549377441e-01
-9.962471723556518555e-01,4.225916862487792969e-01
-3.161460757255554199e-01,9.981066584587097168e-01
5.211604237556457520e-01,8.146606087684631348e-01
3.380076289176940918e-01,9.064746499061584473e-01
-1.053671479225158691e+00,1.846792399883270264e-01
-5.437504649162292480e-01,-8.812713027000427246e-01
-4.667102694511413574e-01,9.330673813819885254e-01
-4.520714879035949707e-01,-8.844274878501892090e-01
1.253894120454788208e-01,9.455264806747436523e-01
-1.057505011558532715e+00,1.602986156940460205e-01
5.426853895187377930e-03,1.007467150688171387e+00
3.545123636722564697e-01,-8.958957195281982422e-01
-8.117149472236633301e-01,7.110339999198913574e-01
4.030691832304000854e-02,9.985343813896179199e-01
8.075241446495056152e-01,-3.733908832073211670e-01
-3.986059725284576416e-01,-9.302721619606018066e-01
8.574110269546508789e-01,-2.756201028823852539e-01
7.683717459440231323e-02,-9.697491526603698730e-01
-2.504148483276367188e-01,-9.997437596321105957e-01
-7.755311131477355957e-01,-7.030887007713317871e-01
-3.174144029617309570e-01,-9.550030827522277832e-01
1.164071634411811829e-01,-1.010224342346191406e+00
8.412474393844604492e-01,2.274065315723419189e-01
-7.839311361312866211e-01,7.648526430130004883e-01
9.185895919799804688e-01,-9.103529900312423706e-02
-7.503072023391723633e-01,-7.039376497268676758e-01
-1.028021812438964844e+00,2.743246555328369141e-01
-3.698751330375671387e-03,-1.000851750373840332e+00
-1.023668408393859863e+00,-7.320024073123931885e-02
-1.059756636619567871e+00,1.724391281604766846e-01
-8.617966175079345703e-01,6.444805264472961426e-01
-1.047050952911376953e+00,-7.803300023078918457e-02
-6.167124956846237183e-02,-9.977840781211853027e-01
3.842329382896423340e-01,8.888161778450012207e-01
-1.003681898117065430e+00,-3.210439980030059814e-01
7.343615293502807617e-01,5.762165188789367676e-01
-2.309701144695281982e-01,-9.802796244621276855e-01
-4.261803627014160156e-01,9.686387181282043457e-01
8.771625757217407227e-01,-6.130344048142433167e-02
-8.760014772415161133e-01,-5.601879954338073730e-01
-6.422824859619140625e-01,8.500774502754211426e-01
-5.690181255340576172e-01,9.316757321357727051e-01
-8.724989891052246094e-01,6.171145439147949219e-01
8.931135535240173340e-01,-5.354112014174461365e-02
-3.420994281768798828e-01,9.860332608222961426e-01
-8.813074231147766113e-01,6.290335059165954590e-01
-4.685087800025939941e-01,-9.303569197654724121e-01
5.019671916961669922e-01,8.043316006660461426e-01
-7.614116072654724121e-01,7.940792441368103027e-01
8.630167245864868164e-01,-1.832302659749984741e-01
-9.961620569229125977e-01,-3.302039504051208496e-01
-8.586966991424560547e-01,-5.944243669509887695e-01
-9.575034379959106445e-01,-4.081923961639404297e-01
-4.697370529174804688e-01,-9.053418040275573730e-01
7.295806407928466797e-01,5.802460312843322754e-01
-8.399159908294677734e-01,7.042302489280700684e-01
-1.017808556556701660e+00,-1.235139816999435425e-01
-9.714576005935668945e-01,5.067909359931945801e-01
-4.486546516418457031e-01,-9.060810208320617676e-01
-4.609071612358093262e-01,9.600301384925842285e-01
8.560847043991088867e-01,-4.443732276558876038e-02
-7.490894794464111328e-01,7.708272933959960938e-01
-1.048293828964233398e+00,2.801339924335479736e-01
-1.151576265692710876e-01,1.020526528358459473e+00
8.070873022079467773e-01,-4.656573235988616943e-01
-8.993591070175170898e-01,-5.393605828285217285e-01
-6.433957815170288086e-01,-7.906235456466674805e-01
-9.686832427978515625e-01,4.489187598228454590e-01
2.673654854297637939e-01,-9.354856610298156738e-01
-4.757986664772033691e-01,9.487424492835998535e-01
-6.267406344413757324e-01,-8.087270855903625488e-01
-9.913761615753173828e-01,4.715531468391418457e-01
-2.656265497207641602e-01,-9.728980660438537598e-01
8.229330182075500488e-01,2.327348664402961731e-02
-1.012681797146797180e-01,-1.007674455642700195e+00
-3.119745105504989624e-02,-1.013426899909973145e+00
-1.000301480293273926e+00,3.506720662117004395e-01
-1.040791034698486328e+00,-1.970455348491668701e-01
-1.954675316810607910e-01,1.014781236648559570e+00
6.656311750411987305e-01,-6.501326560974121094e-01
8.675208091735839844e-01,2.546877562999725342e-01
6.258709430694580078e-01,7.256376147270202637e-01
4.001503065228462219e-02,1.040224909782409668e+00
2.721274793148040771e-01,9.257064461708068848e-01
8.401732444763183594e-01,2.895230650901794434e-01
-1.077039599418640137e+00,4.789461567997932434e-02
-4.722957015037536621e-01,9.672768712043762207e-01
2.806924581527709961e-01,9.458819031715393066e-01
7.759631872177124023e-01,-4.874243140220642090e-01
1.920083165168762207e-01,-9.615883231163024902e-01
-7.317479252815246582e-01,8.144137263298034668e-01
-6.243607997894287109e-01,8.584366440773010254e-01
-9.528313875198364258e-01,-4.274249672889709473e-01
-2.428542971611022949e-01,9.967477917671203613e-01
-6.836495399475097656e-01,-7.774672508239746094e-01
7.891608476638793945e-01,4.443353414535522461e-01
8.699232339859008789e-01,-2.663303315639495850e-01
-9.330251216888427734e-01,-4.508721232414245605e-01
7.992351055145263672e-01,3.117565512657165527e-01
-1.064535498619079590e+00,-7.749122381210327148e-02
-1.057006359100341797e+00,9.249740839004516602e-02
9.079379439353942871e-01,1.070680469274520874e-01
-1.016313433647155762e+00,3.465356230735778809e-01
1.468987166881561279e-01,1.005547285079956055e+00
7.350524663925170898e-01,-5.555896162986755371e-01
-4.685582518577575684e-01,-9.088101387023925781e-01
-8.533634990453720093e-02,-1.010941505432128906e+00
-9.981493949890136719e-01,-2.646585106849670410e-01
-7.970882207155227661e-02,-1.021160602569580078e+00
-1.023325562477111816e+00,-1.998927295207977295e-01
9.465295076370239258e-02,9.972131848335266113e-01
-9.604942053556442261e-02,-1.005551695823669434e+00
-5.871251970529556274e-02,1.021453619003295898e+00
6.674325466156005859e-01,-6.880471110343933105e-01
-1.044044017791748047e+00,1.268799304962158203e-01
6.815497875213623047e-01,-6.449684500694274902e-01
5.601246953010559082e-01,-7.939295172691345215e-01
8.382570743560791016e-01,2.890645265579223633e-01
-8.154060840606689453e-01,7.359468936920166016e-01
3.049595654010772705e-01,-9.215207695960998535e-01
-7.504465579986572266e-01,-7.265134453773498535e-01
-7.821859717369079590e-01,7.785629630088806152e-01
-1.023438096046447754e+00,-2.449752390384674072e-01
-8.052775859832763672e-01,6.667795181274414062e-01
8.545594215393066406e-01,-3.994555398821830750e-02
-6.206960231065750122e-02,-1.015113711357116699e+00
-4.973623752593994141e-01,9.502803087234497070e-01
8.650557994842529297e-01,5.328928306698799133e-02
8.361188173294067383e-01,-3.550944328308105469e-01
-5.616564750671386719e-01,9.164443612098693848e-01
-9.151101112365722656e-01,-4.569246172904968262e-01
7.286293506622314453e-01,-5.732033848762512207e-01
1.099937260150909424e-01,1.027101874351501465e+00
-1.060871124267578125e+00,1.297967135906219482e-01
8.438187837600708008e-01,1.889751553535461426e-01
-1.051051735877990723e+00,1.911818385124206543e-01


==> figures/toy/figure/extension/data/iteration_400_sampled_10.csv <==
6.107105016708374023e-01,-7.656897306442260742e-01
-9.133744835853576660e-01,2.433432936668395996e-01
-4.458100795745849609e-01,-8.014897108078002930e-01
1.872501224279403687e-01,-8.340936303138732910e-01
-6.303768157958984375e-01,-6.020150780677795410e-01
-4.445708990097045898e-01,-9.626670479774475098e-01
4.411343038082122803e-01,-1.027702450752258301e+00
-8.847666382789611816e-01,-8.346255421638488770e-01
-8.636049032211303711e-01,6.224086284637451172e-01
4.390378296375274658e-02,5.667429566383361816e-01
-1.020890355110168457e+00,-2.696004211902618408e-01
-1.286818981170654297e+00,-3.786492347717285156e-02
-8.040165901184082031e-01,6.445273160934448242e-01
-2.156749218702316284e-01,-1.060937523841857910e+00
2.088863551616668701e-01,-9.379361867904663086e-01
-3.036065399646759033e-01,-7.740285992622375488e-01
-7.280709147453308105e-01,1.951388418674468994e-01
2.426719963550567627e-01,1.127496957778930664e+00
-6.883701682090759277e-01,-5.069259405136108398e-01
-9.221864342689514160e-01,-5.945149660110473633e-01
-4.560353755950927734e-01,-7.529184222221374512e-01
-6.546344161033630371e-01,-7.125455737113952637e-01
3.353456258773803711e-01,8.040922880172729492e-01
9.098016023635864258e-01,7.460929751396179199e-01
-6.727647185325622559e-01,2.681925892829895020e-01
8.170031309127807617e-01,-4.575592875480651855e-01
-7.617245912551879883e-01,7.463244795799255371e-01
-9.306963086128234863e-01,-6.127777099609375000e-01
-3.313388526439666748e-01,-9.529855251312255859e-01
-8.544775843620300293e-01,-6.130652427673339844e-01
-3.271992206573486328e-01,1.628390550613403320e-01
-1.697961986064910889e-01,-1.062689065933227539e+00
-7.963973879814147949e-01,2.266765013337135315e-02
6.780554652214050293e-01,6.639255285263061523e-01
-9.690017700195312500e-01,1.677930355072021484e-03
5.322713851928710938e-01,-6.868330240249633789e-01
-1.053125977516174316e+00,8.078114390373229980e-01
3.794007897377014160e-01,5.156325101852416992e-01
6.009891033172607422e-01,-4.489448964595794678e-01
-7.702324986457824707e-01,5.509737730026245117e-01
9.249229431152343750e-01,-7.841001749038696289e-01
-6.295678019523620605e-01,-6.167799234390258789e-01
-1.759074032306671143e-01,-1.137317895889282227e+00
3.310024142265319824e-01,1.102881789207458496e+00
-3.357661962509155273e-01,7.276325821876525879e-01
-4.947571158409118652e-01,-4.714040756225585938e-01
8.949780464172363281e-01,2.552093267440795898e-01
-8.357978463172912598e-01,-3.791925311088562012e-01
-4.321039617061614990e-01,7.843039035797119141e-01
3.467537462711334229e-04,1.042229175567626953e+00
2.816683426499366760e-02,9.624465107917785645e-01
-7.002027630805969238e-01,-7.415691614151000977e-01
-6.202156543731689453e-01,4.402891099452972412e-01
-9.357777237892150879e-01,-6.347821950912475586e-01
-9.026718139648437500e-01,-8.273491859436035156e-01
2.291347533464431763e-01,-8.377834558486938477e-01
-3.553034663200378418e-01,1.178779840469360352e+00
-1.170480251312255859e+00,-4.346659779548645020e-01
-1.078175902366638184e+00,3.168109655380249023e-01
4.719399213790893555e-01,-7.606892585754394531e-01
-4.893744587898254395e-01,-9.779018163681030273e-01
-8.973148465156555176e-01,-7.362092137336730957e-01
-1.158484101295471191e+00,5.328865051269531250e-01
1.151074692606925964e-01,1.006727457046508789e+00
4.228452146053314209e-01,7.858028411865234375e-01
3.834111392498016357e-01,6.319500207901000977e-01
-1.234506845474243164e+00,1.420773267745971680e-01
-4.162254631519317627e-01,-1.054084539413452148e+00
-4.395751357078552246e-01,5.347038507461547852e-01
-4.162707328796386719e-01,-7.774070501327514648e-01
2.367623001337051392e-01,2.724419832229614258e-01
-9.129465222358703613e-01,1.931912153959274292e-01
-7.729887962341308594e-02,7.075982093811035156e-01
7.695579528808593750e-01,-9.946563243865966797e-01
-7.805820107460021973e-01,5.189421772956848145e-01
9.887709021568298340e-01,-2.388264685869216919e-01
-1.020774990320205688e-01,-8.731797337532043457e-01
7.640998363494873047e-01,-3.704802989959716797e-01
3.993024528026580811e-01,-1.013154625892639160e+00
1.856916248798370361e-01,-1.136230468750000000e+00
-6.004968881607055664e-01,-8.786084055900573730e-01
-1.375642418861389160e-01,-9.796965122222900391e-01
7.462211847305297852e-01,-7.310850024223327637e-01
9.009870290756225586e-01,3.377368152141571045e-01
-5.103003382682800293e-01,8.939163684844970703e-01
9.588264822959899902e-01,1.026690006256103516e-05
-8.683954477310180664e-01,-7.821128368377685547e-01
-9.338826537132263184e-01,9.811706840991973877e-02
4.929940998554229736e-01,-1.031168460845947266e+00
-5.877819657325744629e-01,-1.063473150134086609e-01
-9.572648406028747559e-01,3.431331217288970947e-01
-9.656982421875000000e-01,8.639478683471679688e-01
-1.144491791725158691e+00,-2.760121226310729980e-01
5.210549235343933105e-01,-7.129806280136108398e-01
6.045079231262207031e-01,7.321310639381408691e-01
-1.010123729705810547e+00,-3.666307330131530762e-01
8.687012791633605957e-01,6.471763253211975098e-01
1.651000231504440308e-02,-9.487516880035400391e-01
6.793709099292755127e-02,5.101156234741210938e-01
1.088030576705932617e+00,-7.416797429323196411e-02
-8.677390217781066895e-01,-7.418937087059020996e-01
-6.005646586418151855e-01,7.326530218124389648e-01
-6.691695451736450195e-01,7.629227638244628906e-01
-8.505818247795104980e-01,7.296540737152099609e-01
8.271251916885375977e-01,1.032024621963500977e-02
-2.014876902103424072e-01,1.315451025962829590e+00
-7.071487307548522949e-01,3.171132206916809082e-01
-1.833654642105102539e-01,-9.763028025627136230e-01
6.726623773574829102e-01,7.821385264396667480e-01
-7.104538679122924805e-01,9.170051217079162598e-01
9.429714679718017578e-01,-1.157868430018424988e-01
-1.042360186576843262e+00,-3.400776386260986328e-01
-9.204437732696533203e-01,-7.548056840896606445e-01
-6.340812444686889648e-01,-6.541814804077148438e-01
-4.952855408191680908e-01,-1.060471415519714355e+00
9.431058168411254883e-01,4.380573630332946777e-01
-8.271407485008239746e-01,5.138172507286071777e-01
-7.639457583427429199e-01,-3.309358954429626465e-01
-1.312507748603820801e+00,3.117106258869171143e-01
-2.696667015552520752e-01,-9.761348962783813477e-01
-1.439882516860961914e-01,1.065176010131835938e+00
9.156790375709533691e-01,1.590004116296768188e-01
-6.399640440940856934e-01,8.926764726638793945e-01
-1.166728138923645020e+00,2.252318263053894043e-01
5.162444431334733963e-03,8.546807765960693359e-01
9.255808591842651367e-01,-2.190389037132263184e-01
-6.301918029785156250e-01,-8.624933362007141113e-01
-4.655776023864746094e-01,-1.103449106216430664e+00
-6.685815453529357910e-01,2.441338151693344116e-01
3.278574049472808838e-01,-2.696196436882019043e-01
-3.767604529857635498e-01,9.867107868194580078e-01
-3.168883323669433594e-01,-8.583486676216125488e-01
-1.094695210456848145e+00,4.099530875682830811e-01
-6.494332849979400635e-02,-8.896505832672119141e-01
4.346545338630676270e-01,9.077362716197967529e-02
1.483062654733657837e-02,-5.835974812507629395e-01
-1.342319399118423462e-01,-1.243183135986328125e+00
-7.314181327819824219e-01,1.569642573595046997e-01
-9.060962200164794922e-01,-2.363145202398300171e-01
2.134720981121063232e-01,1.083585739135742188e+00
9.367644190788269043e-01,-5.060659646987915039e-01
1.022925853729248047e+00,-2.725693210959434509e-02
8.779885768890380859e-01,8.053301572799682617e-01
4.251698255538940430e-01,9.415837526321411133e-01
1.540322899818420410e-01,6.007076501846313477e-01
9.205722808837890625e-01,2.959736883640289307e-01
-1.019760012626647949e+00,-3.731896877288818359e-01
-2.259365469217300415e-01,1.059973955154418945e+00
6.061475276947021484e-01,9.628140330314636230e-01
7.381755709648132324e-01,-2.267442047595977783e-01
7.632334530353546143e-02,-7.965252995491027832e-01
-5.948560237884521484e-01,8.098465800285339355e-01
-4.510006010532379150e-01,1.083685517311096191e+00
-5.872134566307067871e-01,-3.474458456039428711e-01
1.587359011173248291e-01,6.644411683082580566e-01
-3.004608750343322754e-01,-7.733345031738281250e-01
5.422561764717102051e-01,4.504181146621704102e-01
9.576163291931152344e-01,-1.909518241882324219e-01
-8.341037034988403320e-01,-6.693438887596130371e-01
7.325661182403564453e-01,4.265479147434234619e-01
-6.892974972724914551e-01,-3.174276351928710938e-01
-6.401411890983581543e-01,-2.613381147384643555e-01
1.245618104934692383e+00,3.223000764846801758e-01
-1.143787264823913574e+00,3.624519407749176025e-01
4.662909805774688721e-01,3.807578384876251221e-01
1.137975692749023438e+00,-4.166460633277893066e-01
-2.780905067920684814e-01,-9.452446699142456055e-01
1.591053754091262817e-01,-1.189059019088745117e+00
-6.062276363372802734e-01,-2.782594561576843262e-01
7.391781359910964966e-02,-8.462210893630981445e-01
-4.350571036338806152e-01,-2.232680171728134155e-01
2.316644489765167236e-01,8.093551397323608398e-01
-5.962498486042022705e-03,-7.958903908729553223e-01
2.301813848316669464e-02,9.091168642044067383e-01
1.157398700714111328e+00,-5.795775055885314941e-01
-8.371623754501342773e-01,1.957046985626220703e-02
5.873737335205078125e-01,-2.850627303123474121e-01
6.743316650390625000e-01,-5.079619884490966797e-01
8.319121003150939941e-01,1.726124584674835205e-01
-7.930084466934204102e-01,4.768501818180084229e-01
6.851699352264404297e-01,-7.996639609336853027e-01
-7.826756238937377930e-01,-8.102849125862121582e-01
-6.227447986602783203e-01,6.658331751823425293e-01
-1.087223649024963379e+00,-1.450176984071731567e-01
-7.647758722305297852e-01,8.394443988800048828e-01
5.360533595085144043e-01,-6.632560491561889648e-02
9.922365099191665649e-02,-8.854501843452453613e-01
1.478330790996551514e-02,8.465998172760009766e-01
6.845334768295288086e-01,1.245124340057373047e-01
9.953708648681640625e-01,-2.538748681545257568e-01
-3.984601199626922607e-01,8.596083521842956543e-01
-8.882506489753723145e-01,-7.486248612403869629e-01
-6.615260839462280273e-01,5.738607048988342285e-01
9.531300067901611328e-01,-3.374756276607513428e-01
3.486289978027343750e-01,9.123176336288452148e-01
-1.052979230880737305e+00,2.380771040916442871e-01
9.342641234397888184e-01,4.144036173820495605e-01
-9.734857082366943359e-01,6.446543335914611816e-02


==> figures/toy/figure/extension/data/iteration_400_sampled_100.csv <==
-2.770090401172637939e-01,-1.008372068405151367e+00
-3.151313215494155884e-02,-1.002321481704711914e+00
-1.078922510147094727e+00,8.833181858062744141e-02
5.293944478034973145e-01,4.401874903123825788e-04
-6.330174207687377930e-01,8.577319383621215820e-01
6.518479585647583008e-01,-9.260719269514083862e-02
-3.784290552139282227e-01,-3.639489412307739258e-01
2.394853234291076660e-01,4.116454422473907471e-01
-7.905291914939880371e-01,-9.198901057243347168e-01
5.614001154899597168e-01,3.150309622287750244e-01
-1.101493358612060547e+00,-7.448995709419250488e-01
-1.184302940964698792e-01,6.240403056144714355e-01
-1.152753591537475586e+00,-1.744148015975952148e+00
-3.223606944084167480e-02,1.488384246826171875e+00
1.242377042770385742e+00,1.545372962951660156e+00
1.595926642417907715e+00,1.525738120079040527e+00
-1.683513760566711426e+00,8.585943579673767090e-01
-3.575354516506195068e-01,1.313797593116760254e+00
9.904125332832336426e-01,-3.455556333065032959e-01
-1.033530950546264648e+00,3.279028534889221191e-01
-7.118082721717655659e-04,-3.323750197887420654e-01
-5.530273914337158203e-01,5.664728581905364990e-02
1.196181699633598328e-01,-1.289038360118865967e-01
1.066044688224792480e+00,-3.933086991310119629e-01
-1.242020606994628906e+00,-2.741791903972625732e-01
8.361960649490356445e-01,-8.512136936187744141e-01
-1.384786486625671387e+00,1.195870041847229004e+00
-6.526947021484375000e-01,1.985009163618087769e-01
-9.773429036140441895e-01,-2.016536235809326172e+00
-3.164434731006622314e-01,-8.393464088439941406e-01
1.737530976533889771e-01,-1.786061048507690430e+00
-1.158269762992858887e+00,-6.916718482971191406e-01
1.058563813567161560e-01,-1.099983453750610352e+00
7.123200595378875732e-02,1.952279090881347656e+00
1.588279157876968384e-01,-2.616823315620422363e-01
3.628045320510864258e-01,1.419352293014526367e-01
1.547071456909179688e+00,-2.900039553642272949e-01
1.692223548889160156e+00,8.401111513376235962e-02
8.693182468414306641e-01,7.806075215339660645e-01
-2.532179117202758789e+00,4.709935188293457031e-01
-1.013797879219055176e+00,-6.352917850017547607e-02
-1.729413717985153198e-01,-3.958375751972198486e-01
9.379269480705261230e-01,-9.078236818313598633e-01
-4.856609553098678589e-02,-1.923241972923278809e+00
-1.100794196128845215e+00,-1.794381499290466309e+00
7.215504646301269531e-01,-3.752039968967437744e-01
-3.952153325080871582e-01,2.034151077270507812e+00
4.321888983249664307e-01,-8.025022745132446289e-01
1.384308576583862305e+00,-4.342854917049407959e-01
-5.742957592010498047e-01,2.076963186264038086e-01
9.495964050292968750e-01,-1.042891219258308411e-01
4.898451268672943115e-01,-4.123478233814239502e-01
8.633494377136230469e-01,3.990232050418853760e-01
1.388128995895385742e+00,-1.035632640123367310e-01
5.028060674667358398e-01,7.596296668052673340e-01
2.122868150472640991e-01,-8.944427371025085449e-01
4.202574789524078369e-01,-6.594260931015014648e-01
-1.343820810317993164e+00,-6.172369718551635742e-01
-1.459841370582580566e+00,1.221953749656677246e+00
1.143743991851806641e+00,-2.347241938114166260e-01
-8.902913928031921387e-01,-1.314957261085510254e+00
-1.204434275627136230e+00,9.916591644287109375e-01
1.443127274513244629e+00,-1.246805191040039062e+00
2.234096229076385498e-01,-1.835690975189208984e+00
8.019074201583862305e-01,-1.854934930801391602e+00
-3.505378365516662598e-01,1.116451859474182129e+00
-5.022343993186950684e-01,1.536976933479309082e+00
-2.705613374710083008e-01,1.200726151466369629e+00
3.228798210620880127e-01,1.402191758155822754e+00
1.542365074157714844e+00,8.197343349456787109e-02
1.554573923349380493e-01,4.265629053115844727e-01
8.607131242752075195e-01,-1.074465155601501465e+00
-9.698831439018249512e-01,-2.511996030807495117e+00
1.382124185562133789e+00,-6.152437329292297363e-01
-1.116095662117004395e+00,-5.829501748085021973e-01
1.187527894973754883e+00,-5.219645500183105469e-01
-1.214668989181518555e+00,-6.518278121948242188e-01
5.191377550363540649e-02,-3.491667807102203369e-01
-1.142745018005371094e+00,-8.427139520645141602e-01
-1.584963500499725342e-01,-5.820823311805725098e-01
5.212538242340087891e-01,-6.767759919166564941e-01
1.570476591587066650e-01,1.363905072212219238e+00
6.938146948814392090e-01,-1.168987870216369629e+00
-4.145531654357910156e-01,-1.096796989440917969e+00
-2.494053989648818970e-01,-9.690524935722351074e-01
-1.036083459854125977e+00,-1.003146529197692871e+00
1.671308636665344238e+00,-9.782031774520874023e-01
-6.107101216912269592e-02,3.167200386524200439e-01
8.218798041343688965e-01,5.189806688576936722e-03
-1.348967194557189941e+00,5.954562425613403320e-01
-1.879287838935852051e+00,1.689895153045654297e+00
-5.637817457318305969e-02,-2.168124765157699585e-01
1.592713952064514160e+00,-1.773467957973480225e-01
-1.083348318934440613e-01,8.508991599082946777e-01
-1.331718452274799347e-02,1.554501891136169434e+00
-2.704131305217742920e-01,-1.492847800254821777e-01
-8.857313394546508789e-01,-1.053191069513559341e-02
-6.100215911865234375e-01,4.123944938182830811e-01
1.861160516738891602e+00,-3.730386197566986084e-01
-1.012276783585548401e-01,-1.310096859931945801e+00
-2.885878980159759521e-01,2.739064693450927734e+00
1.780867576599121094e+00,9.652913212776184082e-01
-1.013022780418395996e+00,8.639008402824401855e-01
-4.847860634326934814e-01,-1.400847673416137695e+00
-3.303304314613342285e-01,1.214666843414306641e+00
1.557356953620910645e+00,-3.051846325397491455e-01
1.201835498213768005e-01,-2.648622691631317139e-01
9.903637170791625977e-01,-4.634249210357666016e-01
1.113032773137092590e-01,1.739738941192626953e+00
1.527887344360351562e+00,1.656230330467224121e+00
5.200867652893066406e-01,7.222649455070495605e-01
1.060880780220031738e+00,-6.675015687942504883e-01
-5.854912996292114258e-01,-3.741332590579986572e-01
-4.596723020076751709e-01,-1.248249292373657227e+00
-1.531631112098693848e+00,6.530412435531616211e-01
9.956570714712142944e-02,4.339394867420196533e-01
2.041586339473724365e-01,-1.666841745376586914e+00
-1.251701831817626953e+00,-2.385763168334960938e+00
4.827392399311065674e-01,-1.771725177764892578e+00
1.321823716163635254e+00,1.725255370140075684e+00
-7.923990488052368164e-02,1.210500478744506836e+00
8.591558933258056641e-01,-1.191193819046020508e+00
3.016366958618164062e-01,-1.869508981704711914e+00
4.752104170620441437e-03,-2.504803419113159180e+00
1.134566187858581543e+00,4.066913425922393799e-01
1.506472945213317871e+00,-7.982008457183837891e-01
-1.788762211799621582e+00,1.079956218600273132e-01
4.888790547847747803e-01,1.095051050186157227e+00
1.329416394233703613e+00,1.174797654151916504e+00
-9.737043380737304688e-01,-7.502444386482238770e-01
8.805912733078002930e-01,-2.350763797760009766e+00
-8.310860395431518555e-01,7.486065626144409180e-01
-2.758234366774559021e-02,-4.906962215900421143e-01
2.112617254257202148e+00,-6.109261512756347656e-01
-1.982283890247344971e-01,-1.154401302337646484e+00
5.730301737785339355e-01,-6.173468828201293945e-01
1.790347695350646973e+00,8.778715729713439941e-01
1.594150960445404053e-01,1.653587579727172852e+00
4.564835727214813232e-01,1.260956525802612305e+00
4.263570606708526611e-01,-5.954917669296264648e-01
-7.885973453521728516e-01,-3.610932528972625732e-01
-1.226076841354370117e+00,8.722025156021118164e-01
1.716447770595550537e-01,-5.597095489501953125e-01
6.252408027648925781e-01,-3.343833386898040771e-01
9.670508503913879395e-01,-5.800783038139343262e-01
8.047870993614196777e-01,-1.059414863586425781e+00
-1.907501101493835449e+00,5.912525057792663574e-01
5.981717705726623535e-01,5.093936920166015625e-01
1.106369972229003906e+00,-1.085897326469421387e+00
7.978340387344360352e-01,1.260221481323242188e+00
2.387758642435073853e-01,1.891088008880615234e+00
2.067401409149169922e+00,2.994390130043029785e-01
1.341673254966735840e+00,-1.921942949295043945e+00
1.345601081848144531e+00,-9.045680761337280273e-01
-1.441457748413085938e+00,-2.455347180366516113e-01
4.996963441371917725e-01,2.350938320159912109e+00
8.179270625114440918e-01,-1.755565047264099121e+00
-2.309750318527221680e-01,-5.928083509206771851e-02
9.298277497291564941e-01,2.079847574234008789e+00
1.323866486549377441e+00,1.413051366806030273e+00
1.956188559532165527e+00,3.270684555172920227e-02
1.520890831947326660e+00,-1.307508349418640137e+00
-1.215610146522521973e+00,6.075878143310546875e-01
-4.463073313236236572e-01,1.305595040321350098e-01
-2.719877481460571289e+00,5.034180879592895508e-01
5.120999366044998169e-02,-4.650953114032745361e-01
-5.472378134727478027e-01,1.825431920588016510e-02
2.014636516571044922e+00,-6.894204020500183105e-01
1.073464676737785339e-01,-2.056682556867599487e-01
-2.888367176055908203e-01,1.186481267213821411e-01
3.346323966979980469e-01,3.741195499897003174e-01
7.212556898593902588e-02,2.669810354709625244e-01
-7.001958489418029785e-01,-2.425701916217803955e-02
7.712675333023071289e-01,-2.525175213813781738e-01
-9.450277686119079590e-01,-1.049484312534332275e-01
1.002956405282020569e-01,1.020448446273803711e+00
6.914713382720947266e-01,-5.696796774864196777e-01
-5.210183262825012207e-01,-5.431598424911499023e-01
7.512533068656921387e-01,1.402716875076293945e+00
8.524190187454223633e-01,-1.069562882184982300e-02
4.949269592761993408e-01,-1.813127547502517700e-01
1.839857250452041626e-01,1.248827457427978516e+00
-3.304853141307830811e-01,1.632614135742187500e+00
-2.026104211807250977e+00,9.746504426002502441e-01
-4.606879353523254395e-01,-5.468473434448242188e-01
2.604467235505580902e-02,2.216772794723510742e+00
-3.439565598964691162e-01,2.532367706298828125e+00
2.532150447368621826e-01,-9.246651530265808105e-01
-1.400346517562866211e+00,1.261614799499511719e+00
-1.814280986785888672e+00,9.656913578510284424e-02
1.595818519592285156e+00,2.042125940322875977e+00
-1.364273071289062500e+00,3.620126843452453613e-01
8.100236058235168457e-01,-5.194538235664367676e-01
1.014516830444335938e+00,-1.276536583900451660e+00
-8.700388073921203613e-01,3.831722959876060486e-02
1.748591661453247070e-01,-1.312175393104553223e+00
1.410522341728210449e+00,-7.973201870918273926e-01
-1.544795155525207520e+00,-5.384982228279113770e-01


==> figures/toy/figure/extension/data/iteration_400_sampled_20.csv <==
5.371943712234497070e-01,-2.253829538822174072e-01
-9.538385868072509766e-01,-1.861969530582427979e-01
-4.412254393100738525e-01,-5.818878412246704102e-01
2.264921665191650391e-01,-8.833181858062744141e-01
-5.837934017181396484e-01,-6.907708644866943359e-01
-4.349428415298461914e-01,-7.952419519424438477e-01
5.816895365715026855e-01,-1.119288444519042969e+00
-1.270693302154541016e+00,-5.451973676681518555e-01
-5.226996541023254395e-01,5.152624845504760742e-01
-4.741813242435455322e-02,5.623806118965148926e-01
-1.130360722541809082e+00,-3.788698911666870117e-01
-9.256459474563598633e-01,-2.365299016237258911e-01
-5.819052457809448242e-01,1.585090458393096924e-01
3.152110874652862549e-01,-1.241906285285949707e+00
1.801752001047134399e-01,-5.570576190948486328e-01
-2.455455809831619263e-01,-6.745248436927795410e-01
-5.116401314735412598e-01,2.469952255487442017e-01
8.310179710388183594e-01,1.153780698776245117e+00
2.321835309267044067e-01,1.467591673135757446e-01
-1.041430115699768066e+00,-7.477300167083740234e-01
-8.949370980262756348e-01,-9.024540781974792480e-01
-9.171221852302551270e-01,-1.243066787719726562e+00
-5.895426869392395020e-02,7.769198417663574219e-01
1.396178960800170898e+00,2.357815802097320557e-01
-2.454474270343780518e-01,2.558146715164184570e-01
1.063312172889709473e+00,-3.711268603801727295e-01
-1.266903519630432129e+00,8.360819816589355469e-01
-7.960779070854187012e-01,-1.150880217552185059e+00
-1.462353020906448364e-01,-3.035510182380676270e-01
-1.149936079978942871e+00,-5.949770212173461914e-01
-2.666350603103637695e-01,-1.771570146083831787e-01
-5.354575067758560181e-02,-1.179441332817077637e+00
-7.822268009185791016e-01,2.844770848751068115e-01
7.082620263099670410e-01,7.327626347541809082e-01
-1.001509904861450195e+00,8.447109907865524292e-02
2.692248523235321045e-01,-9.232695698738098145e-01
-7.008805871009826660e-01,9.882703423500061035e-01
4.217373132705688477e-01,6.969835162162780762e-01
1.098076939582824707e+00,-8.730244636535644531e-01
-5.241666436195373535e-01,2.400891035795211792e-01
5.975447893142700195e-01,-7.109000086784362793e-01
-4.859495759010314941e-01,-6.574835777282714844e-01
5.540046840906143188e-02,-1.245834112167358398e+00
5.905958414077758789e-01,8.751887083053588867e-01
1.502218395471572876e-01,1.321461796760559082e+00
-5.773505568504333496e-01,-2.340619862079620361e-01
1.414453625679016113e+00,1.428982615470886230e-02
-1.039286732673645020e+00,-7.719489932060241699e-01
-4.775147140026092529e-01,4.757828414440155029e-01
3.265453279018402100e-01,7.523646354675292969e-01
2.519487440586090088e-01,1.061146974563598633e+00
-8.822645545005798340e-01,-3.814568519592285156e-01
-9.753359556198120117e-01,4.102982282638549805e-01
-1.026829361915588379e+00,-5.837888717651367188e-01
-9.258777499198913574e-01,-5.390051603317260742e-01
2.065475583076477051e-01,-8.390367627143859863e-01
-7.505260705947875977e-01,8.398008346557617188e-01
-1.419019103050231934e+00,-5.253161489963531494e-02
-7.558602690696716309e-01,-7.445285469293594360e-02
7.767392992973327637e-01,-8.435509800910949707e-01
-8.355697616934776306e-03,-1.104617595672607422e+00
-8.994780182838439941e-01,-9.834564924240112305e-01
-9.844564199447631836e-01,5.097777843475341797e-01
7.322292029857635498e-02,1.109371066093444824e+00
4.700453579425811768e-01,1.197314858436584473e+00
2.763767540454864502e-01,5.702702999114990234e-01
-1.284334540367126465e+00,4.234903305768966675e-02
8.593273162841796875e-02,-9.735807776451110840e-01
-9.676845669746398926e-01,2.491399645805358887e-01
-6.788008809089660645e-01,-1.192725062370300293e+00
-1.043840721249580383e-01,2.685878574848175049e-01
-1.144979476928710938e+00,4.685917496681213379e-01
1.218094974756240845e-01,4.501231312751770020e-01
8.850222229957580566e-01,-1.220674276351928711e+00
-9.046691656112670898e-01,8.135911226272583008e-01
5.998990535736083984e-01,1.036731600761413574e+00
8.710669875144958496e-01,-5.224509835243225098e-01
-8.318910747766494751e-02,-7.787009477615356445e-01
6.418954133987426758e-01,-3.595181405544281006e-01
8.008990287780761719e-01,-8.590186834335327148e-01
2.465773969888687134e-01,-6.658716201782226562e-01
-6.739707589149475098e-01,-7.667145133018493652e-01
-1.001813173294067383e+00,-8.552746176719665527e-01
1.121548891067504883e+00,-6.580876708030700684e-01
1.396822452545166016e+00,1.018200814723968506e-02
-7.815343141555786133e-01,6.201729178428649902e-01
9.619281291961669922e-01,-2.445748448371887207e-01
-6.044861674308776855e-01,2.320669591426849365e-01
5.405858159065246582e-01,-1.182410717010498047e+00
-3.949222862720489502e-01,3.209710121154785156e-02
-7.327293753623962402e-01,3.928239345550537109e-01
-9.107228517532348633e-01,7.193732857704162598e-01
-1.155408263206481934e+00,-5.048885345458984375e-01
4.407218098640441895e-01,-1.908648759126663208e-01
5.768796801567077637e-01,1.004943490028381348e+00
-1.177423715591430664e+00,-3.937537670135498047e-01
9.952895045280456543e-01,8.920806050300598145e-01
3.214164972305297852e-01,-9.580525755882263184e-01
1.337649226188659668e-01,1.345970928668975830e-01
1.281374692916870117e+00,-4.257387518882751465e-01
-5.170181393623352051e-01,-5.288128852844238281e-01
-4.841699451208114624e-02,7.658025026321411133e-01
-6.994785070419311523e-01,8.377819061279296875e-01
-8.045534491539001465e-01,5.893953442573547363e-01
7.020465731620788574e-01,-2.738777399063110352e-01
-5.021713674068450928e-02,8.874173760414123535e-01
-1.339912891387939453e+00,-6.623408943414688110e-02
-1.523766666650772095e-01,-1.183944463729858398e+00
9.141921401023864746e-01,8.026336431503295898e-01
-5.771369338035583496e-01,8.828823566436767578e-01
1.090999603271484375e+00,-8.919797837734222412e-02
-5.996490120887756348e-01,-7.873343229293823242e-01
-8.963346481323242188e-01,-5.142568349838256836e-01
-3.622030019760131836e-01,-7.065091133117675781e-01
-3.965335190296173096e-01,-1.108691811561584473e+00
8.568856716156005859e-01,5.296874046325683594e-01
-8.707084059715270996e-01,8.603562116622924805e-01
-1.243815422058105469e+00,-3.567534685134887695e-01
-9.445657730102539062e-01,-2.409788668155670166e-01
-4.614562541246414185e-02,-1.111813545227050781e+00
-3.310005366802215576e-02,1.142225980758666992e+00
7.793089151382446289e-01,2.146352380514144897e-01
-1.756806075572967529e-01,8.816203474998474121e-01
-6.638953089714050293e-01,5.236919522285461426e-01
6.852157711982727051e-01,6.910931468009948730e-01
1.174286842346191406e+00,-1.295208036899566650e-01
-6.008295416831970215e-01,-7.405561804771423340e-01
-2.297970503568649292e-01,-1.490763068199157715e+00
-9.410138130187988281e-01,6.601151227951049805e-01
5.485219955444335938e-01,-4.540783762931823730e-01
-7.008263468742370605e-01,7.139092087745666504e-01
-5.116968154907226562e-01,-6.530222296714782715e-01
-1.368809938430786133e+00,2.999139130115509033e-01
5.807331204414367676e-01,-9.428871273994445801e-01
5.485644936561584473e-01,9.122791886329650879e-02
5.556337833404541016e-01,-1.722698211669921875e-01
2.053713500499725342e-01,-1.058470368385314941e+00
-9.115182757377624512e-01,3.052562475204467773e-01
-4.390144944190979004e-01,4.868072271347045898e-02
8.933909535408020020e-01,1.204566717147827148e+00
1.068313479423522949e+00,-6.060760021209716797e-01
5.745220184326171875e-01,-3.354573249816894531e-01
1.108094334602355957e+00,9.706851840019226074e-01
4.724715352058410645e-01,6.478856205940246582e-01
-3.084808290004730225e-01,7.191095948219299316e-01
6.147789955139160156e-01,-1.865253746509552002e-01
-1.158141970634460449e+00,-2.281749844551086426e-01
-3.674978017807006836e-01,1.045166850090026855e+00
5.130023360252380371e-01,5.575267672538757324e-01
9.598463773727416992e-01,-1.003653258085250854e-01
-2.910082936286926270e-01,-5.724711418151855469e-01
-7.034162282943725586e-01,7.809889316558837891e-01
-1.804017722606658936e-01,6.126744151115417480e-01
-3.682231903076171875e-01,-4.987926185131072998e-01
-1.686928272247314453e-01,6.209607720375061035e-01
-5.362014174461364746e-01,-8.070955872535705566e-01
3.411604762077331543e-01,3.495308160781860352e-01
7.085963487625122070e-01,-5.806103944778442383e-01
-2.534756064414978027e-01,-3.531152606010437012e-01
4.363148808479309082e-01,1.835140138864517212e-01
-2.341915816068649292e-01,-7.276630401611328125e-01
-5.794118642807006836e-01,3.156562447547912598e-01
1.033650636672973633e+00,5.161882638931274414e-01
-9.061367511749267578e-01,3.980666697025299072e-01
5.935003161430358887e-01,5.285781025886535645e-01
1.384869098663330078e+00,-7.361469268798828125e-01
-6.822876930236816406e-01,-1.381142854690551758e+00
1.142098903656005859e-01,-9.481134414672851562e-01
-9.826059937477111816e-01,-3.617745339870452881e-01
5.512866377830505371e-01,-1.070432066917419434e+00
-5.443967580795288086e-01,9.109984338283538818e-02
5.462655425071716309e-01,8.328191041946411133e-01
1.376563757658004761e-01,-3.258256018161773682e-01
-1.514691300690174103e-02,1.008657097816467285e+00
1.034881711006164551e+00,-8.610333204269409180e-01
-1.295130014419555664e+00,-5.859907269477844238e-01
4.027695655822753906e-01,-1.878795474767684937e-01
8.809814453125000000e-01,-1.142068147659301758e+00
1.439348816871643066e+00,9.606267511844635010e-02
-1.036253452301025391e+00,-4.367449134588241577e-02
1.114066481590270996e+00,-6.035472154617309570e-01
-1.040358304977416992e+00,-8.599371910095214844e-01
-7.316247224807739258e-01,3.691830933094024658e-01
-1.210538387298583984e+00,2.203821390867233276e-02
-1.306825041770935059e+00,8.658052682876586914e-01
6.892184615135192871e-01,-1.392735540866851807e-01
1.975786536931991577e-01,-9.422934651374816895e-01
1.233808845281600952e-01,5.107498168945312500e-01
7.696272730827331543e-01,-3.604043424129486084e-01
1.155687451362609863e+00,4.422316551208496094e-01
-2.667759358882904053e-01,1.005161046981811523e+00
-5.922584533691406250e-01,-8.268328309059143066e-01
-6.945019960403442383e-01,8.401879668235778809e-01
1.110373258590698242e+00,-4.858176112174987793e-01
4.916871786117553711e-01,1.101759552955627441e+00
-1.003238320350646973e+00,3.518027067184448242e-01
1.046056032180786133e+00,5.078572034835815430e-01
-1.330760002136230469e+00,-2.092871367931365967e-01


==> figures/toy/figure/extension/data/iteration_400_sampled_30.csv <==
1.184282302856445312e+00,6.736304610967636108e-02
-7.382556796073913574e-01,-7.580301910638809204e-02
-4.770607650279998779e-01,-6.250231266021728516e-01
4.843046665191650391e-01,-5.850945115089416504e-01
-6.050083637237548828e-01,-1.383413910865783691e+00
-9.297623634338378906e-01,-5.451254248619079590e-01
4.510472416877746582e-01,-1.144871830940246582e+00
-1.404185175895690918e+00,-1.120015501976013184e+00
-7.839550971984863281e-01,-3.176155984401702881e-01
4.988178610801696777e-01,3.567868471145629883e-01
-1.700798034667968750e+00,-3.284074664115905762e-01
-8.808704614639282227e-01,-7.963074445724487305e-01
-1.018856525421142578e+00,3.050587177276611328e-01
8.366883993148803711e-01,-4.750024378299713135e-01
-7.393464446067810059e-02,-4.334939122200012207e-01
-2.552338130772113800e-02,-5.910668373107910156e-01
-9.160865545272827148e-01,1.921964883804321289e-01
9.459773898124694824e-01,7.330013513565063477e-01
1.188563585281372070e+00,2.020182013511657715e-01
-8.251664042472839355e-01,-4.441686272621154785e-01
-4.040777385234832764e-01,-8.961204290390014648e-01
-1.286422967910766602e+00,-1.151159048080444336e+00
1.023527458310127258e-01,8.309711813926696777e-01
1.488678812980651855e+00,-3.629647791385650635e-01
-3.769501745700836182e-01,2.838138639926910400e-01
4.640834331512451172e-01,1.707046031951904297e-01
-1.089229702949523926e+00,5.865225195884704590e-01
-7.707996964454650879e-01,-1.026682853698730469e+00
-2.466373741626739502e-01,-2.207428514957427979e-01
-1.471751809120178223e+00,-8.493133187294006348e-01
-3.867584466934204102e-01,-3.285205960273742676e-01
4.656569659709930420e-01,-5.964220762252807617e-01
-7.077689766883850098e-01,-4.019543156027793884e-02
1.118379354476928711e+00,4.202683568000793457e-01
-1.232476592063903809e+00,4.750385582447052002e-01
4.977464079856872559e-01,-1.031603693962097168e+00
-7.804821729660034180e-01,6.474888324737548828e-01
7.801691293716430664e-01,6.561699509620666504e-01
9.124083518981933594e-01,-4.396334886550903320e-01
-6.303513646125793457e-01,-1.206721365451812744e-02
6.586734950542449951e-02,-5.822886228561401367e-01
-9.262197017669677734e-01,-1.020392179489135742e+00
2.283211201429367065e-01,-9.764145016670227051e-01
2.864746451377868652e-01,-1.304190754890441895e+00
8.337824344635009766e-01,1.134965896606445312e+00
3.473929464817047119e-01,1.350645542144775391e+00
-8.332251906394958496e-01,-4.117093384265899658e-01
1.164036035537719727e+00,5.877007842063903809e-01
-6.042452454566955566e-01,-1.059242010116577148e+00
-3.608485460281372070e-01,6.919980645179748535e-01
-8.109728991985321045e-02,6.089030504226684570e-01
8.093851804733276367e-01,3.129536509513854980e-01
-3.875721991062164307e-01,-5.174392461776733398e-01
-1.097417235374450684e+00,-1.188699007034301758e-01
-1.069164514541625977e+00,-3.083647489547729492e-01
-9.214185476303100586e-01,-5.586020350456237793e-01
2.284126877784729004e-01,-6.495058536529541016e-01
-2.790235280990600586e-01,7.147200703620910645e-01
-1.001814723014831543e+00,2.210055291652679443e-02
-6.702867746353149414e-01,6.660249829292297363e-02
6.120528578758239746e-01,-6.549535989761352539e-01
-1.740280836820602417e-01,-1.107195854187011719e+00
-7.634635567665100098e-01,-8.523061275482177734e-01
-9.713286161422729492e-01,1.152710437774658203e+00
1.669020652770996094e-01,4.701825976371765137e-01
3.005566000938415527e-01,1.217214107513427734e+00
-2.505246698856353760e-01,6.096816658973693848e-01
-1.742252349853515625e+00,2.314004600048065186e-01
2.024558335542678833e-01,-1.109215855598449707e+00
-8.080410361289978027e-01,2.461364567279815674e-01
-1.932998299598693848e-01,-7.072609066963195801e-01
-2.616469264030456543e-01,-2.451856434345245361e-01
-9.878870844841003418e-01,-7.766470313072204590e-03
2.286502346396446228e-02,-4.620574712753295898e-01
1.176893591880798340e+00,-7.970151901245117188e-01
-6.177380084991455078e-01,2.884002029895782471e-01
4.543180167675018311e-01,4.910854101181030273e-01
1.105443954467773438e+00,-3.232888579368591309e-01
-3.195844888687133789e-01,-1.118965983390808105e+00
2.625910639762878418e-01,1.430492401123046875e-01
9.103837013244628906e-01,-9.601541757583618164e-01
-1.716177463531494141e-01,-5.933525562286376953e-01
-1.277402758598327637e+00,-9.520812034606933594e-01
-1.326199889183044434e+00,-4.721572995185852051e-01
1.260491013526916504e+00,6.643210351467132568e-02
1.313262343406677246e+00,1.024158447980880737e-01
-4.922330081462860107e-01,9.150612354278564453e-01
-2.122701704502105713e-02,9.812888503074645996e-02
-6.954333186149597168e-01,-1.879633426666259766e+00
-3.217087090015411377e-01,-2.462866157293319702e-02
1.199697852134704590e+00,-1.255370974540710449e+00
-2.265388667583465576e-01,1.575081795454025269e-01
-7.194627523422241211e-01,9.002891182899475098e-01
-8.173314332962036133e-01,6.436621546745300293e-01
-1.417592883110046387e+00,-1.456703692674636841e-01
1.090560197830200195e+00,5.277148485183715820e-01
6.717367768287658691e-01,8.776747584342956543e-01
-5.637555122375488281e-01,4.213064908981323242e-02
1.464840173721313477e+00,6.205505132675170898e-01
4.748089015483856201e-01,-6.210916042327880859e-01
9.818038344383239746e-02,4.210223257541656494e-01
-7.059887051582336426e-01,-6.986396908760070801e-01
-3.088611960411071777e-01,1.396040678024291992e+00
-3.301955461502075195e-01,3.695107102394104004e-01
-1.380579710006713867e+00,5.790986418724060059e-01
5.226825475692749023e-01,3.854388296604156494e-01
-5.209024548530578613e-01,8.177831172943115234e-01
-9.055551886558532715e-01,-8.410518616437911987e-02
-6.307175755500793457e-02,-1.526829004287719727e+00
3.501959741115570068e-01,5.056908130645751953e-01
-3.817502856254577637e-01,1.184998035430908203e+00
1.349378824234008789e+00,4.439288377761840820e-01
1.878679841756820679e-01,-1.646482348442077637e+00
-6.978223919868469238e-01,-5.912649631500244141e-01
-6.554663777351379395e-01,-8.930807113647460938e-01
-2.841925621032714844e-01,-5.341222286224365234e-01
7.675346136093139648e-01,6.210241913795471191e-01
-7.713238000869750977e-01,9.478753209114074707e-01
-1.320042133331298828e+00,-1.080038994550704956e-01
-9.448460340499877930e-01,-4.739141762256622314e-01
-4.959310889244079590e-01,-6.542317271232604980e-01
2.002440989017486572e-01,9.116986989974975586e-01
5.876568555831909180e-01,1.102794930338859558e-01
-4.508944153785705566e-01,7.544947266578674316e-01
-5.910046696662902832e-01,1.020682096481323242e+00
1.374371886253356934e+00,5.870591402053833008e-01
3.352543115615844727e-01,1.642085611820220947e-02
-1.701612621545791626e-01,-6.093590259552001953e-01
-2.567533850669860840e-01,-1.677311301231384277e+00
-1.212857842445373535e+00,1.317547798156738281e+00
4.916907548904418945e-01,-3.302315473556518555e-01
-8.407937288284301758e-01,5.854415893554687500e-01
-4.878244400024414062e-01,-7.477608323097229004e-01
-1.127117753028869629e+00,2.789286375045776367e-01
1.472072303295135498e-02,-1.200279474258422852e+00
5.884661674499511719e-01,3.272806406021118164e-01
4.697050750255584717e-01,1.997093409299850464e-01
3.022235035896301270e-01,-1.167617797851562500e+00
-1.035484313964843750e+00,-7.423330843448638916e-02
-8.928185105323791504e-01,-3.381758928298950195e-02
4.705612659454345703e-01,7.293251752853393555e-01
9.284758567810058594e-01,-8.359522819519042969e-01
9.013133645057678223e-01,-1.963736265897750854e-01
1.425658822059631348e+00,1.265054225921630859e+00
9.265770316123962402e-01,7.096150517463684082e-01
-1.906349360942840576e-01,7.287464141845703125e-01
1.238659501075744629e+00,-4.267434477806091309e-01
-4.860597550868988037e-01,-4.970837533473968506e-01
-6.636886596679687500e-01,9.809338450431823730e-01
4.437326788902282715e-01,8.413921594619750977e-01
1.376874089241027832e+00,4.091138243675231934e-01
4.647493362426757812e-03,-8.396462798118591309e-01
-4.283440113067626953e-01,3.369639813899993896e-02
-6.803587675094604492e-01,6.868499517440795898e-01
-1.936607509851455688e-01,-2.529844641685485840e-01
-2.770951688289642334e-01,5.884156227111816406e-01
-4.151298999786376953e-01,-9.496862888336181641e-01
5.379213094711303711e-01,1.710000336170196533e-01
1.087453961372375488e+00,-4.281184077262878418e-01
3.285174667835235596e-01,3.892555832862854004e-01
4.036958217620849609e-01,2.414977550506591797e-01
-3.956499099731445312e-01,-5.770121812820434570e-01
-6.279278993606567383e-01,2.796145081520080566e-01
7.355446815490722656e-01,2.716883420944213867e-01
-5.497816801071166992e-01,-3.453524410724639893e-02
3.372385203838348389e-01,1.150606751441955566e+00
1.626210927963256836e+00,-4.572832584381103516e-01
-1.195950508117675781e+00,-1.434083461761474609e+00
8.762460947036743164e-02,-5.927815437316894531e-01
-9.486454725265502930e-01,-3.435344696044921875e-01
1.362704932689666748e-01,-1.048769712448120117e+00
-1.345897912979125977e-01,2.913670539855957031e-01
3.822267651557922363e-01,1.123082160949707031e+00
-1.536096781492233276e-01,-1.370427161455154419e-01
-4.063844680786132812e-02,1.160307645797729492e+00
-1.131102800369262695e+00,1.950469762086868286e-01
3.782493472099304199e-01,-9.099881052970886230e-01
1.009385108947753906e+00,-1.435967206954956055e+00
1.162678480148315430e+00,1.049112975597381592e-01
-7.754117250442504883e-01,-3.007783293724060059e-01
1.158019304275512695e+00,-4.539106488227844238e-01
-7.965340018272399902e-01,-4.455662369728088379e-01
-2.680209279060363770e-01,-1.273834556341171265e-01
-1.560585975646972656e+00,2.863001227378845215e-01
-8.326684236526489258e-01,1.209761142730712891e+00
4.766603708267211914e-01,-7.408937811851501465e-01
6.622361391782760620e-02,-1.454386472702026367e+00
8.482651114463806152e-01,1.126959800720214844e+00
3.272928297519683838e-01,-7.592843174934387207e-01
7.821871638298034668e-01,2.450206428766250610e-01
-5.928500294685363770e-01,6.402658224105834961e-01
-7.575433850288391113e-01,-1.537637233734130859e+00
1.832197010517120361e-01,1.176983594894409180e+00
1.510682940483093262e+00,-7.647202014923095703e-01
3.498134613037109375e-01,1.240597248077392578e+00
-1.064979195594787598e+00,6.642639636993408203e-01
8.463771939277648926e-01,4.296201467514038086e-01
-1.277811765670776367e+00,-1.151760071516036987e-01


==> figures/toy/figure/extension/data/iteration_400_sampled_40.csv <==
1.984593152999877930e+00,5.519446134567260742e-01
-4.661003947257995605e-01,-3.974833786487579346e-01
-8.268428444862365723e-01,-1.429035186767578125e+00
-2.064113914966583252e-01,-3.318277299404144287e-01
-1.403010368347167969e+00,-9.671508669853210449e-01
-1.758061289787292480e+00,-4.404186904430389404e-01
2.858689725399017334e-01,-1.592784762382507324e+00
-3.921301364898681641e-01,4.035227894783020020e-01
2.423906326293945312e-02,1.625106334686279297e-01
-1.316311359405517578e+00,1.925038397312164307e-01
-1.122506856918334961e+00,-3.004153370857238770e-01
-9.600836038589477539e-01,4.605203568935394287e-01
1.233540296554565430e+00,-1.164071440696716309e+00
-3.203408420085906982e-01,3.788880705833435059e-01
6.698431074619293213e-02,-7.725132703781127930e-01
-1.162875533103942871e+00,5.171754360198974609e-01
1.318400621414184570e+00,6.637251973152160645e-01
7.909078001976013184e-01,7.261466979980468750e-02
-3.171436786651611328e-01,-6.086566448211669922e-01
-2.338762432336807251e-01,-5.312282443046569824e-01
-7.811128497123718262e-01,-6.736514568328857422e-01
6.365115642547607422e-01,1.281599760055541992e+00
1.054865360260009766e+00,-6.650978326797485352e-01
-5.897839069366455078e-01,-5.116896629333496094e-01
5.419698953628540039e-01,-1.224902421236038208e-01
-1.161057353019714355e+00,4.301789402961730957e-01
-3.591099381446838379e-02,-1.011092662811279297e+00
-5.878229066729545593e-02,-1.860640347003936768e-01
-1.164697527885437012e+00,-1.144125938415527344e+00
8.551155775785446167e-02,-1.821698620915412903e-03
7.174684405326843262e-01,-5.406676530838012695e-01
-5.375683307647705078e-01,-3.090442419052124023e-01
1.033545732498168945e+00,-4.628409445285797119e-02
-9.539491534233093262e-01,-8.417412638664245605e-03
2.845656871795654297e-01,-8.219082951545715332e-01
-1.074891805648803711e+00,4.212245941162109375e-01
-1.133187860250473022e-01,-1.812826693058013916e-01
9.859468936920166016e-01,-1.023810386657714844e+00
-8.683347702026367188e-01,-4.997402429580688477e-01
3.407589197158813477e-01,2.802994251251220703e-01
-1.193786144256591797e+00,-1.668022871017456055e+00
8.976127505302429199e-01,-8.186724781990051270e-01
7.724872827529907227e-01,-2.084066152572631836e+00
6.206668615341186523e-01,1.286299467086791992e+00
-6.402328610420227051e-01,1.891644358634948730e+00
-1.293336272239685059e+00,-4.901671707630157471e-01
1.000568151473999023e+00,-2.216203659772872925e-01
-4.500874280929565430e-01,-1.172123789787292480e+00
6.385529637336730957e-01,4.639616310596466064e-01
9.457230567932128906e-02,6.177623271942138672e-01
1.396036505699157715e+00,3.953773975372314453e-01
6.935694217681884766e-01,-1.044644355773925781e+00
-1.328067421913146973e+00,-9.874312281608581543e-01
-1.282424330711364746e+00,5.084518790245056152e-01
-1.369419097900390625e+00,-1.022547483444213867e-02
-3.149936795234680176e-01,-6.769275069236755371e-01
-3.563625812530517578e-01,6.759713888168334961e-01
-1.380872249603271484e+00,-5.509081482887268066e-01
-4.958508014678955078e-01,6.023717522621154785e-01
2.900367975234985352e-01,-1.771522909402847290e-01
3.023142814636230469e-01,-9.936667084693908691e-01
-2.600626647472381592e-01,-5.339810252189636230e-01
-2.452649921178817749e-01,2.615779936313629150e-01
4.406365752220153809e-02,-2.358737587928771973e-02
-2.077042870223522186e-02,1.193081974983215332e+00
1.806311458349227905e-01,7.717469930648803711e-01
-1.985264182090759277e+00,-2.537929117679595947e-01
9.324167370796203613e-01,-1.327855587005615234e+00
-7.041468024253845215e-01,1.166883558034896851e-01
4.468414187431335449e-02,-4.893696308135986328e-01
-4.464419782161712646e-01,-1.742266714572906494e-01
-1.188114762306213379e+00,-2.181786000728607178e-01
4.725940823554992676e-01,-6.237065196037292480e-01
6.375336050987243652e-01,-5.682207345962524414e-01
-4.009588658809661865e-01,-1.518628597259521484e-01
2.404260635375976562e-01,1.699167251586914062e+00
5.880889296531677246e-01,-1.600495874881744385e-01
-1.094485521316528320e+00,-1.188045501708984375e+00
1.550724744796752930e+00,-8.367431163787841797e-01
1.343828916549682617e+00,-7.717767953872680664e-01
1.450505405664443970e-01,-7.006809711456298828e-01
-7.976175546646118164e-01,-8.165891766548156738e-01
-1.435160160064697266e+00,1.626336276531219482e-01
1.851677179336547852e+00,2.845870852470397949e-01
1.387060403823852539e+00,1.729192584753036499e-01
-8.791472315788269043e-01,3.284260034561157227e-01
-9.976207613945007324e-01,4.165301918983459473e-01
6.961315870285034180e-02,-6.548768281936645508e-01
3.811389803886413574e-01,-3.065286576747894287e-01
6.505993604660034180e-01,-1.244508981704711914e+00
-2.505634725093841553e-01,1.301984786987304688e+00
-8.880021572113037109e-01,5.331018567085266113e-01
-1.278906941413879395e+00,2.069979161024093628e-01
-1.968011140823364258e+00,-6.607653498649597168e-01
6.837404966354370117e-01,7.302289009094238281e-01
-1.829878538846969604e-01,8.610331416130065918e-01
-1.062261819839477539e+00,-5.474721193313598633e-01
1.980543851852416992e+00,4.902549386024475098e-01
8.290481567382812500e-01,-6.375476121902465820e-01
-9.169597625732421875e-01,2.612120509147644043e-01
1.008268713951110840e+00,-1.132583022117614746e+00
-8.979601263999938965e-01,-6.763461232185363770e-01
-5.673856735229492188e-01,9.144869446754455566e-01
-1.651790738105773926e-01,-2.841205596923828125e-01
-1.282575607299804688e+00,-5.984333157539367676e-02
2.513051927089691162e-01,-4.011085927486419678e-01
-1.397239446640014648e+00,1.071935176849365234e+00
-3.873500227928161621e-01,5.165196657180786133e-01
7.180972099304199219e-01,-2.183895587921142578e+00
-1.641441136598587036e-03,8.669835329055786133e-01
2.027365565299987793e-02,1.202552199363708496e+00
7.710271477699279785e-01,7.278530597686767578e-01
9.980046749114990234e-02,-1.308604478836059570e+00
-1.790647506713867188e-01,-3.064941465854644775e-01
-1.531555533409118652e+00,-2.181824296712875366e-01
-5.709629654884338379e-01,-4.039710164070129395e-01
5.760937929153442383e-01,3.345061242580413818e-01
-7.415391206741333008e-01,6.306574940681457520e-01
-1.554615020751953125e+00,-8.837310075759887695e-01
-1.850509047508239746e-01,8.275589346885681152e-02
-8.104790449142456055e-01,-3.563660383224487305e-01
2.738570570945739746e-01,9.513007998466491699e-01
1.609963178634643555e-01,3.974792361259460449e-01
1.365757267922163010e-02,6.310073137283325195e-01
-3.550045490264892578e-01,9.636147618293762207e-01
1.681903123855590820e+00,8.178833127021789551e-02
3.726147413253784180e-01,4.017064571380615234e-01
1.341717690229415894e-01,-3.019692003726959229e-02
-5.510747432708740234e-04,-1.502518415451049805e+00
-6.333640217781066895e-01,1.387964606285095215e+00
6.164408922195434570e-01,-2.860058248043060303e-01
-6.790353059768676758e-01,9.751954674720764160e-02
-7.713491320610046387e-01,-1.274224221706390381e-01
-1.217123389244079590e+00,2.886176705360412598e-01
9.019286036491394043e-01,-1.789543271064758301e+00
8.025354743003845215e-01,5.393130183219909668e-01
9.631403684616088867e-01,-1.910713613033294678e-01
-8.530384302139282227e-02,-1.282192945480346680e+00
-8.673579692840576172e-01,-2.188961356878280640e-01
-7.186303138732910156e-01,3.977534770965576172e-01
8.036617040634155273e-01,8.350223898887634277e-01
7.084321975708007812e-01,-8.647778034210205078e-01
1.435187578201293945e+00,3.238168358802795410e-01
8.720853328704833984e-01,1.238653659820556641e+00
4.064605236053466797e-01,5.178062319755554199e-01
3.759479522705078125e-01,6.855829954147338867e-01
1.354966878890991211e+00,-1.016335725784301758e+00
-6.339927762746810913e-02,1.564121693372726440e-01
-5.287992358207702637e-01,4.335971474647521973e-01
8.906500935554504395e-01,3.639574944972991943e-01
7.317425012588500977e-01,2.452557384967803955e-01
1.018932938575744629e+00,-2.949845194816589355e-01
-5.827560424804687500e-01,3.053524196147918701e-01
-2.663246989250183105e-01,1.539089977741241455e-01
-3.618542551994323730e-01,1.205353960394859314e-01
-7.299644947052001953e-01,6.465612053871154785e-01
-1.047885298728942871e+00,-1.075056076049804688e+00
4.521566629409790039e-01,3.869302868843078613e-01
7.505816817283630371e-01,-4.949033558368682861e-01
4.151236414909362793e-01,-4.436235725879669189e-01
8.216915130615234375e-01,6.387491226196289062e-01
-3.115310668945312500e-01,-6.094534397125244141e-01
-4.766219854354858398e-01,7.218478620052337646e-02
5.582017302513122559e-01,6.150601506233215332e-01
-6.187239289283752441e-01,-6.998134851455688477e-01
-3.779069781303405762e-01,1.902111768722534180e+00
1.264615297317504883e+00,-3.639429807662963867e-01
-9.388958215713500977e-01,-1.673159122467041016e+00
4.768920242786407471e-01,-2.395861744880676270e-01
-2.980011999607086182e-01,-9.992766380310058594e-01
2.999216318130493164e-01,-9.903506636619567871e-01
-4.683771729469299316e-01,2.950584590435028076e-01
4.399142861366271973e-01,1.030557394027709961e+00
-5.778433680534362793e-01,4.293599724769592285e-01
-8.729374036192893982e-03,1.029324769973754883e+00
1.370719313621520996e+00,-8.983311653137207031e-01
-1.021104097366333008e+00,-4.216315746307373047e-01
5.718767046928405762e-01,-7.191737890243530273e-01
9.211465716361999512e-02,6.965814530849456787e-02
-7.924038767814636230e-01,6.670402288436889648e-01
1.023449301719665527e+00,-4.818355739116668701e-01
-5.820507407188415527e-01,-6.859267950057983398e-01
-2.244492918252944946e-01,-8.761818408966064453e-01
-1.219326972961425781e+00,1.463216692209243774e-01
-4.021222889423370361e-01,1.411688089370727539e+00
5.267064571380615234e-01,-9.828291535377502441e-01
4.088197946548461914e-01,-1.950784564018249512e+00
6.712408065795898438e-01,1.169384121894836426e+00
7.490774989128112793e-01,-1.061193227767944336e+00
8.966243863105773926e-01,-1.464260518550872803e-01
-1.796579658985137939e-01,9.378542900085449219e-01
-7.800148129463195801e-01,-1.080997586250305176e+00
4.063671827316284180e-01,5.380778312683105469e-01
1.868095159530639648e+00,-8.617597818374633789e-01
-3.292566239833831787e-01,9.620883464813232422e-01
-1.372130393981933594e+00,2.443068027496337891e-01
3.614055216312408447e-01,8.446065187454223633e-01
-1.514095067977905273e+00,1.091592386364936829e-01


==> figures/toy/figure/extension/data/iteration_400_sampled_50.csv <==
1.694842696189880371e+00,-2.308944165706634521e-01
1.037232652306556702e-01,-8.805736899375915527e-02
-1.009389162063598633e+00,-5.433543920516967773e-01
1.179478764533996582e-01,-8.202931284904479980e-01
-1.649721384048461914e+00,-2.127665281295776367e-01
-2.155953645706176758e+00,-9.759150743484497070e-01
-5.296995043754577637e-01,-5.877606272697448730e-01
-1.761379122734069824e+00,-4.903648048639297485e-02
-1.829623281955718994e-01,5.171874761581420898e-01
-5.604689121246337891e-01,2.124214172363281250e-01
-3.514511585235595703e-01,5.944170951843261719e-01
-8.947227001190185547e-01,2.385206520557403564e-01
-1.478834867477416992e+00,4.556868374347686768e-01
9.496968388557434082e-01,-1.262007236480712891e+00
-3.669032752513885498e-01,6.246383190155029297e-01
3.054734170436859131e-01,-1.150876760482788086e+00
-3.808034956455230713e-01,-3.298258781433105469e-01
6.085847020149230957e-01,2.453873455524444580e-01
1.291677117347717285e+00,2.693528831005096436e-01
2.379879653453826904e-01,-8.132699728012084961e-01
1.684575229883193970e-01,-1.116591334342956543e+00
-4.042825996875762939e-01,-4.145109057426452637e-01
6.208468675613403320e-01,5.830937623977661133e-01
1.847111582756042480e-01,-1.121385812759399414e+00
-4.798919260501861572e-01,-1.175616502761840820e+00
9.511933326721191406e-01,6.248089671134948730e-02
-8.691415786743164062e-01,-9.999824762344360352e-01
-7.467932999134063721e-03,-7.798160910606384277e-01
-2.848289608955383301e-01,1.042245477437973022e-01
-2.265904545783996582e-01,-8.190881013870239258e-01
-2.322782874107360840e-01,-2.219708114862442017e-01
8.870022296905517578e-01,1.312518715858459473e-01
-1.050245404243469238e+00,-1.701307892799377441e-01
9.576249718666076660e-01,1.018887385725975037e-01
-8.488931059837341309e-01,-3.711020946502685547e-01
3.527856171131134033e-01,-2.269579917192459106e-01
1.130866706371307373e-01,1.109633743762969971e-01
-1.740570217370986938e-01,8.967669308185577393e-02
1.672306060791015625e+00,-1.104889631271362305e+00
-3.523307442665100098e-01,-1.005468964576721191e+00
1.021725893020629883e+00,3.914591670036315918e-01
-1.091889858245849609e+00,-1.461952567100524902e+00
1.397419333457946777e+00,-9.465916752815246582e-01
1.458767175674438477e+00,-1.926128387451171875e+00
3.820077180862426758e-01,1.771132826805114746e+00
-6.729841232299804688e-01,2.074047565460205078e+00
-1.602122306823730469e+00,1.053211092948913574e-02
1.110035896301269531e+00,-1.390560567378997803e-01
2.474016100168228149e-01,-2.528234720230102539e+00
4.469584822654724121e-01,4.788284599781036377e-01
5.662243962287902832e-01,1.559154316782951355e-02
1.032996535301208496e+00,4.845498800277709961e-01
6.162824630737304688e-01,-1.311136245727539062e+00
-1.706358075141906738e+00,-8.029188513755798340e-01
-8.704847097396850586e-01,3.123921155929565430e-01
-1.879956364631652832e+00,2.654982507228851318e-01
-5.527678132057189941e-01,-9.764614701271057129e-01
-5.262528061866760254e-01,-3.571064025163650513e-02
-8.560793995857238770e-01,-9.223152995109558105e-01
1.442726999521255493e-01,1.409266889095306396e-01
2.834806740283966064e-01,7.620766162872314453e-01
8.942236751317977905e-02,-1.583848237991333008e+00
-1.483885198831558228e-01,9.448139071464538574e-01
-4.914388060569763184e-01,-5.026782751083374023e-01
-4.151840209960937500e-01,2.306924909353256226e-01
-7.004499435424804688e-01,4.495508372783660889e-01
1.425408273935317993e-01,2.393511235713958740e-01
-2.012063980102539062e+00,-2.333777993917465210e-01
6.917759180068969727e-01,-5.234794616699218750e-01
-8.629854321479797363e-01,-2.608423531055450439e-01
-7.285289168357849121e-01,-9.193439483642578125e-01
-4.941805079579353333e-02,-2.978312671184539795e-01
-8.270058035850524902e-01,1.987931132316589355e-02
2.890937030315399170e-02,-3.670681118965148926e-01
7.238650321960449219e-01,-3.221935033798217773e-01
-4.846571385860443115e-02,-1.932089179754257202e-01
-3.026326000690460205e-01,1.381545424461364746e+00
8.963136672973632812e-01,4.980263411998748779e-01
-3.479630649089813232e-01,-1.067374706268310547e+00
1.495077133178710938e+00,-9.253470897674560547e-01
1.929861545562744141e+00,-1.004237294197082520e+00
-2.633605003356933594e-01,-6.959549188613891602e-01
-4.379212856292724609e-01,-1.275974750518798828e+00
-9.939679503440856934e-01,4.727739095687866211e-01
8.242372870445251465e-01,-6.081358194351196289e-01
1.126805543899536133e+00,-8.386541008949279785e-01
-1.915299892425537109e+00,4.804676175117492676e-01
-1.014869451522827148e+00,1.103811860084533691e+00
1.404150605201721191e+00,5.280905961990356445e-01
4.913910031318664551e-01,8.796672523021697998e-02
7.512475252151489258e-01,1.578639149665832520e-01
-1.037750124931335449e+00,1.371352434158325195e+00
-1.329938888549804688e+00,2.286894023418426514e-01
-1.903896450996398926e+00,-7.890934348106384277e-01
6.693080067634582520e-01,6.392270326614379883e-01
-3.236529231071472168e-01,1.895394325256347656e-01
-1.389849662780761719e+00,1.716202497482299805e-02
1.106024742126464844e+00,2.119418680667877197e-01
4.250024557113647461e-01,2.145087420940399170e-01
-7.096180915832519531e-01,1.086171865463256836e-01
3.689230978488922119e-01,-1.024065256118774414e+00
2.667425572872161865e-01,-3.629251420497894287e-01
-1.109997630119323730e+00,3.561528325080871582e-01
2.541821002960205078e-01,-1.002481818199157715e+00
-1.163782119750976562e+00,5.193490982055664062e-01
1.980374604463577271e-01,4.081935882568359375e-01
-5.472446680068969727e-01,6.346516013145446777e-01
5.558404326438903809e-02,1.591237187385559082e-01
3.989705741405487061e-01,1.457042455673217773e+00
2.505910396575927734e-01,4.513201117515563965e-01
-2.824967205524444580e-01,1.286576032638549805e+00
-2.871334850788116455e-01,-1.276119112968444824e+00
-5.986229181289672852e-01,2.039065808057785034e-01
-9.608516693115234375e-01,6.309896707534790039e-01
-3.453750610351562500e-01,-2.285247445106506348e-01
4.409661889076232910e-01,8.228079080581665039e-01
-1.207589507102966309e+00,6.125261187553405762e-01
-1.810601353645324707e+00,-7.681192457675933838e-02
-2.796056270599365234e-01,-4.042977094650268555e-01
-1.441413402557373047e+00,1.899666190147399902e-01
4.230291843414306641e-01,-8.480740338563919067e-02
6.240653395652770996e-01,7.138431668281555176e-01
-3.452475070953369141e-01,-1.233618706464767456e-02
5.222204923629760742e-01,1.193437814712524414e+00
9.862529039382934570e-01,-6.108102202415466309e-02
9.419510364532470703e-01,1.209727048873901367e+00
9.423775076866149902e-01,-7.003703713417053223e-02
-1.185161232948303223e+00,-9.488751888275146484e-01
-9.093860387802124023e-01,1.136200189590454102e+00
2.731477320194244385e-01,-4.278759062290191650e-01
1.163721084594726562e-01,-5.673354268074035645e-01
-7.596731185913085938e-03,-1.941572129726409912e-02
-1.176693558692932129e+00,-5.273617506027221680e-01
1.104939103126525879e+00,-1.017213344573974609e+00
9.537112712860107422e-01,7.659695297479629517e-02
3.508876860141754150e-01,-3.333202004432678223e-02
9.910490512847900391e-01,-7.809631228446960449e-01
-3.243288993835449219e-01,-8.188723325729370117e-01
-5.509505867958068848e-01,-2.874166369438171387e-01
1.548624932765960693e-01,7.368037104606628418e-01
4.176345467567443848e-01,-1.014729738235473633e+00
8.146247267723083496e-01,9.415044188499450684e-01
2.529624700546264648e-01,1.574991941452026367e+00
-9.042278677225112915e-02,5.323706269264221191e-01
4.252800941467285156e-01,-4.260663986206054688e-01
1.977958798408508301e+00,-2.518062591552734375e-01
-4.854794144630432129e-01,9.759442210197448730e-01
-8.556675314903259277e-01,1.130950450897216797e+00
4.713298380374908447e-02,4.654478430747985840e-01
2.682611346244812012e-01,6.811275482177734375e-01
1.603700280189514160e+00,-3.813414871692657471e-01
-7.492940425872802734e-01,3.406383693218231201e-01
-5.715771913528442383e-01,-4.871456921100616455e-01
-8.713171482086181641e-01,4.661551713943481445e-01
-6.375134587287902832e-01,6.463464498519897461e-01
-2.488309293985366821e-01,-8.390400409698486328e-01
3.930357843637466431e-02,1.198469877243041992e+00
1.459732890129089355e+00,9.479492902755737305e-03
3.065034151077270508e-01,-1.335474133491516113e+00
8.639069199562072754e-01,-1.798883676528930664e-01
-1.062319725751876831e-01,-5.603454262018203735e-02
-5.820138454437255859e-01,-1.748242974281311035e-01
1.141333460807800293e+00,-2.089626938104629517e-01
-6.499670147895812988e-01,-9.839287400245666504e-01
-7.809051275253295898e-01,2.232581377029418945e+00
1.782132625579833984e+00,-8.295191526412963867e-01
-4.005506634712219238e-02,-2.322721004486083984e+00
4.659672081470489502e-01,3.446796536445617676e-02
2.067601978778839111e-01,-6.345971822738647461e-01
1.406224668025970459e-01,-2.159209698438644409e-01
-3.386602401733398438e-01,7.635682821273803711e-03
6.023031473159790039e-01,8.766868114471435547e-01
1.116278395056724548e-01,1.126494884490966797e+00
4.299881160259246826e-01,1.041995286941528320e+00
1.640847444534301758e+00,-6.068711280822753906e-01
-2.984446585178375244e-01,-3.699754774570465088e-01
2.954044938087463379e-02,-9.451926946640014648e-01
7.641346454620361328e-01,-1.801585793495178223e+00
2.946844995021820068e-01,-1.210399627685546875e+00
-7.697048187255859375e-01,9.725367426872253418e-01
1.465411186218261719e+00,1.946057379245758057e-01
-1.773997843265533447e-01,-8.996067643165588379e-01
5.235519409179687500e-01,-8.576806634664535522e-02
-1.586543440818786621e+00,6.057573556900024414e-01
-5.667203664779663086e-02,1.216141939163208008e+00
-6.404664516448974609e-01,4.505131021142005920e-02
1.230983614921569824e+00,-2.210901260375976562e+00
2.635304927825927734e-01,9.262238740921020508e-01
5.626714825630187988e-01,-3.325161933898925781e-01
1.807477235794067383e+00,-9.503874182701110840e-01
1.211852192878723145e+00,3.959656953811645508e-01
-7.966195940971374512e-01,9.138333797454833984e-02
2.361508458852767944e-01,9.526876211166381836e-01
1.831288814544677734e+00,1.772351264953613281e-01
1.289555877447128296e-01,1.811770439147949219e+00
-1.607584953308105469e+00,-8.325838297605514526e-02
3.432977199554443359e-02,3.814561367034912109e-01
-1.403432488441467285e+00,-3.325088620185852051e-01


==> figures/toy/figure/extension/data/iteration_400_sampled_60.csv <==
2.193470239639282227e+00,-1.056200265884399414e+00
-3.712390065193176270e-01,7.693665027618408203e-01
-1.012492060661315918e+00,-3.005452752113342285e-01
-9.044087529182434082e-01,-8.038856089115142822e-02
-2.410336494445800781e+00,-7.174515724182128906e-01
-1.395525813102722168e+00,-3.934657573699951172e-02
-1.087217211723327637e+00,-1.030040979385375977e+00
-9.223525524139404297e-01,-5.947549343109130859e-01
-4.612989723682403564e-01,4.147397577762603760e-01
-2.295229732990264893e-01,3.580245375633239746e-01
-3.348922729492187500e-01,4.425840377807617188e-01
-1.009364485740661621e+00,-7.085396647453308105e-01
-4.171076416969299316e-01,5.972480177879333496e-01
6.683908700942993164e-01,-4.897304773330688477e-01
-1.331990599632263184e+00,6.076843142509460449e-01
-5.794964432716369629e-01,-4.263685345649719238e-01
-1.120375394821166992e-01,-1.836123913526535034e-01
9.187811613082885742e-01,1.244504332542419434e+00
1.613660812377929688e+00,8.750810623168945312e-01
-2.899435758590698242e-01,-1.466725468635559082e+00
1.261412262916564941e+00,-3.823924064636230469e-01
-1.469170004129409790e-01,-5.580546855926513672e-01
-3.920610249042510986e-02,-6.735855340957641602e-01
-4.334802031517028809e-01,-8.329110741615295410e-01
-4.366222321987152100e-01,-5.497360229492187500e-01
8.268987536430358887e-01,5.485050082206726074e-01
-7.566757202148437500e-01,-5.043289065361022949e-01
8.832949399948120117e-01,-1.170608878135681152e+00
-1.052548885345458984e+00,-8.301480412483215332e-01
-1.302874565124511719e+00,4.778890609741210938e-01
-8.126854896545410156e-01,-6.452446579933166504e-01
1.140785813331604004e+00,8.684105873107910156e-01
-1.205757856369018555e+00,2.172230184078216553e-01
6.027214229106903076e-02,1.530423462390899658e-01
-1.817140579223632812e-01,-1.041742861270904541e-01
4.129462838172912598e-01,-1.252654194831848145e-01
-1.192644834518432617e-01,3.692736923694610596e-01
-2.135856449604034424e-02,3.245022594928741455e-01
2.127008199691772461e+00,-5.335574746131896973e-01
-1.002179265022277832e+00,-1.921241164207458496e+00
1.403060108423233032e-01,7.311626076698303223e-01
-5.840898752212524414e-01,-5.924553871154785156e-01
8.587684035301208496e-01,-5.508748888969421387e-01
9.057742357254028320e-01,-1.268612980842590332e+00
1.814635992050170898e-01,1.508606195449829102e+00
-4.502084553241729736e-01,1.791422486305236816e+00
-8.794470429420471191e-01,1.174412608146667480e+00
9.553637504577636719e-01,-4.116535782814025879e-01
6.229119300842285156e-01,-2.080895662307739258e+00
1.696094572544097900e-01,1.295035839080810547e+00
1.919477283954620361e-01,-7.401435077190399170e-02
1.527526617050170898e+00,8.730578422546386719e-02
-5.555194616317749023e-02,-1.541879415512084961e+00
-6.373327970504760742e-01,-2.085193872451782227e+00
-1.246984839439392090e+00,1.911212950944900513e-01
-7.595384120941162109e-01,-1.548665165901184082e-01
-7.162253260612487793e-01,-9.537439942359924316e-01
-5.082389116287231445e-01,-1.506956219673156738e+00
-6.031134128570556641e-01,-7.861704826354980469e-01
-4.558693766593933105e-01,-1.790314018726348877e-01
3.203910291194915771e-01,5.993559956550598145e-01
-1.296449601650238037e-01,-1.477780103683471680e+00
-8.019884228706359863e-01,1.146983742713928223e+00
6.029373966157436371e-03,-3.637712597846984863e-01
5.069474577903747559e-01,1.198737263679504395e+00
-7.104812860488891602e-01,1.697492301464080811e-01
9.714663624763488770e-01,3.190947771072387695e-01
-1.144079446792602539e+00,-5.832076072692871094e-01
3.855832219123840332e-01,5.695446133613586426e-01
-1.342532515525817871e+00,7.666221857070922852e-01
-6.836955547332763672e-01,-5.930529832839965820e-01
2.257274836301803589e-01,7.977147102355957031e-01
-1.241923332214355469e+00,6.468965113162994385e-02
-9.403988718986511230e-01,4.933322370052337646e-01
3.802634477615356445e-01,-6.305782794952392578e-01
-2.002970874309539795e-01,-1.103542327880859375e+00
-6.516382098197937012e-01,1.091915249824523926e+00
-4.885642975568771362e-02,4.764981269836425781e-01
-1.949893832206726074e-01,-1.320478558540344238e+00
2.115577936172485352e+00,-8.240425586700439453e-01
2.219437360763549805e+00,-7.305593490600585938e-01
-4.607640802860260010e-01,-1.880568027496337891e+00
-9.746841788291931152e-01,-1.395678520202636719e+00
-3.668834269046783447e-01,8.151229619979858398e-01
3.163155019283294678e-01,-1.156059384346008301e+00
1.419521570205688477e-01,-3.511582911014556885e-01
-1.290824651718139648e+00,3.354787826538085938e-01
-1.525082349777221680e+00,5.583376884460449219e-01
1.445697784423828125e+00,-5.213384628295898438e-01
-2.309943139553070068e-01,7.155046463012695312e-01
1.123667836189270020e+00,-5.866541862487792969e-01
-1.272705078125000000e+00,1.856745719909667969e+00
-3.185015320777893066e-01,-4.157713800668716431e-02
-1.967025995254516602e+00,-9.338623285293579102e-01
-1.903678655624389648e+00,-3.174199461936950684e-01
1.019875407218933105e-01,9.671840667724609375e-01
-3.281366229057312012e-01,2.546340227127075195e-01
-1.177417755126953125e+00,-7.382979989051818848e-01
1.018536448478698730e+00,-5.817423462867736816e-01
-2.494305372238159180e-01,2.768608927726745605e-01
-1.170369029045104980e+00,6.230779886245727539e-01
1.807597517967224121e+00,-1.463487148284912109e+00
2.141348421573638916e-01,-8.967509865760803223e-02
-1.311706185340881348e+00,1.714607775211334229e-01
3.289948999881744385e-01,-1.271032840013504028e-01
-9.553601145744323730e-01,3.479838371276855469e-02
6.472702026367187500e-01,-8.257186412811279297e-02
-1.256539583206176758e+00,1.576609611511230469e+00
3.107003867626190186e-01,1.232569888234138489e-01
2.443800270557403564e-01,2.031413555145263672e+00
3.369223326444625854e-02,-4.783584475517272949e-01
-2.162287235260009766e-01,8.358330726623535156e-01
-1.729062646627426147e-01,-4.991927146911621094e-01
-7.074329853057861328e-01,-4.038522541522979736e-01
-1.014558672904968262e+00,7.241299748420715332e-01
-1.495506167411804199e+00,-7.966142892837524414e-01
6.334529519081115723e-01,1.402374029159545898e+00
-2.257643789052963257e-01,4.932851791381835938e-01
-1.606702327728271484e+00,4.122882783412933350e-01
-5.127050876617431641e-01,-7.702091336250305176e-01
-5.677334666252136230e-01,5.906310677528381348e-01
1.048634886741638184e+00,-1.399161219596862793e-01
4.394802451133728027e-01,1.444113135337829590e+00
-9.345813393592834473e-01,3.519715964794158936e-01
1.024958133697509766e+00,1.040929794311523438e+00
1.341230630874633789e+00,-2.718537151813507080e-01
1.154165148735046387e+00,1.042349219322204590e+00
1.661410629749298096e-01,-1.047065734863281250e+00
-1.018395066261291504e+00,3.752103149890899658e-01
-9.964647293090820312e-01,8.722270727157592773e-01
2.986625432968139648e-01,-1.120258092880249023e+00
6.590052843093872070e-01,-5.749498009681701660e-01
1.846726834774017334e-01,-4.134574234485626221e-01
-1.483157634735107422e+00,-5.292857289314270020e-01
3.096305727958679199e-01,-1.706060171127319336e+00
8.449615836143493652e-01,3.034929931163787842e-02
1.989987045526504517e-01,-1.277506351470947266e+00
1.499880790710449219e+00,-7.683987617492675781e-01
-1.172070018947124481e-02,-3.276807069778442383e-01
-3.913785815238952637e-01,-7.130748033523559570e-02
2.957941889762878418e-01,9.369425773620605469e-01
6.730390787124633789e-01,2.223660349845886230e-01
2.093673050403594971e-01,5.742930173873901367e-01
1.025199890136718750e+00,1.930664300918579102e+00
4.645451307296752930e-01,1.744974851608276367e-01
1.228029131889343262e+00,-4.958226680755615234e-01
1.847533345222473145e+00,-9.378287792205810547e-01
-7.742774486541748047e-02,7.813557386398315430e-01
-6.267461776733398438e-01,3.440114557743072510e-01
-4.248661547899246216e-02,4.367976188659667969e-01
-1.044389903545379639e-01,6.195493340492248535e-01
1.952945113182067871e+00,5.337121486663818359e-01
-9.129406213760375977e-01,1.390192627906799316e+00
-4.658069610595703125e-01,-1.123843669891357422e+00
6.505621969699859619e-02,-4.650219082832336426e-01
6.907256692647933960e-02,-5.265152454376220703e-02
-2.193538099527359009e-01,-5.419654846191406250e-01
4.671771824359893799e-02,7.700412869453430176e-01
8.762413859367370605e-01,-4.566875994205474854e-01
9.815329909324645996e-01,-4.763373136520385742e-01
1.198083877563476562e+00,-2.733894586563110352e-01
-4.278653264045715332e-01,9.259918704628944397e-03
-3.942227363586425781e-01,-7.619383335113525391e-01
6.016277074813842773e-01,-5.254644155502319336e-01
-1.482299089431762695e+00,-7.225545644760131836e-01
-1.891499757766723633e-01,1.228045225143432617e+00
1.006171345710754395e+00,-1.527468673884868622e-02
-1.363893389701843262e+00,-2.026295185089111328e+00
-8.958205580711364746e-03,-1.482367515563964844e-03
4.227517247200012207e-01,-3.435099720954895020e-01
3.272684812545776367e-01,-5.727090835571289062e-01
-7.506735920906066895e-01,-2.565087974071502686e-01
6.109151244163513184e-01,9.679077267646789551e-01
-2.411937713623046875e-02,1.104847073554992676e+00
3.928287625312805176e-01,7.339431047439575195e-01
2.339147567749023438e+00,-9.568616151809692383e-01
-1.095559895038604736e-01,4.441991448402404785e-01
-8.642238378524780273e-02,5.912422202527523041e-03
3.865120708942413330e-01,-1.961011409759521484e+00
2.134870737791061401e-03,-1.776937603950500488e+00
-4.102874994277954102e-01,1.196869254112243652e+00
6.258652210235595703e-01,4.736300706863403320e-01
5.778792500495910645e-02,1.420006155967712402e-02
-4.845871329307556152e-01,4.078713059425354004e-01
-1.189665645360946655e-01,1.050910353660583496e+00
-5.307641029357910156e-01,3.070957064628601074e-01
5.672518610954284668e-01,-4.050788283348083496e-01
3.243181109428405762e-01,1.629238963127136230e+00
1.140358686447143555e+00,-4.482707083225250244e-01
1.854300737380981445e+00,-1.193002939224243164e+00
1.868920087814331055e+00,2.947501838207244873e-01
-9.462543725967407227e-01,7.598288655281066895e-01
-2.940984964370727539e-01,1.013634726405143738e-03
5.335335731506347656e-01,1.569793701171875000e+00
8.481631278991699219e-01,8.286137580871582031e-01
-1.778031826019287109e+00,7.300726175308227539e-01
-7.002462148666381836e-01,2.625456452369689941e-01
-1.806568026542663574e+00,-1.432509660720825195e+00


==> figures/toy/figure/extension/data/iteration_400_sampled_70.csv <==
2.702801227569580078e+00,-8.491600751876831055e-01
1.170572519302368164e+00,-3.455681502819061279e-01
-1.387351155281066895e+00,-9.018633961677551270e-01
-5.174168348312377930e-01,-1.058585166931152344e+00
-8.313869237899780273e-01,-9.248021841049194336e-01
-1.125353455543518066e+00,6.279027462005615234e-01
-1.257851839065551758e+00,-4.750560522079467773e-01
-9.865856170654296875e-01,-7.318745851516723633e-01
-4.198852777481079102e-01,-1.059344887733459473e+00
-6.506949067115783691e-01,-1.452698260545730591e-01
1.997146904468536377e-01,1.337853908538818359e+00
-1.117896199226379395e+00,-4.894834458827972412e-01
-1.433629512786865234e+00,-5.615223944187164307e-02
2.584102749824523926e-02,1.135974302887916565e-01
-1.032593965530395508e+00,1.461732149124145508e+00
-3.819553852081298828e-01,3.182843923568725586e-01
8.705710768699645996e-01,5.948342680931091309e-01
8.512288928031921387e-01,2.845953226089477539e+00
1.511943221092224121e+00,6.416541337966918945e-01
-4.761246144771575928e-01,-1.277728080749511719e+00
4.345211386680603027e-01,1.034803986549377441e-01
-1.237115263938903809e+00,-6.805821061134338379e-01
2.829640507698059082e-01,-2.768495678901672363e-01
-3.239073455333709717e-01,-1.036272287368774414e+00
1.244179904460906982e-01,4.784381389617919922e-02
1.157599449157714844e+00,1.005774617195129395e+00
-5.609360933303833008e-01,-8.877735137939453125e-01
1.950540184974670410e+00,-1.902978181838989258e+00
-1.288603782653808594e+00,-1.216973662376403809e-01
5.305251479148864746e-02,6.226870417594909668e-02
-3.288663923740386963e-01,-1.620872378349304199e+00
6.325569152832031250e-01,9.384344816207885742e-01
-1.222379922866821289e+00,6.163271665573120117e-01
-6.302218139171600342e-02,-3.518316149711608887e-01
6.751823425292968750e-01,-9.885973334312438965e-01
4.873567521572113037e-01,-1.069825172424316406e+00
-3.356165587902069092e-01,6.827353835105895996e-01
-7.479570806026458740e-02,-8.558797836303710938e-02
2.358203172683715820e+00,-6.407179832458496094e-01
-8.640736937522888184e-01,-6.498767137527465820e-01
-5.724071264266967773e-01,2.541488409042358398e-01
-7.594904899597167969e-01,-3.578772246837615967e-01
2.742701768875122070e-02,-1.626165956258773804e-01
6.344513893127441406e-01,-1.188361644744873047e+00
-4.492574930191040039e-01,2.025834798812866211e+00
-3.046995401382446289e-01,2.029596805572509766e+00
-8.757170438766479492e-01,6.237199902534484863e-01
-4.179859459400177002e-01,1.239889502525329590e+00
2.839115560054779053e-01,-1.020469427108764648e+00
8.200177550315856934e-01,1.448667645454406738e-01
6.695061922073364258e-03,-9.490082859992980957e-01
-1.298420727252960205e-01,-4.105645716190338135e-01
4.789256453514099121e-01,-1.630617856979370117e+00
-7.566649913787841797e-01,-1.617777705192565918e+00
-3.188449442386627197e-01,-4.632123708724975586e-01
-1.772202104330062866e-01,9.657761454582214355e-02
1.366326808929443359e-01,-5.322250127792358398e-01
-6.045356988906860352e-01,1.646163165569305420e-01
1.473191976547241211e-01,-1.218384027481079102e+00
4.713538289070129395e-02,-2.876442372798919678e-01
1.538950085639953613e+00,4.761120676994323730e-02
2.867890596389770508e-01,-1.775426745414733887e+00
-1.023083090782165527e+00,6.799964606761932373e-02
5.610768198966979980e-01,-1.887286901473999023e-01
-3.575665950775146484e-01,8.742284774780273438e-01
-7.359308004379272461e-01,-9.177526235580444336e-01
5.992078781127929688e-01,9.757332801818847656e-01
-1.578815937042236328e+00,1.215580940246582031e+00
-3.318610787391662598e-02,1.003964304924011230e+00
-1.882059574127197266e+00,6.246509552001953125e-01
-3.997240662574768066e-01,2.859912812709808350e-03
3.300375938415527344e-01,-2.904679775238037109e-01
-1.472365021705627441e+00,1.093757152557373047e+00
-9.559393525123596191e-01,1.848230123519897461e+00
3.157455325126647949e-01,-5.545999407768249512e-01
3.117405474185943604e-01,-3.605839908123016357e-01
-2.150637507438659668e-01,9.212629199028015137e-01
-9.293751418590545654e-02,1.101865649223327637e+00
-3.040420114994049072e-01,-1.190282821655273438e+00
1.801649093627929688e+00,4.786790907382965088e-01
2.185294151306152344e+00,-1.644611120223999023e+00
-3.246453404426574707e-01,-1.605312943458557129e+00
-2.217748612165451050e-01,-1.451980590820312500e+00
-1.097389340400695801e+00,2.121848344802856445e+00
-5.959917306900024414e-01,-5.236178040504455566e-01
9.666644781827926636e-02,-5.625081062316894531e-02
-1.546662688255310059e+00,5.543121099472045898e-01
-1.331265091896057129e+00,7.868614196777343750e-01
8.973342180252075195e-01,-3.748117387294769287e-01
4.967508316040039062e-01,-1.519213765859603882e-01
1.105487346649169922e+00,-6.534391641616821289e-01
-1.155150055885314941e+00,2.262360811233520508e+00
9.564316868782043457e-01,-5.385968685150146484e-01
-1.831902623176574707e+00,-7.370270490646362305e-01
-2.333259135484695435e-01,2.599340379238128662e-01
-5.805838108062744141e-01,1.920412480831146240e-01
-1.060666203498840332e+00,-4.364827573299407959e-01
-7.562467455863952637e-01,-2.630409002304077148e-01
-6.985548138618469238e-01,7.176033258438110352e-01
-6.150538325309753418e-01,4.082641005516052246e-02
-8.087046146392822266e-01,-6.868195533752441406e-01
1.325589418411254883e+00,-1.081572294235229492e+00
2.622601389884948730e-01,1.000174522399902344e+00
-2.300370931625366211e-01,-3.604318201541900635e-01
6.074068546295166016e-01,-7.785468101501464844e-01
-6.912623047828674316e-01,-3.551569581031799316e-02
1.649670600891113281e+00,-1.405180811882019043e+00
-1.363610148429870605e+00,2.165926456451416016e+00
4.469905197620391846e-01,8.470042943954467773e-01
1.084534168243408203e+00,-2.356149911880493164e+00
-5.059183239936828613e-01,1.950692892074584961e+00
-1.607673645019531250e+00,-1.690019220113754272e-01
-6.686727404594421387e-01,-8.485873937606811523e-01
1.401566267013549805e+00,-5.375749468803405762e-01
-1.288044214248657227e+00,-1.063556075096130371e+00
6.577270627021789551e-01,1.824345886707305908e-01
-1.385101437568664551e+00,-1.543255090713500977e+00
1.148878216743469238e+00,7.959918379783630371e-01
1.823633909225463867e-02,3.947515189647674561e-01
-1.169350266456604004e+00,7.606163024902343750e-01
-2.183985412120819092e-01,-2.860013008117675781e+00
-1.008009672164916992e+00,-1.546057760715484619e-01
9.690868258476257324e-01,-8.644938468933105469e-01
1.257408261299133301e+00,9.616649746894836426e-01
4.931941628456115723e-02,-5.238907337188720703e-01
-3.468215465545654297e-01,9.895198345184326172e-01
2.375589311122894287e-01,-5.712999701499938965e-01
1.169744133949279785e+00,1.277597427368164062e+00
5.335941314697265625e-01,-4.723424911499023438e-01
-1.120538115501403809e+00,5.380745530128479004e-01
-8.239570856094360352e-01,-5.702596902847290039e-02
1.936738789081573486e-01,-1.025331094861030579e-01
1.257575869560241699e+00,-3.606871664524078369e-01
4.278632998466491699e-01,5.978758335113525391e-01
9.706398844718933105e-02,-8.035518527030944824e-01
1.018011569976806641e+00,-5.557655096054077148e-01
9.867138862609863281e-01,1.407030463218688965e+00
-6.311078667640686035e-01,-1.537210106849670410e+00
9.591289758682250977e-01,-7.040543556213378906e-01
7.129193544387817383e-01,5.152308940887451172e-01
-3.043841719627380371e-01,4.165006428956985474e-02
-4.090692102909088135e-01,6.818559169769287109e-01
1.278684735298156738e-01,-2.138840854167938232e-01
4.031681418418884277e-01,1.647201061248779297e+00
1.663580834865570068e-01,1.235888600349426270e+00
8.798871040344238281e-01,5.168548822402954102e-01
1.255566000938415527e+00,-5.057138204574584961e-02
1.306747317314147949e+00,-1.038371443748474121e+00
-5.714348554611206055e-01,3.098581433296203613e-01
-7.957473397254943848e-01,1.605767309665679932e-01
-4.249106645584106445e-01,1.302211999893188477e+00
1.080683693289756775e-01,7.211752235889434814e-02
8.849812746047973633e-01,7.809187173843383789e-01
-1.164255738258361816e+00,-7.437608391046524048e-02
-3.269329071044921875e-01,-1.576598286628723145e+00
-1.834698468446731567e-01,-1.003264784812927246e+00
-8.504920601844787598e-01,-7.607147097587585449e-02
4.741680026054382324e-01,-1.250713229179382324e+00
-2.814382314682006836e-01,9.022208452224731445e-01
5.584044754505157471e-02,-8.441593647003173828e-01
3.940190672874450684e-01,-3.594828248023986816e-01
-1.089383289217948914e-01,-7.455894351005554199e-01
-1.915035009384155273e+00,-7.744989395141601562e-01
5.384033322334289551e-01,-3.128600120544433594e-01
-2.126363039016723633e+00,-1.340208053588867188e+00
-4.807077646255493164e-01,7.935559749603271484e-01
-7.920186519622802734e-01,1.140575289726257324e+00
9.361898899078369141e-01,-6.710543036460876465e-01
-2.350050359964370728e-01,-7.775460481643676758e-01
1.470612287521362305e+00,-1.217561066150665283e-01
4.243330955505371094e-01,-6.747648715972900391e-01
3.586055636405944824e-01,1.897296428680419922e+00
-1.497790515422821045e-01,1.588512063026428223e+00
9.160822629928588867e-01,1.787595391273498535e+00
1.060133814811706543e+00,1.207749843597412109e-01
5.125894024968147278e-02,1.791381835937500000e-02
1.183136701583862305e-01,1.827285885810852051e-01
-9.694336056709289551e-01,-1.639857053756713867e+00
-7.244924306869506836e-01,-2.058755397796630859e+00
-1.192179203033447266e+00,1.018969655036926270e+00
7.213432788848876953e-01,2.858242392539978027e-02
-3.186568021774291992e-01,4.442590102553367615e-02
-5.203833580017089844e-01,7.580051422119140625e-01
2.162857353687286377e-02,1.990608215332031250e+00
-8.189654350280761719e-01,-5.065220594406127930e-01
9.583106040954589844e-01,-4.273465573787689209e-01
4.274679720401763916e-02,-1.752136230468750000e+00
5.025318264961242676e-01,1.958634018898010254e+00
1.057382225990295410e+00,-1.055015087127685547e+00
1.352454662322998047e+00,-1.519934892654418945e+00
1.494825839996337891e+00,-9.691714048385620117e-01
-1.237252235412597656e+00,1.621616125106811523e+00
3.970566689968109131e-01,5.049842000007629395e-01
7.056972980499267578e-01,1.349842548370361328e+00
1.165477931499481201e-02,9.492172002792358398e-01
-1.175946950912475586e+00,9.226861000061035156e-01
4.498541355133056641e-02,3.550885319709777832e-01
-5.021731853485107422e-01,-9.421136379241943359e-01


==> figures/toy/figure/extension/data/iteration_400_sampled_80.csv <==
2.345256805419921875e+00,-3.949034214019775391e-01
6.627188324928283691e-01,2.996793389320373535e-01
1.058019995689392090e+00,-1.192120313644409180e+00
2.506096959114074707e-01,-4.373515248298645020e-01
-1.132225275039672852e+00,2.523975968360900879e-01
-1.286300897598266602e+00,-9.817588925361633301e-01
-5.999522209167480469e-01,-2.012357711791992188e-01
-4.955321550369262695e-01,4.824630320072174072e-01
1.402287185192108154e-01,-1.614465117454528809e+00
-2.653889954090118408e-01,-5.676053762435913086e-01
-1.357738226652145386e-01,-4.365121424198150635e-01
-1.349189281463623047e+00,-1.436371207237243652e+00
-1.890057563781738281e+00,1.003743171691894531e+00
-4.177218377590179443e-01,8.503022193908691406e-01
-3.341542780399322510e-01,1.702774167060852051e+00
-1.016267895698547363e+00,-3.568123281002044678e-01
4.447295367717742920e-01,-6.145670413970947266e-01
-3.197913169860839844e-01,2.336689949035644531e+00
1.520157694816589355e+00,1.700452327728271484e+00
-1.173481106758117676e+00,-1.572009325027465820e+00
5.923013687133789062e-01,7.594382166862487793e-01
2.702454030513763428e-01,-1.701841115951538086e+00
-8.168020248413085938e-01,3.068254590034484863e-01
1.264668703079223633e+00,-9.604024887084960938e-02
-1.685659587383270264e-01,3.837085515260696411e-02
2.109292984008789062e+00,-7.026316523551940918e-01
1.073580265045166016e+00,7.115972042083740234e-01
1.780250191688537598e+00,-1.341000914573669434e+00
-7.359956502914428711e-01,-5.527791380882263184e-01
-8.969923853874206543e-02,-2.220995426177978516e-01
-4.932695031166076660e-01,-1.820009946823120117e+00
-3.497737944126129150e-01,6.202378273010253906e-01
-2.765564322471618652e-01,6.190094351768493652e-01
5.531644821166992188e-01,-1.505368947982788086e+00
-2.512178421020507812e-01,-1.087957143783569336e+00
1.252990007400512695e+00,3.784907162189483643e-01
-4.781403243541717529e-01,6.666908860206604004e-01
3.474175930023193359e-01,-1.037325859069824219e-01
2.274386405944824219e+00,-1.441731452941894531e+00
-1.389781475067138672e+00,-5.808263421058654785e-01
-1.280381560325622559e+00,-2.861680686473846436e-01
4.532985687255859375e-01,-8.070319890975952148e-02
-4.364056512713432312e-02,2.692753076553344727e-01
1.038496255874633789e+00,-1.241568088531494141e+00
-6.612367630004882812e-01,2.061575412750244141e+00
-8.408724665641784668e-01,1.272786021232604980e+00
2.953549921512603760e-01,-6.700932979583740234e-01
-1.108616590499877930e+00,1.350533962249755859e-01
1.968867778778076172e-01,-5.576575398445129395e-01
-3.072205483913421631e-01,1.404664516448974609e-01
-9.528563022613525391e-01,-4.465598464012145996e-01
-4.986618161201477051e-01,-4.351485967636108398e-01
1.634300231933593750e+00,-1.309695005416870117e+00
-1.783643007278442383e+00,-1.266570329666137695e+00
2.355101704597473145e-01,-8.209434151649475098e-02
-1.009282708168029785e+00,2.757309675216674805e-01
-1.691360026597976685e-01,-3.199556171894073486e-01
-1.559509515762329102e+00,8.693221211433410645e-01
5.679230093955993652e-01,-4.994092881679534912e-01
-1.277329683303833008e+00,-4.102290570735931396e-01
9.555853605270385742e-01,7.141676545143127441e-01
2.390604615211486816e-01,-8.958208560943603516e-01
-5.148823261260986328e-01,1.018295884132385254e-01
7.346646785736083984e-01,-5.115324854850769043e-01
2.773990035057067871e-01,1.609291434288024902e+00
-1.107453227043151855e+00,-4.065819382667541504e-01
6.585013866424560547e-01,1.279248952865600586e+00
-7.131109237670898438e-01,1.119323223829269409e-01
-6.779023408889770508e-01,9.908598661422729492e-01
-1.971445560455322266e+00,1.719736576080322266e+00
-1.092112779617309570e+00,4.170421510934829712e-02
-1.259341955184936523e+00,-6.976673603057861328e-01
-2.323918938636779785e-01,1.333087563514709473e+00
-1.210456848144531250e+00,1.522409915924072266e+00
-1.707530766725540161e-01,-1.402621150016784668e+00
6.326566338539123535e-01,-1.927691221237182617e+00
-5.867896676063537598e-01,6.243335008621215820e-01
9.146382808685302734e-01,1.139398932456970215e+00
-3.492739796638488770e-01,-8.697799444198608398e-01
2.287398576736450195e+00,-5.077635049819946289e-01
1.024941205978393555e+00,-2.254367768764495850e-01
6.305184364318847656e-01,-1.379143357276916504e+00
-3.494566679000854492e-02,-1.348352432250976562e+00
9.597088396549224854e-02,1.196053981781005859e+00
-1.611496448516845703e+00,-1.116496443748474121e+00
-2.372589111328125000e-01,5.229579210281372070e-01
-1.576828479766845703e+00,1.738390624523162842e-01
-2.321051597595214844e+00,1.405624389648437500e+00
1.432859897613525391e+00,-3.356387317180633545e-01
7.276746034622192383e-01,-3.564801216125488281e-01
1.654741048812866211e+00,-8.301597833633422852e-01
1.445737630128860474e-01,1.108286499977111816e+00
2.019635438919067383e-01,-1.285748958587646484e+00
-2.147291183471679688e+00,-4.563497602939605713e-01
-1.922334879636764526e-01,6.636224985122680664e-01
-3.483783006668090820e-01,5.270730257034301758e-01
-9.229696989059448242e-01,-7.744374871253967285e-01
-9.389562010765075684e-01,-4.168320000171661377e-01
-7.354812026023864746e-01,-2.115332633256912231e-01
4.988351464271545410e-01,4.890677630901336670e-01
-1.052594184875488281e-02,6.375402212142944336e-01
1.048349380493164062e+00,9.545605182647705078e-01
5.723561048507690430e-01,6.999880075454711914e-01
5.800896883010864258e-02,6.045590639114379883e-01
-8.547841310501098633e-01,6.555031239986419678e-02
-3.383588790893554688e-01,1.166076302528381348e+00
8.190269470214843750e-01,-1.912233829498291016e+00
-1.530532360076904297e+00,1.020764350891113281e+00
-2.269017547369003296e-01,-2.740390598773956299e-03
2.002374410629272461e+00,-2.019817590713500977e+00
-1.309853941202163696e-01,1.509302258491516113e+00
-1.497606039047241211e+00,1.536654829978942871e-01
-6.087557077407836914e-01,1.570307090878486633e-02
1.668759822845458984e+00,-1.088263988494873047e-01
1.322716712951660156e+00,-1.941314041614532471e-01
-5.243786573410034180e-01,1.486621052026748657e-01
-1.525668621063232422e+00,-1.299491882324218750e+00
6.946499943733215332e-01,2.612760782241821289e+00
8.579504489898681641e-01,4.702810645103454590e-01
-3.211761116981506348e-01,5.156643390655517578e-01
-6.012055277824401855e-01,8.175227642059326172e-01
7.488241195678710938e-01,-1.962815970182418823e-02
7.677083015441894531e-01,8.714559674263000488e-01
-1.168005466461181641e+00,9.397878646850585938e-01
-1.099454760551452637e+00,9.561415910720825195e-01
-1.448022484779357910e+00,-7.686214447021484375e-01
2.930483818054199219e-01,1.102554321289062500e+00
-2.015431076288223267e-01,9.598090648651123047e-01
-3.264152109622955322e-01,-1.973585486412048340e-01
-1.678381681442260742e+00,1.429745912551879883e+00
-6.346190571784973145e-01,7.219619750976562500e-01
1.494423985481262207e+00,-3.243237137794494629e-01
1.948719918727874756e-01,-6.311830282211303711e-01
-2.016624957323074341e-01,-1.036069154739379883e+00
5.842383503913879395e-01,1.057329893112182617e+00
-9.944981336593627930e-01,1.151682496070861816e+00
4.980348050594329834e-02,-9.638571739196777344e-01
1.365201473236083984e+00,1.453861474990844727e+00
7.187479138374328613e-01,-1.373957991600036621e-01
6.677333712577819824e-01,1.113022804260253906e+00
-1.286638855934143066e+00,1.142671227455139160e+00
3.011670708656311035e-02,5.493849515914916992e-01
9.058920145034790039e-01,5.259317159652709961e-02
-4.597805142402648926e-01,1.551830530166625977e+00
1.611110270023345947e-01,1.021175742149353027e+00
1.042665123939514160e+00,8.994274139404296875e-01
-5.953580141067504883e-03,6.350886821746826172e-01
4.737890958786010742e-01,5.104010701179504395e-01
-4.542630910873413086e-01,1.002295762300491333e-01
-4.052682518959045410e-01,1.365146875381469727e+00
3.272700309753417969e-01,-2.834087312221527100e-01
-1.126139163970947266e-01,1.256292581558227539e+00
-2.109354734420776367e+00,-8.785437941551208496e-01
3.725375831127166748e-01,-2.381524562835693359e+00
-6.687185168266296387e-01,-1.456405818462371826e-01
-1.824184894561767578e+00,-9.874002337455749512e-01
-3.774286806583404541e-01,-2.679417729377746582e-01
-1.282121658325195312e+00,-5.803650021553039551e-01
-2.402143478393554688e-01,8.684077858924865723e-01
-7.158099412918090820e-01,1.190500408411026001e-01
2.031707286834716797e+00,-4.589852690696716309e-02
1.098415851593017578e+00,-1.854937970638275146e-01
-2.224371910095214844e+00,-3.969079256057739258e-01
1.700987696647644043e+00,3.689268827438354492e-01
-9.694076776504516602e-01,-1.063863858580589294e-01
5.965152978897094727e-01,2.005905866622924805e+00
3.280628621578216553e-01,6.780771017074584961e-01
-2.858552038669586182e-01,-1.986403584480285645e+00
4.741106033325195312e-01,2.325861454010009766e-01
-1.092273950576782227e+00,-8.395822048187255859e-01
2.002205610275268555e+00,1.170714378356933594e+00
-2.205687388777732849e-02,-3.419585227966308594e-01
-1.014368236064910889e-01,2.276181459426879883e+00
9.870439767837524414e-02,1.401927471160888672e+00
2.630390524864196777e-01,1.619787931442260742e+00
1.522144436836242676e+00,-1.393005371093750000e+00
-7.906169444322586060e-02,1.069329738616943359e+00
9.723540544509887695e-01,1.459848284721374512e+00
-6.216664910316467285e-01,-1.508416891098022461e+00
2.354036569595336914e-01,-1.414508938789367676e+00
-4.549610316753387451e-01,1.073523879051208496e+00
1.053418874740600586e+00,2.300289571285247803e-01
-8.441762328147888184e-01,-4.863384962081909180e-01
-1.759054660797119141e-01,1.509974598884582520e+00
-1.110835969448089600e-01,2.828926324844360352e+00
-1.275894790887832642e-01,-7.172398567199707031e-01
8.724529147148132324e-01,8.637341260910034180e-01
-5.981463193893432617e-01,-1.072979211807250977e+00
5.841327309608459473e-01,1.628816843032836914e+00
7.829927802085876465e-01,8.288069069385528564e-02
7.946105003356933594e-01,2.115029990673065186e-01
-1.750249862670898438e+00,2.235731601715087891e+00
-9.125553369522094727e-01,8.221033811569213867e-01
8.161944746971130371e-01,1.839275836944580078e+00
-8.057549595832824707e-02,1.648846507072448730e+00
7.567797899246215820e-01,1.032022356986999512e+00
-8.679276704788208008e-02,-2.493735849857330322e-01
-4.386218190193176270e-01,-6.600148081779479980e-01


==> figures/toy/figure/extension/data/iteration_400_sampled_90.csv <==
7.227646112442016602e-01,-2.297585904598236084e-01
1.851918339729309082e+00,4.645944237709045410e-01
6.411924958229064941e-01,1.529424488544464111e-01
-5.136406421661376953e-02,-1.290655136108398438e+00
-4.053274393081665039e-01,1.511249095201492310e-01
1.108106970787048340e-01,7.171000242233276367e-01
-7.664994597434997559e-01,9.738107323646545410e-01
-9.377877414226531982e-02,6.504693627357482910e-01
3.681131303310394287e-01,-2.435046911239624023e+00
-4.293915629386901855e-02,-1.450193524360656738e+00
-7.588495016098022461e-01,-8.835328817367553711e-01
-8.085360527038574219e-01,-2.111968040466308594e+00
-7.874555587768554688e-01,2.012967109680175781e+00
-5.885117053985595703e-01,5.075711011886596680e-01
-5.876833200454711914e-01,-2.800712585449218750e-01
-1.102178931236267090e+00,4.221301376819610596e-01
1.290841221809387207e+00,5.068107247352600098e-01
-3.762504458427429199e-01,1.673384070396423340e+00
-1.158994317054748535e+00,5.924249291419982910e-01
-2.549368143081665039e-01,-1.374365687370300293e+00
2.261739730834960938e+00,9.548231959342956543e-01
7.473259568214416504e-01,-1.813862562179565430e+00
1.220286488533020020e-01,6.657279282808303833e-02
2.575061082839965820e+00,-1.273337155580520630e-01
8.723687529563903809e-01,3.813221156597137451e-01
8.813211321830749512e-01,2.190726250410079956e-01
-9.368634223937988281e-01,1.638737559318542480e+00
1.007410049438476562e+00,-7.655044794082641602e-01
-4.140656590461730957e-01,-4.390660226345062256e-01
1.519909977912902832e+00,-2.074194192886352539e+00
2.268891930580139160e-01,1.057362556457519531e+00
3.972804546356201172e-01,-6.351460814476013184e-01
-3.530547022819519043e-01,5.229356288909912109e-01
-1.289773285388946533e-01,-1.823184788227081299e-01
1.754382729530334473e+00,-1.341082155704498291e-01
1.011842966079711914e+00,-8.254247903823852539e-01
1.208739757537841797e+00,9.216824769973754883e-01
-7.794353365898132324e-01,2.120558500289916992e+00
-1.042585372924804688e+00,-7.986701726913452148e-01
-9.314085841178894043e-01,1.730276584625244141e+00
-1.306931734085083008e+00,-9.750868082046508789e-01
3.309836387634277344e-01,-1.528566181659698486e-01
1.787122488021850586e-01,2.961050868034362793e-01
1.687059283256530762e+00,-6.556025147438049316e-01
1.463905870914459229e-01,1.364200353622436523e+00
-9.458007812500000000e-01,-8.273990154266357422e-01
-2.165484905242919922e+00,-9.827429652214050293e-01
1.148046970367431641e+00,-3.285329341888427734e-01
-1.369786739349365234e+00,-1.759197264909744263e-01
6.320638656616210938e-01,-1.343787312507629395e+00
1.758545160293579102e+00,-1.009809896349906921e-01
2.104723453521728516e-01,-1.992612183094024658e-01
1.330010414123535156e+00,-9.137796163558959961e-01
-1.467513918876647949e+00,-1.762351751327514648e+00
6.687569618225097656e-01,-3.571138679981231689e-01
4.456646144390106201e-01,-3.002182841300964355e-01
-1.433752298355102539e+00,-4.064434468746185303e-01
-8.364720344543457031e-01,1.043850898742675781e+00
7.092567682266235352e-01,-1.387942910194396973e+00
-1.697384357452392578e+00,-4.784256815910339355e-01
-5.739903450012207031e-01,-1.077201843261718750e+00
-7.852334380149841309e-01,1.028576135635375977e+00
-9.635035991668701172e-01,9.851744174957275391e-01
1.825342655181884766e+00,9.117883443832397461e-02
-1.180295228958129883e+00,2.320580244064331055e+00
7.816451191902160645e-01,-8.887509107589721680e-01
1.272891640663146973e+00,8.536061048507690430e-01
-1.609618544578552246e+00,1.287533044815063477e+00
-1.080018758773803711e+00,1.969047784805297852e-01
-2.003292798995971680e+00,7.878917455673217773e-01
-1.721017003059387207e+00,6.093443036079406738e-01
1.863847732543945312e+00,-4.182740300893783569e-02
3.439065217971801758e-01,1.251170039176940918e+00
-1.846387684345245361e-01,1.333216905593872070e+00
-9.624440670013427734e-01,-1.974723219871520996e+00
1.043071985244750977e+00,-2.606925487518310547e+00
-1.100566506385803223e+00,-7.564084529876708984e-01
2.880892753601074219e-01,-7.420422136783599854e-02
-6.555706262588500977e-01,5.709750950336456299e-02
7.067531347274780273e-01,-1.291853308677673340e+00
3.582656681537628174e-01,-2.171025574207305908e-01
3.050089597702026367e+00,-4.215810298919677734e-01
-2.427732944488525391e-02,-5.283191204071044922e-01
-8.301879465579986572e-02,1.872722804546356201e-01
7.258583307266235352e-01,-6.398196220397949219e-01
1.760169267654418945e+00,5.611995458602905273e-01
-3.145317733287811279e-01,6.423913240432739258e-01
1.060736179351806641e-01,-2.300164997577667236e-01
1.159909963607788086e-01,-1.206005215644836426e+00
2.443059682846069336e+00,-8.684500455856323242e-01
7.290615439414978027e-01,1.574262082576751709e-01
1.552088379859924316e+00,-6.629612445831298828e-01
-1.812585711479187012e+00,-2.608472108840942383e-01
2.735616266727447510e-01,1.024460077285766602e+00
-3.899943530559539795e-01,-4.466570615768432617e-01
-1.014066338539123535e+00,-4.137685000896453857e-01
-5.923416018486022949e-01,8.942429423332214355e-01
-7.141496241092681885e-02,-1.748897880315780640e-01
-3.892465233802795410e-01,1.064409375190734863e+00
4.877543449401855469e-01,-1.608669757843017578e+00
-8.942064642906188965e-01,8.188319206237792969e-01
4.759573638439178467e-01,-5.158451199531555176e-01
-5.480403453111648560e-02,-6.393879652023315430e-02
-1.858622074127197266e+00,7.589243650436401367e-01
-9.218598008155822754e-01,-9.550378322601318359e-01
6.353309750556945801e-02,2.274913489818572998e-01
-1.033814430236816406e+00,1.351607322692871094e+00
-4.451939463615417480e-01,-1.086080521345138550e-01
1.019383192062377930e+00,-1.455612063407897949e+00
-2.801215052604675293e-01,4.337824583053588867e-01
-2.090629816055297852e+00,1.375894621014595032e-02
-7.987573146820068359e-01,2.675927877426147461e-01
8.880748748779296875e-01,6.995729804039001465e-01
1.292680978775024414e+00,1.698949098587036133e+00
-2.055514454841613770e-01,2.316749691963195801e-01
-3.495006859302520752e-01,-3.071658015251159668e-01
1.376659631729125977e+00,1.233693599700927734e+00
3.480315208435058594e-04,-9.726131558418273926e-01
2.997002601623535156e-01,-5.834018439054489136e-02
1.187860369682312012e+00,-2.023439407348632812e+00
2.711603045463562012e-01,8.868670463562011719e-01
-8.093249797821044922e-01,-7.139140367507934570e-02
8.032879829406738281e-01,1.234946131706237793e+00
1.473126187920570374e-02,7.583203315734863281e-01
-1.270984709262847900e-01,-1.100701987743377686e-01
3.726215660572052002e-02,-3.502297997474670410e-01
6.156745553016662598e-02,4.897985160350799561e-01
8.860252499580383301e-01,1.017559766769409180e+00
1.859090566635131836e+00,-1.051925539970397949e+00
-6.781160831451416016e-01,1.832355558872222900e-01
-4.658671915531158447e-01,-1.088494777679443359e+00
1.438085913658142090e+00,7.296848297119140625e-02
2.527109384536743164e-01,5.885730981826782227e-01
-2.074532806873321533e-01,-3.461174666881561279e-01
-9.162364602088928223e-01,1.203416436910629272e-01
-9.113577008247375488e-01,4.693541526794433594e-01
1.887513101100921631e-01,-2.290839195251464844e+00
-2.343115657567977905e-01,-3.478089570999145508e-01
-2.193004041910171509e-01,9.440229833126068115e-02
-5.534273386001586914e-02,1.520037889480590820e+00
5.926405191421508789e-01,-1.536199927330017090e+00
-1.059557437896728516e+00,-4.830422401428222656e-01
1.519932389259338379e+00,1.074330687522888184e+00
7.581586837768554688e-01,1.774039149284362793e+00
4.100139439105987549e-02,-6.125231981277465820e-01
1.274917006492614746e+00,1.986841440200805664e+00
-1.148142576217651367e+00,-7.367615699768066406e-01
1.061312317848205566e+00,-3.300827443599700928e-01
1.796794831752777100e-01,-3.483426272869110107e-01
-9.678097963333129883e-01,-1.137603521347045898e-01
1.688508987426757812e+00,1.697671413421630859e-01
-1.329550147056579590e-01,-4.186566472053527832e-01
-1.711612820625305176e+00,-6.316494941711425781e-01
-2.321397811174392700e-01,-2.483930587768554688e-01
-3.025694489479064941e-01,3.713791966438293457e-01
-2.903327226638793945e+00,7.599052786827087402e-01
-2.591423690319061279e-01,-1.273137927055358887e-01
1.133653759956359863e+00,-5.015281438827514648e-01
1.891877800226211548e-01,1.453521609306335449e+00
-1.825700998306274414e+00,7.788724899291992188e-01
6.534498333930969238e-01,-1.408975362777709961e+00
-5.316420197486877441e-01,-2.629595994949340820e-01
-8.473261594772338867e-01,-2.069328129291534424e-01
1.706706166267395020e+00,-1.335354089736938477e+00
-2.930627763271331787e-01,-4.453065991401672363e-01
-3.422514498233795166e-01,7.417201995849609375e-03
6.652968525886535645e-01,2.623960733413696289e+00
-8.981249928474426270e-01,-6.876960396766662598e-01
6.493102312088012695e-01,5.623487234115600586e-01
-1.100006699562072754e+00,-7.226966023445129395e-01
1.385495901107788086e+00,-3.795626461505889893e-01
1.497993350028991699e+00,1.347008943557739258e-01
1.954650580883026123e-01,1.212732076644897461e+00
-4.413805156946182251e-02,1.037166118621826172e+00
1.420886278152465820e+00,2.722434103488922119e-01
-8.777181506156921387e-01,1.380634069442749023e+00
1.304011464118957520e+00,2.309680461883544922e+00
-1.544951200485229492e+00,-1.449609518051147461e+00
8.289093375205993652e-01,1.752041816711425781e+00
-9.612639546394348145e-01,2.494918704032897949e-01
2.638370096683502197e-01,3.590951561927795410e-01
-4.505818486213684082e-01,-1.082039237022399902e+00
-8.646776080131530762e-01,3.000696301460266113e-01
-5.616700649261474609e-01,2.310001134872436523e+00
1.399518251419067383e-01,5.707620978355407715e-01
-1.880423426628112793e-01,9.065955877304077148e-01
-2.173193842172622681e-01,-8.980667591094970703e-01
2.679461240768432617e-02,-8.453522920608520508e-01
-2.582242190837860107e-01,8.235821723937988281e-01
5.985821485519409180e-01,-1.929890513420104980e+00
3.051044940948486328e-01,-2.093593597412109375e+00
3.165215253829956055e-02,2.638360738754272461e+00
-8.714107871055603027e-01,1.526798725128173828e+00
1.605159044265747070e-01,3.559857010841369629e-01
1.127588599920272827e-01,2.587116956710815430e-01
2.083204746246337891e+00,4.876793622970581055e-01
-1.836398839950561523e-01,-1.170619845390319824e+00
-9.400333166122436523e-01,-2.285899519920349121e-01


==> figures/toy/figure/extension/data/iteration_400_x0_ddim_0.csv <==
1.756775081157684326e-01,-9.631059765815734863e-01
-1.067136883735656738e+00,2.407929301261901855e-01
-5.254796743392944336e-01,-9.141694903373718262e-01
-2.114476561546325684e-01,-1.028633832931518555e+00
-7.379660606384277344e-01,-7.382926344871520996e-01
-5.383222699165344238e-01,-8.781391978263854980e-01
-1.901427656412124634e-02,-1.021393895149230957e+00
-6.864008903503417969e-01,-7.762964367866516113e-01
-7.578729391098022461e-01,7.311576008796691895e-01
4.047384113073348999e-02,1.023374438285827637e+00
-1.082248568534851074e+00,1.773512735962867737e-02
-1.051359176635742188e+00,1.828013733029365540e-02
-7.181235551834106445e-01,8.393694758415222168e-01
-4.049910902976989746e-01,-9.403805136680603027e-01
-1.024319976568222046e-02,-9.892333149909973145e-01
-2.380383312702178955e-01,-1.011656761169433594e+00
-1.045571446418762207e+00,2.394126653671264648e-01
-2.884027957916259766e-01,9.932001233100891113e-01
-8.069838285446166992e-01,-6.074243187904357910e-01
-1.063005685806274414e+00,-9.944730997085571289e-02
-8.183078765869140625e-01,-6.140611171722412109e-01
-7.988690137863159180e-01,-6.316948533058166504e-01
1.509633660316467285e-01,9.787887930870056152e-01
6.254282593727111816e-01,7.374172806739807129e-01
-1.031134366989135742e+00,2.608729898929595947e-01
6.888195872306823730e-01,-6.187577843666076660e-01
-9.578074216842651367e-01,5.544505119323730469e-01
-7.934581637382507324e-01,-6.450022459030151367e-01
-2.061098217964172363e-01,-1.029041886329650879e+00
-9.306803941726684570e-01,-4.484682381153106689e-01
-1.018268823623657227e+00,2.823465764522552490e-01
-2.987469434738159180e-01,-9.903461337089538574e-01
-1.045807957649230957e+00,-7.264201343059539795e-02
5.886659026145935059e-01,7.206476330757141113e-01
-1.035431981086730957e+00,1.300376504659652710e-01
1.810809373855590820e-01,-9.994701743125915527e-01
7.457441836595535278e-02,9.913921952247619629e-01
5.892336368560791016e-01,-7.573602795600891113e-01
-9.885534048080444336e-01,4.820119738578796387e-01
4.178630709648132324e-01,-8.829181194305419922e-01
-8.223879933357238770e-01,-6.634199619293212891e-01
-4.261033535003662109e-01,-9.463372826576232910e-01
-3.800567239522933960e-02,-1.020682573318481445e+00
7.837915420532226562e-02,9.968984723091125488e-01
-3.175704479217529297e-01,9.919120669364929199e-01
-8.886380791664123535e-01,-5.680368542671203613e-01
9.320024251937866211e-01,1.463724970817565918e-01
-1.038571000099182129e+00,4.002677276730537415e-02
-3.289892673492431641e-01,9.973818659782409668e-01
-2.406028211116790771e-01,1.021167397499084473e+00
-5.166616439819335938e-01,9.675167202949523926e-01
-7.695048451423645020e-01,-6.665171980857849121e-01
-8.601500988006591797e-01,6.491886973381042480e-01
-1.042294263839721680e+00,-1.823759824037551880e-01
-8.307285308837890625e-01,-6.262194514274597168e-01
3.920197486877441406e-03,-9.932364821434020996e-01
-4.030058383941650391e-01,9.894272685050964355e-01
-9.950343370437622070e-01,-3.201171755790710449e-01
-1.026716828346252441e+00,3.790814876556396484e-01
1.862593442201614380e-01,-9.294955134391784668e-01
-4.906721711158752441e-01,-8.928855061531066895e-01
-8.071376085281372070e-01,-6.366835236549377441e-01
-9.962471723556518555e-01,4.225916862487792969e-01
-3.161460757255554199e-01,9.981066584587097168e-01
5.211604237556457520e-01,8.146606087684631348e-01
3.380076289176940918e-01,9.064746499061584473e-01
-1.053671479225158691e+00,1.846792399883270264e-01
-5.437504649162292480e-01,-8.812713027000427246e-01
-4.667102694511413574e-01,9.330673813819885254e-01
-4.520714879035949707e-01,-8.844274878501892090e-01
1.253894120454788208e-01,9.455264806747436523e-01
-1.057505011558532715e+00,1.602986156940460205e-01
5.426853895187377930e-03,1.007467150688171387e+00
3.545123636722564697e-01,-8.958957195281982422e-01
-8.117149472236633301e-01,7.110339999198913574e-01
4.030691832304000854e-02,9.985343813896179199e-01
8.075241446495056152e-01,-3.733908832073211670e-01
-3.986059725284576416e-01,-9.302721619606018066e-01
8.574110269546508789e-01,-2.756201028823852539e-01
7.683717459440231323e-02,-9.697491526603698730e-01
-2.504148483276367188e-01,-9.997437596321105957e-01
-7.755311131477355957e-01,-7.030887007713317871e-01
-3.174144029617309570e-01,-9.550030827522277832e-01
1.164071634411811829e-01,-1.010224342346191406e+00
8.412474393844604492e-01,2.274065315723419189e-01
-7.839311361312866211e-01,7.648526430130004883e-01
9.185895919799804688e-01,-9.103529900312423706e-02
-7.503072023391723633e-01,-7.039376497268676758e-01
-1.028021812438964844e+00,2.743246555328369141e-01
-3.698751330375671387e-03,-1.000851750373840332e+00
-1.023668408393859863e+00,-7.320024073123931885e-02
-1.059756636619567871e+00,1.724391281604766846e-01
-8.617966175079345703e-01,6.444805264472961426e-01
-1.047050952911376953e+00,-7.803300023078918457e-02
-6.167124956846237183e-02,-9.977840781211853027e-01
3.842329382896423340e-01,8.888161778450012207e-01
-1.003681898117065430e+00,-3.210439980030059814e-01
7.343615293502807617e-01,5.762165188789367676e-01
-2.309701144695281982e-01,-9.802796244621276855e-01
-4.261803627014160156e-01,9.686387181282043457e-01
8.771625757217407227e-01,-6.130344048142433167e-02
-8.760014772415161133e-01,-5.601879954338073730e-01
-6.422824859619140625e-01,8.500774502754211426e-01
-5.690181255340576172e-01,9.316757321357727051e-01
-8.724989891052246094e-01,6.171145439147949219e-01
8.931135535240173340e-01,-5.354112014174461365e-02
-3.420994281768798828e-01,9.860332608222961426e-01
-8.813074231147766113e-01,6.290335059165954590e-01
-4.685087800025939941e-01,-9.303569197654724121e-01
5.019671916961669922e-01,8.043316006660461426e-01
-7.614116072654724121e-01,7.940792441368103027e-01
8.630167245864868164e-01,-1.832302659749984741e-01
-9.961620569229125977e-01,-3.302039504051208496e-01
-8.586966991424560547e-01,-5.944243669509887695e-01
-9.575034379959106445e-01,-4.081923961639404297e-01
-4.697370529174804688e-01,-9.053418040275573730e-01
7.295806407928466797e-01,5.802460312843322754e-01
-8.399159908294677734e-01,7.042302489280700684e-01
-1.017808556556701660e+00,-1.235139816999435425e-01
-9.714576005935668945e-01,5.067909359931945801e-01
-4.486546516418457031e-01,-9.060810208320617676e-01
-4.609071612358093262e-01,9.600301384925842285e-01
8.560847043991088867e-01,-4.443732276558876038e-02
-7.490894794464111328e-01,7.708272933959960938e-01
-1.048293828964233398e+00,2.801339924335479736e-01
-1.151576265692710876e-01,1.020526528358459473e+00
8.070873022079467773e-01,-4.656573235988616943e-01
-8.993591070175170898e-01,-5.393605828285217285e-01
-6.433957815170288086e-01,-7.906235456466674805e-01
-9.686832427978515625e-01,4.489187598228454590e-01
2.673654854297637939e-01,-9.354856610298156738e-01
-4.757986664772033691e-01,9.487424492835998535e-01
-6.267406344413757324e-01,-8.087270855903625488e-01
-9.913761615753173828e-01,4.715531468391418457e-01
-2.656265497207641602e-01,-9.728980660438537598e-01
8.229330182075500488e-01,2.327348664402961731e-02
-1.012681797146797180e-01,-1.007674455642700195e+00
-3.119745105504989624e-02,-1.013426899909973145e+00
-1.000301480293273926e+00,3.506720662117004395e-01
-1.040791034698486328e+00,-1.970455348491668701e-01
-1.954675316810607910e-01,1.014781236648559570e+00
6.656311750411987305e-01,-6.501326560974121094e-01
8.675208091735839844e-01,2.546877562999725342e-01
6.258709430694580078e-01,7.256376147270202637e-01
4.001503065228462219e-02,1.040224909782409668e+00
2.721274793148040771e-01,9.257064461708068848e-01
8.401732444763183594e-01,2.895230650901794434e-01
-1.077039599418640137e+00,4.789461567997932434e-02
-4.722957015037536621e-01,9.672768712043762207e-01
2.806924581527709961e-01,9.458819031715393066e-01
7.759631872177124023e-01,-4.874243140220642090e-01
1.920083165168762207e-01,-9.615883231163024902e-01
-7.317479252815246582e-01,8.144137263298034668e-01
-6.243607997894287109e-01,8.584366440773010254e-01
-9.528313875198364258e-01,-4.274249672889709473e-01
-2.428542971611022949e-01,9.967477917671203613e-01
-6.836495399475097656e-01,-7.774672508239746094e-01
7.891608476638793945e-01,4.443353414535522461e-01
8.699232339859008789e-01,-2.663303315639495850e-01
-9.330251216888427734e-01,-4.508721232414245605e-01
7.992351055145263672e-01,3.117565512657165527e-01
-1.064535498619079590e+00,-7.749122381210327148e-02
-1.057006359100341797e+00,9.249740839004516602e-02
9.079379439353942871e-01,1.070680469274520874e-01
-1.016313433647155762e+00,3.465356230735778809e-01
1.468987166881561279e-01,1.005547285079956055e+00
7.350524663925170898e-01,-5.555896162986755371e-01
-4.685582518577575684e-01,-9.088101387023925781e-01
-8.533634990453720093e-02,-1.010941505432128906e+00
-9.981493949890136719e-01,-2.646585106849670410e-01
-7.970882207155227661e-02,-1.021160602569580078e+00
-1.023325562477111816e+00,-1.998927295207977295e-01
9.465295076370239258e-02,9.972131848335266113e-01
-9.604942053556442261e-02,-1.005551695823669434e+00
-5.871251970529556274e-02,1.021453619003295898e+00
6.674325466156005859e-01,-6.880471110343933105e-01
-1.044044017791748047e+00,1.268799304962158203e-01
6.815497875213623047e-01,-6.449684500694274902e-01
5.601246953010559082e-01,-7.939295172691345215e-01
8.382570743560791016e-01,2.890645265579223633e-01
-8.154060840606689453e-01,7.359468936920166016e-01
3.049595654010772705e-01,-9.215207695960998535e-01
-7.504465579986572266e-01,-7.265134453773498535e-01
-7.821859717369079590e-01,7.785629630088806152e-01
-1.023438096046447754e+00,-2.449752390384674072e-01
-8.052775859832763672e-01,6.667795181274414062e-01
8.545594215393066406e-01,-3.994555398821830750e-02
-6.206960231065750122e-02,-1.015113711357116699e+00
-4.973623752593994141e-01,9.502803087234497070e-01
8.650557994842529297e-01,5.328928306698799133e-02
8.361188173294067383e-01,-3.550944328308105469e-01
-5.616564750671386719e-01,9.164443612098693848e-01
-9.151101112365722656e-01,-4.569246172904968262e-01
7.286293506622314453e-01,-5.732033848762512207e-01
1.099937260150909424e-01,1.027101874351501465e+00
-1.060871124267578125e+00,1.297967135906219482e-01
8.438187837600708008e-01,1.889751553535461426e-01
-1.051051735877990723e+00,1.911818385124206543e-01


==> figures/toy/figure/extension/data/iteration_400_x0_ddim_10.csv <==
5.239174365997314453e-01,-8.037337660789489746e-01
-1.029647469520568848e+00,2.858780324459075928e-01
-5.649570226669311523e-01,-8.541113138198852539e-01
6.934059411287307739e-02,-9.795894026756286621e-01
-8.868246078491210938e-01,-5.141176581382751465e-01
-4.195257723331451416e-01,-9.288637042045593262e-01
2.884630858898162842e-01,-9.466885328292846680e-01
-8.428450822830200195e-01,-6.152511835098266602e-01
-9.227280020713806152e-01,5.896428227424621582e-01
1.308250129222869873e-01,9.086473584175109863e-01
-1.052471995353698730e+00,-7.607334852218627930e-02
-1.057974934577941895e+00,1.423867195844650269e-01
-8.673140406608581543e-01,6.618608236312866211e-01
-3.007192611694335938e-01,-9.720563292503356934e-01
3.479970246553421021e-02,-9.992419481277465820e-01
-3.573426306247711182e-01,-9.455080032348632812e-01
-9.942272901535034180e-01,4.172323644161224365e-01
3.175714984536170959e-02,1.012351155281066895e+00
-8.865288496017456055e-01,-5.030968785285949707e-01
-9.267445802688598633e-01,-4.802889227867126465e-01
-7.426382899284362793e-01,-7.057172656059265137e-01
-6.270060539245605469e-01,-8.098132610321044922e-01
2.457292377948760986e-01,9.516224265098571777e-01
7.204086184501647949e-01,5.973337292671203613e-01
-9.638191461563110352e-01,4.272411763668060303e-01
8.187938928604125977e-01,-4.052222073078155518e-01
-7.930156588554382324e-01,7.504618167877197266e-01
-7.974134683609008789e-01,-6.700581908226013184e-01
-3.841316699981689453e-01,-9.451088905334472656e-01
-8.134205937385559082e-01,-6.406502723693847656e-01
-7.858415842056274414e-01,2.658278644084930420e-01
-1.297660768032073975e-01,-1.001683592796325684e+00
-1.030683755874633789e+00,1.535750925540924072e-01
6.284542083740234375e-01,7.028309702873229980e-01
-1.042496085166931152e+00,1.987359225749969482e-01
4.563122689723968506e-01,-8.523305654525756836e-01
-8.174357414245605469e-01,7.296385169029235840e-01
5.352638959884643555e-01,7.331722974777221680e-01
7.117147445678710938e-01,-5.774224400520324707e-01
-8.910732865333557129e-01,6.107147336006164551e-01
6.416987180709838867e-01,-7.029033303260803223e-01
-9.106667041778564453e-01,-4.832554161548614502e-01
-1.125021502375602722e-01,-1.002968072891235352e+00
6.098619848489761353e-02,-9.975593686103820801e-01
2.938790917396545410e-01,9.409479498863220215e-01
-4.989634752273559570e-01,9.430854916572570801e-01
-6.904168725013732910e-01,-7.180560231208801270e-01
8.237519860267639160e-01,3.770661652088165283e-01
-9.903366565704345703e-01,-3.172642886638641357e-01
-5.292940735816955566e-01,9.174796342849731445e-01
-1.495608687400817871e-01,1.018451809883117676e+00
-7.419525831937789917e-02,1.020032644271850586e+00
-8.108472824096679688e-01,-6.463472843170166016e-01
-9.428166151046752930e-01,5.443232655525207520e-01
-9.547563791275024414e-01,-4.247086644172668457e-01
-8.055629730224609375e-01,-6.651975512504577637e-01
-4.373733699321746826e-02,-9.999652504920959473e-01
-3.633618950843811035e-01,9.917466044425964355e-01
-1.028772234916687012e+00,-2.177770584821701050e-01
-1.027034401893615723e+00,3.308588862419128418e-01
4.688310623168945312e-01,-8.492398262023925781e-01
-3.899952471256256104e-01,-9.476935267448425293e-01
-8.520119190216064453e-01,-6.029263734817504883e-01
-9.789713621139526367e-01,4.793105125427246094e-01
-1.600267589092254639e-01,1.018975257873535156e+00
3.746868968009948730e-01,8.971700072288513184e-01
2.841838002204895020e-01,8.819597363471984863e-01
-1.051268935203552246e+00,2.100439667701721191e-01
-3.812878727912902832e-01,-9.510269761085510254e-01
-7.615410685539245605e-01,7.435113191604614258e-01
-6.542939543724060059e-01,-7.974128127098083496e-01
1.460835337638854980e-01,7.663374543190002441e-01
-1.047700047492980957e+00,2.368665933609008789e-01
-2.826547622680664062e-01,9.913313984870910645e-01
4.516240656375885010e-01,-8.618962168693542480e-01
-9.565657377243041992e-01,4.984248280525207520e-01
5.161725282669067383e-01,8.168849349021911621e-01
8.856136202812194824e-01,-6.929005682468414307e-02
-1.662727892398834229e-01,-9.886929392814636230e-01
7.341553568840026855e-01,-5.647432804107666016e-01
2.170151770114898682e-01,-9.676670432090759277e-01
1.286854892969131470e-01,-9.888302087783813477e-01
-5.405452251434326172e-01,-8.744388222694396973e-01
-2.992910742759704590e-01,-9.631597399711608887e-01
6.589597463607788086e-01,-6.775158047676086426e-01
8.742007017135620117e-01,2.056329548358917236e-01
-6.753035783767700195e-01,8.414919376373291016e-01
8.852702975273132324e-01,-1.357316821813583374e-01
-7.987682819366455078e-01,-6.699898838996887207e-01
-1.039609193801879883e+00,2.460631132125854492e-01
2.766543626785278320e-01,-9.511206746101379395e-01
-1.005245804786682129e+00,-1.131872832775115967e-01
-1.027932524681091309e+00,3.296841979026794434e-01
-1.022069334983825684e+00,-2.410859167575836182e-01
4.459656178951263428e-01,-8.492936491966247559e-01
5.227336883544921875e-01,7.932748198509216309e-01
-1.031994938850402832e+00,-1.938628256320953369e-01
7.472928762435913086e-01,5.448714494705200195e-01
3.209634125232696533e-02,-9.801003932952880859e-01
-1.247857436537742615e-01,8.646230101585388184e-01
8.934588432312011719e-01,-2.601604536175727844e-02
-8.224509954452514648e-01,-6.379440426826477051e-01
-6.540064811706542969e-01,8.507676124572753906e-01
-7.588484287261962891e-01,7.871195673942565918e-01
-7.626951336860656738e-01,7.851867675781250000e-01
8.827217817306518555e-01,-8.515000343322753906e-02
-2.299021780490875244e-01,1.014418482780456543e+00
-1.001823306083679199e+00,3.814119100570678711e-01
-3.537055253982543945e-01,-9.553694725036621094e-01
5.726775527000427246e-01,7.611629366874694824e-01
-6.489963531494140625e-01,8.718150854110717773e-01
8.889659047126770020e-01,-1.052745878696441650e-01
-1.029203534126281738e+00,-2.159794121980667114e-01
-9.155536890029907227e-01,-5.069066882133483887e-01
-8.008094429969787598e-01,-6.341446042060852051e-01
-5.304657816886901855e-01,-8.876492381095886230e-01
7.995591163635253906e-01,4.573055505752563477e-01
-8.776485919952392578e-01,6.475737690925598145e-01
-9.939597845077514648e-01,-3.218329548835754395e-01
-1.042090535163879395e+00,2.636410593986511230e-01
-3.355025053024291992e-01,-9.567151069641113281e-01
-2.063114643096923828e-01,1.017230987548828125e+00
8.856600522994995117e-01,1.271436214447021484e-01
-6.398048400878906250e-01,8.747213482856750488e-01
-1.026959180831909180e+00,3.362625539302825928e-01
-9.921281784772872925e-02,1.008960366249084473e+00
8.240761756896972656e-01,-3.755311369895935059e-01
-7.279576063156127930e-01,-7.356538772583007812e-01
-4.275050759315490723e-01,-9.344640374183654785e-01
-9.324049949645996094e-01,5.242112278938293457e-01
5.828262567520141602e-01,-4.840605258941650391e-01
-5.097076296806335449e-01,9.418148398399353027e-01
-3.843239843845367432e-01,-9.235022068023681641e-01
-9.699707031250000000e-01,4.989948868751525879e-01
-5.699398368597030640e-02,-1.001875758171081543e+00
7.521981000900268555e-01,1.791937649250030518e-01
-9.633583575487136841e-02,-8.983256220817565918e-01
-1.843279302120208740e-01,-9.965040683746337891e-01
-1.027498245239257812e+00,2.627127766609191895e-01
-1.016344904899597168e+00,-2.020291686058044434e-01
9.433706849813461304e-02,1.001723647117614746e+00
7.113159894943237305e-01,-6.118913888931274414e-01
8.889014720916748047e-01,-6.981822848320007324e-02
6.736235618591308594e-01,6.707441210746765137e-01
2.936432659626007080e-01,9.426581263542175293e-01
2.458815649151802063e-02,9.279983043670654297e-01
8.513167500495910645e-01,1.801869571208953857e-01
-1.043320775032043457e+00,-1.410868167877197266e-01
-3.348989784717559814e-01,9.967990517616271973e-01
3.991347551345825195e-01,8.900488018989562988e-01
8.100938796997070312e-01,-2.965953648090362549e-01
5.720985680818557739e-02,-9.826185107231140137e-01
-6.504576206207275391e-01,8.691624999046325684e-01
-5.347825884819030762e-01,9.311941862106323242e-01
-8.721542954444885254e-01,-5.099009275436401367e-01
2.761759981513023376e-02,9.722064137458801270e-01
-5.034043788909912109e-01,-8.705187439918518066e-01
6.076116561889648438e-01,6.439632177352905273e-01
8.858611583709716797e-01,-1.312113702297210693e-01
-8.207464218139648438e-01,-6.406741738319396973e-01
7.151457071304321289e-01,5.338100194931030273e-01
-9.105805158615112305e-01,-4.788274466991424561e-01
-1.013459444046020508e+00,8.142117410898208618e-03
8.650242090225219727e-01,2.550668716430664062e-01
-9.908884763717651367e-01,4.496587514877319336e-01
5.725144743919372559e-01,6.039716601371765137e-01
8.035712838172912598e-01,-4.458517134189605713e-01
-3.814627528190612793e-01,-9.505844712257385254e-01
3.124386817216873169e-02,-1.001518249511718750e+00
-9.188773632049560547e-01,-3.981496095657348633e-01
-3.583743423223495483e-02,-9.908363223075866699e-01
-9.150074124336242676e-01,-6.553243100643157959e-02
1.853001713752746582e-01,9.740820527076721191e-01
-1.572056412696838379e-01,-9.760590791702270508e-01
-8.969841152429580688e-02,1.020837187767028809e+00
7.902464866638183594e-01,-4.728499650955200195e-01
-1.033846855163574219e+00,2.386612892150878906e-01
6.071386933326721191e-01,-5.645296573638916016e-01
6.937894821166992188e-01,-5.918405652046203613e-01
8.464584350585937500e-01,2.231587171554565430e-01
-9.584981203079223633e-01,4.998138546943664551e-01
4.817636013031005859e-01,-8.407727479934692383e-01
-6.952142119407653809e-01,-7.565824389457702637e-01
-7.773989439010620117e-01,7.594346404075622559e-01
-1.056247591972351074e+00,-5.186764523386955261e-02
7.799358367919921875e-01,-1.500172913074493408e-01
-1.959293335676193237e-02,-9.967695474624633789e-01
-9.218766540288925171e-02,9.964242577552795410e-01
8.386669158935546875e-01,1.767701506614685059e-01
8.744695782661437988e-01,-2.119661420583724976e-01
-5.153542757034301758e-01,9.397596716880798340e-01
-8.394035100936889648e-01,-6.196247339248657227e-01
-8.584958314895629883e-01,6.481935977935791016e-01
8.511427640914916992e-01,-3.015580177307128906e-01
2.513792812824249268e-01,9.578807950019836426e-01
-1.018660902976989746e+00,3.672623038291931152e-01
8.607630133628845215e-01,2.762667536735534668e-01
-1.061440110206604004e+00,7.649402320384979248e-02


==> figures/toy/figure/extension/data/iteration_400_x0_ddim_20.csv <==
8.330397605895996094e-01,-1.919065117835998535e-01
-1.034050822257995605e+00,-5.417155101895332336e-02
-4.863524436950683594e-01,-8.818399906158447266e-01
1.879292130470275879e-01,-9.668083786964416504e-01
-8.202740550041198730e-01,-6.274574398994445801e-01
-7.038595080375671387e-01,-7.505469918251037598e-01
4.203180372714996338e-01,-8.775063157081604004e-01
-9.855207204818725586e-01,-3.055790662765502930e-01
-7.427943944931030273e-01,7.293763756752014160e-01
-2.569063901901245117e-01,9.843968749046325684e-01
-1.030788779258728027e+00,-6.690990924835205078e-02
-1.007892489433288574e+00,-2.151356488466262817e-01
-9.414099454879760742e-01,4.134111404418945312e-01
1.774931997060775757e-01,-9.731467366218566895e-01
2.174828052520751953e-01,-8.587390184402465820e-01
-3.914705514907836914e-01,-9.176423549652099609e-01
-8.677656650543212891e-01,4.981864094734191895e-01
5.120023488998413086e-01,8.135522007942199707e-01
3.471521437168121338e-01,4.789376258850097656e-01
-8.999543190002441406e-01,-5.109373331069946289e-01
-8.025478124618530273e-01,-6.575692296028137207e-01
-6.601105928421020508e-01,-7.993126511573791504e-01
-1.156194731593132019e-01,1.004939675331115723e+00
8.230291008949279785e-01,3.211041688919067383e-01
-7.960066795349121094e-01,5.354014039039611816e-01
8.076298832893371582e-01,-3.973349928855895996e-01
-9.191619157791137695e-01,5.658383965492248535e-01
-6.700683832168579102e-01,-7.922452092170715332e-01
-4.042687118053436279e-01,-5.223700404167175293e-01
-9.478675127029418945e-01,-4.030134081840515137e-01
-6.431601643562316895e-01,-5.287380218505859375e-01
-2.541362047195434570e-01,-9.800232648849487305e-01
-9.630814790725708008e-01,4.013376235961914062e-01
5.921941399574279785e-01,7.263962626457214355e-01
-1.026369571685791016e+00,2.627595365047454834e-01
1.008338704705238342e-01,-9.883447289466857910e-01
-6.639572381973266602e-01,8.568993806838989258e-01
5.209279060363769531e-01,7.783321738243103027e-01
5.855764150619506836e-01,-7.488347291946411133e-01
-9.819848537445068359e-01,5.739651992917060852e-02
4.205868542194366455e-01,-8.365471959114074707e-01
-7.635790109634399414e-01,-6.958602666854858398e-01
1.506672054529190063e-02,-1.000131964683532715e+00
1.757889688014984131e-01,-9.670934081077575684e-01
5.001842975616455078e-01,8.162501454353332520e-01
1.079685613512992859e-01,9.939721226692199707e-01
-9.834481477737426758e-01,-2.044450640678405762e-01
8.696561455726623535e-01,7.789626717567443848e-02
-9.434441328048706055e-01,-4.202693104743957520e-01
-8.703900575637817383e-01,6.425388455390930176e-01
2.490625381469726562e-01,9.475237131118774414e-01
9.357559680938720703e-02,1.000052809715270996e+00
-9.558762311935424805e-01,-3.882898092269897461e-01
-9.520237445831298828e-01,5.050098299980163574e-01
-8.805637955665588379e-01,-5.456464290618896484e-01
-9.374648332595825195e-01,-4.173237681388854980e-01
1.481764316558837891e-01,-9.416069984436035156e-01
-6.955224275588989258e-01,8.344320654869079590e-01
-1.030464291572570801e+00,-3.982586786150932312e-02
-1.009204149246215820e+00,-6.566593050956726074e-02
6.163491606712341309e-01,-7.109560966491699219e-01
-5.875410884618759155e-02,-1.000357151031494141e+00
-7.042934894561767578e-01,-7.640462517738342285e-01
-8.469974994659423828e-01,6.799213886260986328e-01
-1.700807213783264160e-01,1.018697381019592285e+00
3.434275090694427490e-01,9.135407805442810059e-01
2.967682182788848877e-01,8.480580449104309082e-01
-1.041695475578308105e+00,6.620246171951293945e-02
-1.789111196994781494e-01,-9.943761229515075684e-01
-1.026059985160827637e+00,2.768768072128295898e-01
-5.528692603111267090e-01,-8.710429072380065918e-01
-1.235187277197837830e-01,7.192388176918029785e-01
-9.611427783966064453e-01,4.999856948852539062e-01
2.737253010272979736e-01,8.634300827980041504e-01
4.942979216575622559e-01,-8.293738961219787598e-01
4.896299839019775391e-01,8.217286467552185059e-01
7.622531056404113770e-01,-4.966748356819152832e-01
-1.985037326812744141e-01,-9.818201065063476562e-01
5.133150219917297363e-01,-7.887539863586425781e-01
5.922944545745849609e-01,-7.341226935386657715e-01
2.297234833240509033e-01,-8.872811794281005859e-01
-7.398939728736877441e-01,-7.053866386413574219e-01
-8.281974792480468750e-01,-6.257274746894836426e-01
7.230393886566162109e-01,-5.707404017448425293e-01
8.613449335098266602e-01,1.054275333881378174e-01
-7.553336620330810547e-01,7.808195948600769043e-01
8.602842092514038086e-01,-5.848902091383934021e-02
-3.904051482677459717e-01,-9.163942337036132812e-01
-8.135981559753417969e-01,3.221040964126586914e-01
3.080659210681915283e-01,-9.339717626571655273e-01
-8.303107619285583496e-01,2.981966137886047363e-01
-9.340964555740356445e-01,5.414059758186340332e-01
-8.684285879135131836e-01,6.575407385826110840e-01
-9.484506845474243164e-01,-3.996772468090057373e-01
6.095812916755676270e-01,-2.632604837417602539e-01
4.117671251296997070e-01,8.742741346359252930e-01
-1.016391396522521973e+00,-1.741833388805389404e-01
6.762956976890563965e-01,6.312759518623352051e-01
2.185471653938293457e-01,-9.631245136260986328e-01
-6.368056684732437134e-02,4.120784997940063477e-01
8.160001039505004883e-01,-3.677445352077484131e-01
-9.523981809616088867e-01,-3.257718384265899658e-01
-1.286721229553222656e-01,9.951408505439758301e-01
-6.642283797264099121e-01,8.567553162574768066e-01
-8.720025420188903809e-01,6.506523489952087402e-01
8.055723905563354492e-01,-2.248759567737579346e-01
-1.250258982181549072e-01,1.014609694480895996e+00
-1.042231440544128418e+00,1.386117935180664062e-01
-3.041397333145141602e-01,-9.694256782531738281e-01
6.206353902816772461e-01,6.922708749771118164e-01
-4.759048819541931152e-01,9.538913369178771973e-01
8.728419542312622070e-01,-3.742371872067451477e-02
-4.516533613204956055e-01,-9.201958179473876953e-01
-9.828521013259887695e-01,-3.110200166702270508e-01
-5.632411241531372070e-01,-8.463751673698425293e-01
-4.293212890625000000e-01,-9.307962059974670410e-01
7.343857288360595703e-01,5.234683156013488770e-01
-6.655594110488891602e-01,8.539887070655822754e-01
-1.020540356636047363e+00,-1.221908777952194214e-01
-1.022247433662414551e+00,-1.577989906072616577e-01
-1.407312452793121338e-01,-9.983912110328674316e-01
-2.613665461540222168e-01,1.005740046501159668e+00
7.340193986892700195e-01,3.889112472534179688e-01
-2.626146674156188965e-01,1.001642584800720215e+00
-8.332148790359497070e-01,6.826403737068176270e-01
6.271734237670898438e-01,6.782745718955993652e-01
8.757008314132690430e-01,-2.910047397017478943e-02
-7.091968655586242676e-01,-7.398346662521362305e-01
-2.931219935417175293e-01,-9.597932100296020508e-01
5.657916665077209473e-01,-7.399000525474548340e-01
-8.586016893386840820e-01,6.686628460884094238e-01
-5.732551813125610352e-01,-8.513583540916442871e-01
-1.008877515792846680e+00,3.392975926399230957e-01
2.164734303951263428e-01,-9.652770161628723145e-01
7.968909740447998047e-01,5.727771297097206116e-02
6.854889392852783203e-01,4.091531410813331604e-02
3.392668813467025757e-02,-9.980332255363464355e-01
-1.019399046897888184e+00,3.068045377731323242e-01
-9.990595579147338867e-01,2.530388236045837402e-01
4.819622039794921875e-01,8.359470963478088379e-01
6.801533102989196777e-01,-6.267932653427124023e-01
8.404130935668945312e-01,-2.371205538511276245e-01
6.789475679397583008e-01,6.402614712715148926e-01
5.849798917770385742e-01,7.008092403411865234e-01
-3.314298987388610840e-01,9.858377575874328613e-01
7.892044782638549805e-01,-3.864773809909820557e-01
-1.026542782783508301e+00,-1.299145370721817017e-01
-5.245190858840942383e-01,9.345558285713195801e-01
6.344336867332458496e-01,6.580834984779357910e-01
8.752043247222900391e-01,1.564827933907508850e-02
-5.545163154602050781e-01,-8.412326574325561523e-01
-8.767251372337341309e-01,6.458582282066345215e-01
-1.959809362888336182e-01,9.875832200050354004e-01
-7.759396433830261230e-01,-6.053072214126586914e-01
-4.082836210727691650e-01,9.373054504394531250e-01
-5.964902639389038086e-01,-8.343536853790283203e-01
4.730943441390991211e-01,5.661628842353820801e-01
6.358340978622436523e-01,-6.292670965194702148e-01
-5.809761285781860352e-01,-7.463561892509460449e-01
7.145622968673706055e-01,3.959322571754455566e-01
-4.532845020294189453e-01,-8.914249539375305176e-01
-8.240711092948913574e-01,6.445474028587341309e-01
7.663117647171020508e-01,4.806923270225524902e-01
-9.626857042312622070e-01,4.978315830230712891e-01
5.839056968688964844e-01,6.593951582908630371e-01
7.433044314384460449e-01,-5.239260792732238770e-01
-4.254730939865112305e-01,-9.240841269493103027e-01
1.334438621997833252e-01,-9.825062155723571777e-01
-9.284039735794067383e-01,-4.553314745426177979e-01
1.561799347400665283e-01,-9.800038933753967285e-01
-9.928365945816040039e-01,-6.372717022895812988e-02
4.517135322093963623e-01,8.503336310386657715e-01
2.127031683921813965e-01,-6.725113391876220703e-01
-1.605791151523590088e-01,1.019345402717590332e+00
5.615906715393066406e-01,-7.724353671073913574e-01
-9.557119607925415039e-01,-3.755553960800170898e-01
4.974526166915893555e-01,-6.098765134811401367e-01
4.789528548717498779e-01,-8.406044840812683105e-01
8.599632978439331055e-01,3.823992982506752014e-02
-1.038312792778015137e+00,-5.093540623784065247e-02
7.219690084457397461e-01,-5.715853571891784668e-01
-8.512389659881591797e-01,-5.928381681442260742e-01
-9.316730499267578125e-01,5.288117527961730957e-01
-1.036111474037170410e+00,4.690969362854957581e-02
-8.201506137847900391e-01,7.122602462768554688e-01
7.870562076568603516e-01,-3.627705872058868408e-01
2.587408572435379028e-02,-9.993321895599365234e-01
1.522924005985260010e-01,9.538400769233703613e-01
6.916695833206176758e-01,-5.478302240371704102e-01
8.319010734558105469e-01,3.009106814861297607e-01
-4.355769157409667969e-01,9.680094122886657715e-01
-7.030061483383178711e-01,-7.583369016647338867e-01
-6.797046661376953125e-01,8.454030752182006836e-01
7.230684757232666016e-01,-5.710603594779968262e-01
1.844553053379058838e-01,9.783950448036193848e-01
-1.022217154502868652e+00,2.880207300186157227e-01
8.208531141281127930e-01,3.454201817512512207e-01
-1.029458642005920410e+00,-6.894465535879135132e-03


==> figures/toy/figure/extension/data/iteration_400_x0_ddim_30.csv <==
8.767743110656738281e-01,6.739473342895507812e-02
-9.433757066726684570e-01,-9.285397827625274658e-02
-7.082680463790893555e-01,-6.492810845375061035e-01
4.289379715919494629e-01,-5.835326313972473145e-01
-6.204792261123657227e-01,-7.918041944503784180e-01
-9.133350849151611328e-01,-4.473552107810974121e-01
1.481904089450836182e-01,-9.466235041618347168e-01
-8.807197809219360352e-01,-5.023531913757324219e-01
-9.808779954910278320e-01,-1.309596747159957886e-01
4.766591191291809082e-01,5.940203666687011719e-01
-1.018793225288391113e+00,-7.362826168537139893e-02
-8.688085675239562988e-01,-5.223585963249206543e-01
-9.691425561904907227e-01,4.025958776473999023e-01
7.793283462524414062e-01,-4.294384717941284180e-01
-4.088288545608520508e-01,-6.236774325370788574e-01
-6.867711991071701050e-02,-7.783445119857788086e-01
-1.024612069129943848e+00,-6.818886846303939819e-03
6.631188988685607910e-01,6.279131770133972168e-01
8.398085236549377441e-01,2.466686666011810303e-01
-7.981399297714233398e-01,-5.617014765739440918e-01
-6.291921734809875488e-01,-7.689821720123291016e-01
-8.201004266738891602e-01,-5.999342799186706543e-01
-6.272654980421066284e-02,9.915161728858947754e-01
8.442676067352294922e-01,-2.575603425502777100e-01
-7.604745626449584961e-01,4.861117005348205566e-01
5.953340530395507812e-01,3.288844227790832520e-01
-9.303492307662963867e-01,5.314525961875915527e-01
-8.101035356521606445e-01,-5.948749184608459473e-01
-5.951390266418457031e-01,-4.615845084190368652e-01
-9.476430416107177734e-01,-3.626085519790649414e-01
-3.777343630790710449e-01,-3.870474398136138916e-01
3.645129799842834473e-01,-7.058562040328979492e-01
-9.770293235778808594e-01,3.750452771782875061e-02
7.364420890808105469e-01,5.305114984512329102e-01
-9.452143907546997070e-01,4.971321225166320801e-01
3.867946863174438477e-01,-8.295910954475402832e-01
-7.916187047958374023e-01,7.164164185523986816e-01
6.070247888565063477e-01,6.866244673728942871e-01
7.632471919059753418e-01,-4.471984803676605225e-01
-9.746240377426147461e-01,5.165200680494308472e-03
2.544290423393249512e-01,-6.663792729377746582e-01
-7.172967195510864258e-01,-7.068538665771484375e-01
7.044702768325805664e-03,-9.327778220176696777e-01
2.177282571792602539e-01,-9.293115735054016113e-01
4.219332337379455566e-01,8.774860501289367676e-01
3.726756572723388672e-02,1.001147150993347168e+00
-1.001956343650817871e+00,-1.818815469741821289e-01
7.566755414009094238e-01,4.953593611717224121e-01
-5.446827411651611328e-01,-8.176323175430297852e-01
-3.733369708061218262e-01,7.600368857383728027e-01
-2.598886489868164062e-01,8.883389830589294434e-01
8.411604762077331543e-01,1.471264064311981201e-01
-2.900773882865905762e-01,-8.670436739921569824e-01
-1.027354001998901367e+00,-8.749434351921081543e-02
-1.027914643287658691e+00,2.573936805129051208e-02
-9.602197408676147461e-01,-2.656745314598083496e-01
2.653458714485168457e-01,-8.527017235755920410e-01
-5.807122588157653809e-01,8.339433670043945312e-01
-1.032110810279846191e+00,-2.388289943337440491e-02
-7.942435145378112793e-01,4.916120767593383789e-01
5.878823995590209961e-01,-6.235796809196472168e-01
-3.426691889762878418e-01,-9.249283075332641602e-01
-8.126428127288818359e-01,-5.924629569053649902e-01
9.583424776792526245e-02,7.158291339874267578e-01
1.232851669192314148e-01,9.819188714027404785e-01
-3.549363315105438232e-01,8.359724879264831543e-01
-1.003762602806091309e+00,8.687010407447814941e-02
3.259885311126708984e-02,-9.626463055610656738e-01
-9.247764348983764648e-01,4.671449661254882812e-01
-3.109966814517974854e-01,-9.001763463020324707e-01
-8.003132343292236328e-01,-3.564222157001495361e-01
-1.031034350395202637e+00,2.004863694310188293e-02
8.374325931072235107e-03,-8.723424077033996582e-01
7.395724058151245117e-01,-5.055418014526367188e-01
-9.579969644546508789e-01,3.781114518642425537e-01
3.810169696807861328e-01,7.902571558952331543e-01
7.791662812232971191e-01,-3.633017539978027344e-01
-5.218132734298706055e-01,-8.205804824829101562e-01
4.661603569984436035e-01,-3.539178520441055298e-03
5.540431141853332520e-01,-7.423067688941955566e-01
-3.291029036045074463e-01,-8.982769846916198730e-01
-9.393657445907592773e-01,-3.937190473079681396e-01
-9.545487165451049805e-01,-3.603548705577850342e-01
8.730333447456359863e-01,9.443429112434387207e-02
8.726065158843994141e-01,1.145934760570526123e-01
-5.994929671287536621e-01,8.485366702079772949e-01
-4.636346697807312012e-01,-2.023049071431159973e-02
-4.285727143287658691e-01,-8.879539370536804199e-01
-6.189321279525756836e-01,-1.516075879335403442e-01
6.252163648605346680e-01,-6.740494370460510254e-01
-5.431559085845947266e-01,5.786715149879455566e-01
-5.966394543647766113e-01,8.630738854408264160e-01
-8.254644870758056641e-01,6.668270230293273926e-01
-1.031947374343872070e+00,-4.297644272446632385e-02
7.388637065887451172e-01,5.094565749168395996e-01
4.667312800884246826e-01,8.221763968467712402e-01
-9.654097557067871094e-01,1.264905929565429688e-01
8.034855723381042480e-01,4.285835027694702148e-01
3.341194391250610352e-01,-8.377649188041687012e-01
-3.095307946205139160e-01,8.370726704597473145e-01
6.605402231216430664e-01,-6.256339550018310547e-01
-8.049813508987426758e-01,-5.991643667221069336e-01
-3.700063824653625488e-01,9.772875905036926270e-01
-5.916070938110351562e-01,6.971071958541870117e-01
-9.570118188858032227e-01,4.717754721641540527e-01
5.837963819503784180e-01,5.734079480171203613e-01
-6.434928178787231445e-01,8.500874042510986328e-01
-9.912090301513671875e-01,1.047596782445907593e-01
-1.398301720619201660e-01,-9.585290551185607910e-01
2.928906679153442383e-01,7.270297408103942871e-01
-2.299744188785552979e-01,1.003303885459899902e+00
8.408451080322265625e-01,3.099781274795532227e-01
-5.006528645753860474e-02,-9.559695124626159668e-01
-7.446281909942626953e-01,-6.324377655982971191e-01
-6.965954303741455078e-01,-6.989728212356567383e-01
-3.272068500518798828e-01,-7.112756371498107910e-01
4.929088354110717773e-01,7.974308133125305176e-01
-6.637551188468933105e-01,8.371942639350891113e-01
-1.034423351287841797e+00,-5.157206207513809204e-03
-9.225715398788452148e-01,-4.107466340065002441e-01
-8.006125688552856445e-01,-5.575881600379943848e-01
7.260834425687789917e-02,9.817505478858947754e-01
6.793113946914672852e-01,3.527140319347381592e-01
-5.493301749229431152e-01,8.584274649620056152e-01
-5.254275798797607422e-01,9.201982617378234863e-01
7.976147532463073730e-01,4.417743086814880371e-01
7.190164327621459961e-01,3.898019492626190186e-01
-3.554649651050567627e-01,-7.808755040168762207e-01
-3.632866144180297852e-01,-9.165937900543212891e-01
-6.717143654823303223e-01,8.318928480148315430e-01
4.532240331172943115e-01,-5.670505762100219727e-01
-8.994446396827697754e-01,5.434619784355163574e-01
-5.861155390739440918e-01,-7.074086666107177734e-01
-1.026505112648010254e+00,2.104183435440063477e-01
-6.368113309144973755e-02,-9.685233235359191895e-01
7.452819347381591797e-01,3.632121086120605469e-01
5.455541014671325684e-01,4.535968899726867676e-01
7.916431874036788940e-02,-9.561232328414916992e-01
-1.025767207145690918e+00,-2.050965651869773865e-02
-1.001557469367980957e+00,2.513756155967712402e-01
2.631332278251647949e-01,8.983145356178283691e-01
6.385022401809692383e-01,-6.481967568397521973e-01
8.536444902420043945e-01,4.000100120902061462e-02
6.830941438674926758e-01,6.530082821846008301e-01
6.914668083190917969e-01,5.956768393516540527e-01
-1.719016730785369873e-01,9.876936078071594238e-01
8.227443099021911621e-01,-3.246030807495117188e-01
-7.365229129791259766e-01,-5.242860317230224609e-01
-6.874063014984130859e-01,8.178980946540832520e-01
3.558881282806396484e-01,8.394331336021423340e-01
8.502136468887329102e-01,2.707901597023010254e-01
-1.779009103775024414e-01,-9.042004942893981934e-01
-8.176955580711364746e-01,1.954801753163337708e-02
-8.326525688171386719e-01,5.948594212532043457e-01
-6.224929690361022949e-01,-1.646949648857116699e-01
-2.578796744346618652e-01,8.387236595153808594e-01
-6.535308361053466797e-01,-7.268571257591247559e-01
7.136352658271789551e-01,3.878571689128875732e-01
8.188489675521850586e-01,-3.331036567687988281e-01
5.104087591171264648e-01,4.605610370635986328e-01
5.545740127563476562e-01,5.364896655082702637e-01
-4.938904047012329102e-01,-7.467281818389892578e-01
-9.514029026031494141e-01,2.590090632438659668e-01
5.355675816535949707e-01,6.751660704612731934e-01
-8.997136950492858887e-01,-1.643605679273605347e-01
2.470950782299041748e-01,9.562885165214538574e-01
8.661065101623535156e-01,-1.368704289197921753e-01
-7.083281874656677246e-01,-7.244905829429626465e-01
3.810416758060455322e-01,-4.155876636505126953e-01
-9.716771841049194336e-01,-2.453555613756179810e-01
-6.095746904611587524e-02,-9.659241437911987305e-01
-4.334689378738403320e-01,9.023811221122741699e-01
3.597999513149261475e-01,9.102531671524047852e-01
-7.508262991905212402e-01,-1.079514920711517334e-01
-4.901415109634399414e-02,9.846900105476379395e-01
6.857432126998901367e-01,-5.805270671844482422e-01
-1.013381481170654297e+00,1.656004786491394043e-01
2.881938517093658447e-01,-7.981110215187072754e-01
3.400766551494598389e-01,-8.808909058570861816e-01
8.686352968215942383e-01,1.072046458721160889e-01
-8.128529787063598633e-01,-2.355044484138488770e-01
8.070320487022399902e-01,-3.612730503082275391e-01
-8.000971674919128418e-01,-5.255779623985290527e-01
-4.761593937873840332e-01,-1.619240492582321167e-01
-1.031253457069396973e+00,1.135089620947837830e-02
-6.030129790306091309e-01,8.843631148338317871e-01
2.939070165157318115e-01,-8.407477140426635742e-01
-3.803721815347671509e-02,-9.629251360893249512e-01
4.645140767097473145e-01,8.365011811256408691e-01
2.989719212055206299e-01,-8.368236422538757324e-01
7.445249557495117188e-01,4.151345491409301758e-01
-8.452144265174865723e-01,6.099593043327331543e-01
-5.541688203811645508e-01,-8.363357186317443848e-01
1.135437637567520142e-01,9.838507771492004395e-01
8.231620192527770996e-01,-3.257711529731750488e-01
2.693314552307128906e-01,9.479151964187622070e-01
6.724888086318969727e-01,6.051190495491027832e-01
-1.008893847465515137e+00,-1.585233658552169800e-01


==> figures/toy/figure/extension/data/iteration_400_x0_ddim_40.csv <==
8.256139755249023438e-01,2.669943273067474365e-01
-6.231011152267456055e-01,-2.268623858690261841e-01
-5.822643637657165527e-01,-8.090526461601257324e-01
-1.726487278938293457e-01,-4.907037615776062012e-01
-8.680686354637145996e-01,-5.161969065666198730e-01
-1.003611445426940918e+00,-1.727654784917831421e-01
1.951666474342346191e-01,-9.036775231361389160e-01
-9.434871673583984375e-01,-3.801424801349639893e-01
-4.713741540908813477e-01,4.152341485023498535e-01
-2.440975308418273926e-01,4.731370806694030762e-01
-9.971841573715209961e-01,9.526652097702026367e-02
-9.183758497238159180e-01,-2.518919706344604492e-01
-9.344154596328735352e-01,3.204656839370727539e-01
4.297791719436645508e-01,-8.016620278358459473e-01
-5.264750719070434570e-01,3.705558180809020996e-01
4.918114095926284790e-02,-8.568894267082214355e-01
-9.344280958175659180e-01,3.900419473648071289e-01
7.690992355346679688e-01,3.022813498973846436e-01
6.491753458976745605e-01,2.958676815032958984e-01
-5.961688756942749023e-01,-5.228610634803771973e-01
-4.186176657676696777e-01,-6.453531384468078613e-01
-7.728664875030517578e-01,-5.687348842620849609e-01
4.096417725086212158e-01,8.044384121894836426e-01
4.983149170875549316e-01,-7.245445847511291504e-01
-7.402288317680358887e-01,-4.867691099643707275e-01
6.324795484542846680e-01,-6.991586089134216309e-02
-9.638558626174926758e-01,2.713207006454467773e-01
-2.801595032215118408e-01,-8.740309476852416992e-01
-1.176997348666191101e-01,-6.409237384796142578e-01
-6.868890523910522461e-01,-7.255330681800842285e-01
-6.487547606229782104e-02,1.664662733674049377e-02
4.930328130722045898e-01,-6.189023852348327637e-01
-7.132140398025512695e-01,-4.217649400234222412e-01
7.794289588928222656e-01,9.880433976650238037e-02
-8.722224235534667969e-01,1.379592269659042358e-01
2.975510060787200928e-02,-7.117446064949035645e-01
-9.003146886825561523e-01,3.643770813941955566e-01
-3.811605572700500488e-01,-2.094373404979705811e-01
4.861798882484436035e-01,-7.487791776657104492e-01
-8.143514394760131836e-01,-4.674702882766723633e-01
5.515666604042053223e-01,3.605130910873413086e-01
-7.097119092941284180e-01,-7.250855565071105957e-01
6.394444108009338379e-01,-5.639619231224060059e-01
1.864624321460723877e-01,-9.211378693580627441e-01
2.311120331287384033e-01,9.042987227439880371e-01
-3.294759690761566162e-01,9.391875267028808594e-01
-9.579230546951293945e-01,-2.283366024494171143e-01
7.754312753677368164e-01,-1.554590612649917603e-01
-4.228442907333374023e-01,-8.111826777458190918e-01
6.497089862823486328e-01,4.001368880271911621e-01
3.824226558208465576e-02,7.969076037406921387e-01
7.136353254318237305e-01,4.189894497394561768e-01
2.822124660015106201e-01,-8.237140178680419922e-01
-8.546776175498962402e-01,-5.362682938575744629e-01
-8.630494475364685059e-01,5.059134364128112793e-01
-5.761141777038574219e-01,-5.868296027183532715e-01
-5.238890647888183594e-01,6.706310510635375977e-01
-9.556266069412231445e-01,-3.180886507034301758e-01
-6.260574460029602051e-01,7.249224781990051270e-01
4.357702732086181641e-01,-2.939563691616058350e-01
1.311697661876678467e-01,-9.034331440925598145e-01
-4.030426144599914551e-01,-6.352511644363403320e-01
-3.936851620674133301e-01,1.915653645992279053e-01
-2.946463823318481445e-01,-3.397908806800842285e-01
-1.089224442839622498e-01,9.537193179130554199e-01
2.162384241819381714e-02,8.762130737304687500e-01
-1.023765206336975098e+00,4.943818226456642151e-02
4.547584056854248047e-01,-7.364183068275451660e-01
-9.153134226799011230e-01,3.003798723220825195e-01
6.632200628519058228e-02,-5.239497423171997070e-01
-2.242107689380645752e-01,3.977481126785278320e-01
-9.751344919204711914e-01,-4.461217299103736877e-02
9.990743547677993774e-02,-6.028777956962585449e-01
4.210474193096160889e-01,-6.771073937416076660e-01
-3.859921991825103760e-01,-3.666631877422332764e-01
3.463777527213096619e-02,9.671735167503356934e-01
5.629888176918029785e-01,-2.494462281465530396e-01
-7.463823556900024414e-01,-6.676946282386779785e-01
7.667947411537170410e-01,-3.718362152576446533e-01
7.348915338516235352e-01,-4.368439018726348877e-01
1.901385188102722168e-02,-8.548626303672790527e-01
-7.440896034240722656e-01,-4.696396291255950928e-01
-9.995251893997192383e-01,1.559551656246185303e-01
8.424314260482788086e-01,1.454380452632904053e-01
8.380451202392578125e-01,8.046418428421020508e-02
-8.853619694709777832e-01,4.539482593536376953e-01
-8.438819646835327148e-01,5.123240947723388672e-01
2.627956867218017578e-01,-7.115085721015930176e-01
4.190398454666137695e-01,-3.537529706954956055e-01
3.309543132781982422e-01,-7.588976621627807617e-01
-2.901910245418548584e-01,9.376775622367858887e-01
-8.701100349426269531e-01,4.314474463462829590e-01
-1.008393168449401855e+00,1.135981678962707520e-01
-9.745541810989379883e-01,-2.905922830104827881e-01
5.884600877761840820e-01,6.077532172203063965e-01
-3.237984776496887207e-01,8.001360297203063965e-01
-8.991143703460693359e-01,-3.364084064960479736e-01
8.186758756637573242e-01,2.975527644157409668e-01
7.081254720687866211e-01,-3.189854323863983154e-01
-8.845813274383544922e-01,1.219496577978134155e-01
4.554617404937744141e-01,-7.743156552314758301e-01
-8.909853696823120117e-01,-3.309676647186279297e-01
-5.235744714736938477e-01,8.221949934959411621e-01
-2.017694711685180664e-01,-6.749097108840942383e-01
-9.959162473678588867e-01,7.134228944778442383e-02
2.140305340290069580e-01,-5.799967050552368164e-01
-5.375211834907531738e-01,6.890699267387390137e-01
4.882648587226867676e-02,-9.454866051673889160e-01
-1.648610830307006836e-01,8.730190992355346680e-01
-3.727639615535736084e-01,8.888103961944580078e-01
5.461447834968566895e-01,6.270272135734558105e-01
-2.581189870834350586e-01,-9.118399024009704590e-01
-4.562817811965942383e-01,-3.384584486484527588e-01
-9.638379812240600586e-01,-2.417607456445693970e-01
-6.962934136390686035e-01,-4.976823329925537109e-01
6.421809196472167969e-01,3.001788258552551270e-01
-8.246882557868957520e-01,5.176720023155212402e-01
-9.669243097305297852e-01,-3.041735887527465820e-01
-2.317804098129272461e-01,-1.635591536760330200e-01
-9.628525972366333008e-01,-4.400620982050895691e-02
-4.069636017084121704e-02,8.775704503059387207e-01
1.729489862918853760e-01,4.390327930450439453e-01
-9.442280977964401245e-02,8.661357760429382324e-01
-3.450535833835601807e-01,8.936235308647155762e-01
8.307924270629882812e-01,1.787283420562744141e-01
5.145090818405151367e-01,5.413565635681152344e-01
3.684306144714355469e-01,-3.274587392807006836e-01
-3.743656277656555176e-01,-8.886452317237854004e-01
-4.725418090820312500e-01,8.844422698020935059e-01
6.273610591888427734e-01,-2.543829381465911865e-01
-8.626985549926757812e-01,2.000130265951156616e-01
-8.555203676223754883e-01,-1.765918284654617310e-01
-9.831920862197875977e-01,2.104203402996063232e-01
4.148782193660736084e-01,-8.258884549140930176e-01
6.974710822105407715e-01,4.239966869354248047e-01
7.919688224792480469e-01,-1.108206063508987427e-01
-1.235479936003684998e-01,-8.612803816795349121e-01
-9.438132047653198242e-01,8.251484483480453491e-03
-8.116592168807983398e-01,5.614870190620422363e-01
6.651504635810852051e-01,5.682249665260314941e-01
3.450119197368621826e-01,-7.015753388404846191e-01
8.058074712753295898e-01,2.250711917877197266e-01
2.714228928089141846e-01,8.986324071884155273e-01
2.835997641086578369e-01,4.915350079536437988e-01
5.109553337097167969e-01,5.029042363166809082e-01
6.677193045616149902e-01,-5.561636090278625488e-01
-1.099054887890815735e-01,5.158347487449645996e-01
-8.723934888839721680e-01,2.988844215869903564e-01
6.302511692047119141e-01,4.381751418113708496e-01
7.008693218231201172e-01,9.945273399353027344e-02
6.865284442901611328e-01,-4.290608465671539307e-01
-8.457278013229370117e-01,4.326182901859283447e-01
-6.478145122528076172e-01,4.039690494537353516e-01
-8.316010832786560059e-01,1.699069142341613770e-01
-5.059916973114013672e-01,8.026512265205383301e-01
-6.830654144287109375e-01,-6.929928660392761230e-01
2.662098407745361328e-01,7.001674771308898926e-01
5.458104610443115234e-01,-4.319004416465759277e-01
2.573377639055252075e-02,-4.951224327087402344e-01
6.774183511734008789e-01,3.558498024940490723e-01
-4.489133358001708984e-01,-8.022534847259521484e-01
-4.955553412437438965e-01,-6.293311715126037598e-02
4.810239672660827637e-01,5.856556296348571777e-01
-6.265307664871215820e-01,-6.392118334770202637e-01
-4.002806246280670166e-01,9.163674712181091309e-01
7.969352006912231445e-01,-1.957457214593887329e-01
-5.721677541732788086e-01,-8.254753351211547852e-01
3.883788883686065674e-01,-2.688266336917877197e-01
-2.180109322071075439e-01,-9.000141620635986328e-01
-1.194395348429679871e-01,-9.042991995811462402e-01
-5.867851972579956055e-01,5.797724127769470215e-01
3.498091101646423340e-01,7.651053071022033691e-01
-5.974329710006713867e-01,6.528978943824768066e-01
-1.003034934401512146e-01,9.329057335853576660e-01
6.684506535530090332e-01,-5.444144606590270996e-01
-9.381784200668334961e-01,-2.508721649646759033e-01
5.904241204261779785e-01,-4.971823096275329590e-01
1.450570821762084961e-01,-9.313246011734008789e-01
2.279039025306701660e-01,5.693702027201652527e-02
-7.099452614784240723e-01,6.882768273353576660e-01
7.186385393142700195e-01,-3.162310421466827393e-01
-6.251289844512939453e-01,-6.779878139495849609e-01
-4.710452556610107422e-01,-7.213189005851745605e-01
-9.689501523971557617e-01,2.564769089221954346e-01
-3.233501911163330078e-01,9.385909438133239746e-01
3.627988398075103760e-01,-7.718850970268249512e-01
4.702015221118927002e-02,-9.486430287361145020e-01
3.509348034858703613e-01,8.434117436408996582e-01
4.945737123489379883e-01,-6.530447602272033691e-01
6.618364453315734863e-01,-3.588474392890930176e-01
-2.869138121604919434e-01,9.040970206260681152e-01
-7.259320616722106934e-01,-6.587605476379394531e-01
4.831845760345458984e-01,6.468465924263000488e-01
8.106155991554260254e-01,-2.362514585256576538e-01
-4.847224354743957520e-01,8.078861832618713379e-01
-1.003466725349426270e+00,1.012226939201354980e-01
2.155753076076507568e-01,8.339375853538513184e-01
-1.014074563980102539e+00,1.453198790550231934e-01


==> figures/toy/figure/extension/data/iteration_400_x0_ddim_50.csv <==
7.871674299240112305e-01,-1.344034820795059204e-01
-4.520334303379058838e-03,7.436744868755340576e-02
-6.641611456871032715e-01,-2.143486142158508301e-01
-8.423914760351181030e-02,-5.103899240493774414e-01
-9.313546419143676758e-01,2.727657929062843323e-02
-8.885665535926818848e-01,-3.261710703372955322e-01
-5.706021189689636230e-01,-5.524017214775085449e-01
-9.624618291854858398e-01,1.135942339897155762e-01
-3.037406206130981445e-01,4.691292643547058105e-01
-6.008819341659545898e-01,3.706349730491638184e-01
-4.852682352066040039e-01,5.225268006324768066e-01
-8.085165619850158691e-01,3.432338312268257141e-02
-8.914503455162048340e-01,3.005053997039794922e-01
4.299137592315673828e-01,-6.471514701843261719e-01
-4.265983104705810547e-01,3.324725925922393799e-01
2.922623753547668457e-01,-6.181983351707458496e-01
-5.518563985824584961e-01,-1.069274991750717163e-01
4.937803745269775391e-01,3.986447453498840332e-01
7.041659951210021973e-01,8.549427986145019531e-02
-9.152602404356002808e-02,-7.530276179313659668e-01
1.598048657178878784e-01,-7.473170161247253418e-01
-5.174429416656494141e-01,-2.784490287303924561e-01
4.931963086128234863e-01,2.533239126205444336e-01
8.091852068901062012e-03,-8.389849662780761719e-01
-5.152266025543212891e-01,-5.776901841163635254e-01
5.056466460227966309e-01,-1.390200108289718628e-03
-5.906066894531250000e-01,-5.915318131446838379e-01
-1.794434189796447754e-01,-5.469794869422912598e-01
-3.387738466262817383e-01,-8.788949251174926758e-02
-2.104819416999816895e-01,-6.484353542327880859e-01
-5.470650196075439453e-01,-1.742638796567916870e-01
5.438185930252075195e-01,2.346669435501098633e-01
-7.800735235214233398e-01,-1.730780750513076782e-01
5.837481021881103516e-01,1.583387330174446106e-02
-8.137353062629699707e-01,-1.314249336719512939e-01
2.217061519622802734e-01,5.353965237736701965e-02
-1.868074536323547363e-01,1.257216632366180420e-01
-4.736053347587585449e-01,-1.213502138853073120e-03
7.151479721069335938e-01,-3.285205364227294922e-01
-5.144556760787963867e-01,-5.845233798027038574e-01
4.236361682415008545e-01,3.477647602558135986e-01
-6.480296254158020020e-01,-6.020206212997436523e-01
6.074411869049072266e-01,-5.557097792625427246e-01
3.273546397686004639e-01,-8.594227433204650879e-01
1.170361042022705078e-02,9.047066569328308105e-01
-3.650363385677337646e-01,8.768413066864013672e-01
-9.234433174133300781e-01,-1.106197759509086609e-02
5.182459950447082520e-01,-1.588362306356430054e-01
-5.250691622495651245e-02,-9.359292387962341309e-01
2.939517498016357422e-01,6.348517537117004395e-01
-8.614944666624069214e-02,1.046341955661773682e-01
6.476543545722961426e-01,2.107349038124084473e-01
1.768043339252471924e-01,-8.293098807334899902e-01
-8.315162658691406250e-01,-3.391630649566650391e-01
-7.625670433044433594e-01,4.698967337608337402e-01
-9.364169836044311523e-01,6.881672888994216919e-03
-5.519987344741821289e-01,-5.245429873466491699e-01
-4.692521095275878906e-01,1.336280703544616699e-01
-6.895828843116760254e-01,-4.915891587734222412e-01
8.217490464448928833e-02,-1.659830212593078613e-01
-7.579687982797622681e-02,6.465110778808593750e-01
-1.149539574980735779e-01,-8.590566515922546387e-01
-2.728399038314819336e-01,7.519483566284179688e-01
-5.671972036361694336e-01,-3.652123808860778809e-01
-5.912483334541320801e-01,5.268557742238044739e-02
-6.777075529098510742e-01,3.591772317886352539e-01
1.447249948978424072e-01,-4.996489360928535461e-02
3.290679752826690674e-01,-3.681060373783111572e-01
-7.562110424041748047e-01,-1.615119278430938721e-01
-5.749056935310363770e-01,-5.878417491912841797e-01
-1.846190690994262695e-01,-2.224325984716415405e-01
-7.520048618316650391e-01,1.671077460050582886e-01
-3.417108654975891113e-01,-3.368452191352844238e-01
5.313035249710083008e-01,-4.376160502433776855e-01
-6.769701093435287476e-02,-3.560921847820281982e-01
-1.699593663215637207e-01,8.446205258369445801e-01
5.198342800140380859e-01,3.390961885452270508e-01
-9.123338013887405396e-02,-8.118259906768798828e-01
6.661279201507568359e-01,-4.686062932014465332e-01
7.385272383689880371e-01,-3.740122318267822266e-01
1.987197250127792358e-02,-7.112875580787658691e-01
-2.400102615356445312e-01,-8.014806509017944336e-01
-8.571256995201110840e-01,3.360905647277832031e-01
3.846161067485809326e-01,-5.993730425834655762e-01
5.485125184059143066e-01,-5.736314058303833008e-01
-9.181039929389953613e-01,2.311618626117706299e-01
-5.104389190673828125e-01,7.386816143989562988e-01
6.923814415931701660e-01,3.096275329589843750e-01
4.366738796234130859e-01,7.379564642906188965e-02
5.111196041107177734e-01,8.565303683280944824e-02
-6.852195262908935547e-01,6.852003335952758789e-01
-8.736954331398010254e-01,1.408433020114898682e-01
-8.837171196937561035e-01,-2.790946662425994873e-01
-9.389349222183227539e-01,-2.392464727163314819e-01
2.477293610572814941e-01,7.248598337173461914e-01
-2.592309117317199707e-01,9.557608515024185181e-03
-8.583862781524658203e-01,-1.037401556968688965e-01
5.420721173286437988e-01,7.078882306814193726e-03
3.469208180904388428e-01,7.978367805480957031e-02
-8.300722837448120117e-01,4.804158583283424377e-02
-3.315374255180358887e-02,-6.024794578552246094e-01
2.537386864423751831e-02,-2.708951234817504883e-01
-8.150054812431335449e-01,4.096090197563171387e-01
1.336844265460968018e-01,-7.277008891105651855e-01
-8.745862245559692383e-01,2.936163842678070068e-01
9.212456643581390381e-02,4.778228998184204102e-01
-4.931931495666503906e-01,6.556407213211059570e-01
-8.816205710172653198e-02,1.896330416202545166e-01
-1.546428501605987549e-01,-9.450603723526000977e-01
9.168606996536254883e-02,8.776492476463317871e-01
-3.920449316501617432e-02,4.915082454681396484e-01
-2.648798525333404541e-01,6.544324159622192383e-01
-6.370162218809127808e-02,-7.640109658241271973e-01
-6.589016914367675781e-01,-6.605108082294464111e-02
-6.960116028785705566e-01,5.795550942420959473e-01
-5.515862107276916504e-01,-3.792950212955474854e-01
-6.660041958093643188e-02,6.919690966606140137e-01
-8.867133855819702148e-01,3.168480396270751953e-01
-9.611320495605468750e-01,1.397800147533416748e-01
-5.079354047775268555e-01,-4.023804068565368652e-01
-8.451119065284729004e-01,3.796343505382537842e-01
3.500107526779174805e-01,-1.669256687164306641e-01
2.329492270946502686e-01,7.463242411613464355e-01
-5.695618391036987305e-01,1.207944899797439575e-01
2.038755416870117188e-01,7.835083603858947754e-01
6.538587808609008789e-01,2.312152385711669922e-01
3.463563621044158936e-01,7.304919362068176270e-01
6.157592535018920898e-01,-9.457172453403472900e-02
-7.710155248641967773e-01,-3.215140402317047119e-01
-5.748753547668457031e-01,7.528951764106750488e-01
-7.409677654504776001e-02,-2.461598813533782959e-01
-1.502774655818939209e-03,-4.539444744586944580e-01
8.776926994323730469e-02,-1.287619918584823608e-01
-7.622874975204467773e-01,-3.371423184871673584e-01
4.481197595596313477e-01,-6.801727414131164551e-01
4.321813285350799561e-01,1.953291594982147217e-01
3.808223009109497070e-01,-2.794212400913238525e-01
5.155080556869506836e-01,-5.267059206962585449e-01
-5.097708702087402344e-01,-3.578317761421203613e-01
-6.512378454208374023e-01,-1.520603448152542114e-01
1.242847070097923279e-01,7.674503326416015625e-01
2.882695198059082031e-01,-6.995015740394592285e-01
4.341028332710266113e-01,5.020609498023986816e-01
-6.098195165395736694e-02,8.795352578163146973e-01
-1.064067259430885315e-01,6.326879858970642090e-01
2.204132676124572754e-01,-4.789177477359771729e-01
7.960746288299560547e-01,-1.676817387342453003e-01
-6.076632142066955566e-01,5.874083638191223145e-01
-5.985828638076782227e-01,6.937863826751708984e-01
3.530423343181610107e-02,5.486047863960266113e-01
8.590336143970489502e-02,4.587129950523376465e-01
7.482745647430419922e-01,-2.092475891113281250e-01
-6.945664286613464355e-01,4.546925053000450134e-02
-5.719328522682189941e-01,-3.695068359375000000e-01
-6.828951835632324219e-01,3.165953159332275391e-01
-5.462845563888549805e-01,5.629971027374267578e-01
-2.707854211330413818e-01,-6.662062406539916992e-01
-9.720162302255630493e-02,8.177807927131652832e-01
6.481749415397644043e-01,2.380193173885345459e-01
2.952846139669418335e-02,-7.758064866065979004e-01
4.484997987747192383e-01,-1.513785570859909058e-01
-3.905216455459594727e-01,-1.084381043910980225e-01
-5.805763006210327148e-01,-3.384471535682678223e-01
6.525825858116149902e-01,-1.424325257539749146e-01
-3.534676730632781982e-01,-6.303013563156127930e-01
7.385354042053222656e-01,-1.860263496637344360e-01
-1.485231816768646240e-01,-9.157978892326354980e-01
3.135935068130493164e-01,-2.448926120996475220e-01
1.881409585475921631e-01,-5.038588643074035645e-01
1.948164850473403931e-01,-3.979015946388244629e-01
-2.860598564147949219e-01,-2.303330600261688232e-01
3.889513015747070312e-01,6.479428410530090332e-01
-1.896188855171203613e-01,7.562142014503479004e-01
1.377436816692352295e-01,7.655848860740661621e-01
6.712896823883056641e-01,-3.038685321807861328e-01
-4.070365130901336670e-01,4.118146374821662903e-02
-2.034761607646942139e-01,-5.831956267356872559e-01
3.338470458984375000e-01,-8.641942739486694336e-01
1.862557977437973022e-02,-8.470235466957092285e-01
-6.846380233764648438e-01,5.715312361717224121e-01
6.553599834442138672e-01,-1.040761768817901611e-01
-3.093728125095367432e-01,-6.460362076759338379e-01
1.905034184455871582e-01,-1.650898456573486328e-01
-9.265516996383666992e-01,2.748154103755950928e-01
-3.268800973892211914e-01,7.834830880165100098e-01
-4.180637598037719727e-01,1.025995016098022461e-01
3.216710686683654785e-01,-8.835042715072631836e-01
-3.917590528726577759e-02,7.968742251396179199e-01
3.191749751567840576e-01,-4.347353577613830566e-01
6.406427621841430664e-01,-5.198420882225036621e-01
6.839182972908020020e-01,1.898218244314193726e-01
-6.804885864257812500e-01,3.291724324226379395e-01
5.270311236381530762e-02,7.894734740257263184e-01
7.492660284042358398e-01,3.123295679688453674e-02
-1.312980055809020996e-01,8.991027474403381348e-01
-9.473043680191040039e-01,3.707531467080116272e-02
3.297034651041030884e-02,2.614938020706176758e-01
-9.283025264739990234e-01,-4.354770109057426453e-02


==> figures/toy/figure/extension/data/iteration_400_x0_ddim_60.csv <==
7.014864683151245117e-01,-3.107716143131256104e-01
-3.840715587139129639e-01,4.148791134357452393e-01
-6.755024194717407227e-01,2.025953307747840881e-02
-6.047784686088562012e-01,4.952039197087287903e-02
-8.541321158409118652e-01,-2.015796303749084473e-01
-7.308130264282226562e-01,-5.961817130446434021e-02
-6.221016645431518555e-01,-2.174646258354187012e-01
-6.904436349868774414e-01,-2.964265942573547363e-01
-4.909998178482055664e-01,-2.508791163563728333e-02
-3.812373280525207520e-01,2.531889677047729492e-01
-3.086400032043457031e-01,4.147670865058898926e-01
-5.057066679000854492e-01,-1.853145956993103027e-01
-4.136505722999572754e-01,2.986347973346710205e-01
1.433432102203369141e-01,-4.660970866680145264e-01
-7.150962352752685547e-01,3.784456253051757812e-01
-5.147767663002014160e-01,-2.331695854663848877e-01
-7.354419678449630737e-02,-1.542059630155563354e-01
2.927823662757873535e-01,6.827803254127502441e-01
5.880368947982788086e-01,3.616755604743957520e-01
-1.289985179901123047e-01,-6.199681162834167480e-01
5.652012825012207031e-01,-6.978201866149902344e-02
-2.342082858085632324e-01,-2.589123249053955078e-01
-1.063986942172050476e-01,-3.904682099819183350e-01
-5.127122998237609863e-01,-3.759335577487945557e-01
-2.287250459194183350e-01,-2.486125379800796509e-01
3.317262828350067139e-01,4.745395779609680176e-01
-5.519194602966308594e-01,-4.752297326922416687e-02
2.960013151168823242e-01,-5.606319904327392578e-01
-6.070141792297363281e-01,-2.648817300796508789e-01
-5.951873064041137695e-01,2.612027823925018311e-01
-6.014398336410522461e-01,-3.072103261947631836e-01
5.033248662948608398e-01,4.349703490734100342e-01
-7.124513387680053711e-01,1.094758510589599609e-01
-2.385225296020507812e-01,6.486456096172332764e-02
-3.795226663351058960e-02,-2.235391288995742798e-01
3.513582944869995117e-01,-1.980405300855636597e-03
-1.362074017524719238e-01,3.470184803009033203e-01
-2.771995663642883301e-01,4.642320051789283752e-02
7.010594606399536133e-01,-1.493784785270690918e-01
-5.531843304634094238e-01,-6.367077827453613281e-01
-1.600933372974395752e-01,5.923979878425598145e-01
-4.247933626174926758e-01,-2.431598752737045288e-01
2.791070938110351562e-01,-3.007466197013854980e-01
1.975520253181457520e-01,-6.298181414604187012e-01
-1.744487285614013672e-01,7.640331387519836426e-01
-2.498941719532012939e-01,9.122972488403320312e-01
-4.303515553474426270e-01,6.006543636322021484e-01
4.772727191448211670e-01,-5.049594864249229431e-02
8.933689445257186890e-02,-7.853119969367980957e-01
6.164327263832092285e-02,7.872486710548400879e-01
-2.040981650352478027e-01,-1.240427047014236450e-01
5.512840747833251953e-01,6.053278222680091858e-02
-1.895034015178680420e-01,-7.317197918891906738e-01
-2.312073409557342529e-01,-7.765529751777648926e-01
-6.868664026260375977e-01,5.038354173302650452e-02
-4.490965604782104492e-01,-2.801688611507415771e-01
-2.525565028190612793e-01,-5.093876719474792480e-01
-4.872629642486572266e-01,-5.279827713966369629e-01
-4.808196425437927246e-01,-4.801866412162780762e-01
-4.325534105300903320e-01,-3.216880559921264648e-01
1.280229091644287109e-01,3.760977089405059814e-01
-4.280812293291091919e-02,-6.326017379760742188e-01
-5.723099708557128906e-01,5.511077046394348145e-01
-1.245339438319206238e-01,-8.398140966892242432e-02
9.904161095619201660e-03,6.454511284828186035e-01
-4.593904018402099609e-01,2.045198157429695129e-02
3.962522149085998535e-01,3.492417037487030029e-01
-7.346357703208923340e-01,-1.579555869102478027e-01
-4.430543631315231323e-02,3.668084442615509033e-01
-7.577662467956542969e-01,3.911996483802795410e-01
-3.867070376873016357e-01,-1.303334832191467285e-01
-5.533269792795181274e-02,3.505595326423645020e-01
-7.822210788726806641e-01,1.915675699710845947e-01
-5.828016996383666992e-01,3.533126711845397949e-01
2.531047165393829346e-01,-3.482588231563568115e-01
-2.452145218849182129e-01,-4.283593595027923584e-01
-5.208770036697387695e-01,5.137698650360107422e-01
-2.072751224040985107e-01,3.593274652957916260e-01
-3.574705123901367188e-01,-6.024460196495056152e-01
6.941466331481933594e-01,-2.006132602691650391e-01
7.276561260223388672e-01,-1.881581395864486694e-01
-4.277769327163696289e-01,-6.829794049263000488e-01
-5.488249063491821289e-01,-4.917730391025543213e-01
-2.864059805870056152e-01,6.135714054107666016e-01
5.933711677789688110e-02,-6.475520133972167969e-01
-1.984934508800506592e-01,4.657163843512535095e-02
-7.860704064369201660e-01,1.104834973812103271e-01
-7.922422885894775391e-01,1.938369274139404297e-01
6.116386055946350098e-01,-1.166094243526458740e-01
-3.168459534645080566e-01,4.699499011039733887e-01
5.193518996238708496e-01,-3.332566022872924805e-01
-2.460829019546508789e-01,-5.390476807951927185e-02
-8.907328844070434570e-01,-1.829258501529693604e-01
-8.197541236877441406e-01,-1.469579786062240601e-01
-1.025158688426017761e-01,6.309687495231628418e-01
-4.531036615371704102e-01,1.406452059745788574e-01
-7.648951411247253418e-01,-2.128596007823944092e-01
2.791317701339721680e-01,-3.542190194129943848e-01
-3.366852104663848877e-01,1.470706909894943237e-01
-6.859928369522094727e-01,2.392373383045196533e-01
4.811114668846130371e-01,-5.649152398109436035e-01
5.223676562309265137e-03,1.804206073284149170e-01
-8.007302880287170410e-01,2.196812331676483154e-01
1.120860278606414795e-01,3.226115182042121887e-02
-6.979387998580932617e-01,-9.750108420848846436e-02
3.747666478157043457e-01,-1.918202489614486694e-01
-5.877691507339477539e-01,6.668342947959899902e-01
2.997192740440368652e-01,9.931364655494689941e-02
1.469447910785675049e-01,-8.868841528892517090e-01
-2.066446244716644287e-01,-1.284650415182113647e-01
-2.704373002052307129e-01,4.213286638259887695e-01
-3.201907277107238770e-01,-3.623197972774505615e-01
-5.861186981201171875e-01,-2.846249043941497803e-01
-7.018229961395263672e-01,2.758870124816894531e-01
-7.871825098991394043e-01,-1.796132326126098633e-01
2.464573979377746582e-01,6.600706577301025391e-01
-3.609749674797058105e-01,3.366902470588684082e-01
-8.338122963905334473e-01,1.544502079486846924e-01
-5.639185905456542969e-01,-3.688268363475799561e-01
-4.916645288467407227e-01,3.967956900596618652e-01
2.742279469966888428e-01,-2.444692403078079224e-01
2.964606881141662598e-02,6.174291968345642090e-01
-6.259577274322509766e-01,1.117066740989685059e-01
4.222356975078582764e-01,5.805075764656066895e-01
5.195564627647399902e-01,-1.329117864370346069e-01
5.238678455352783203e-01,4.524954557418823242e-01
-9.115704149007797241e-02,-6.351729035377502441e-01
-6.669465899467468262e-01,2.967542409896850586e-01
-5.725819468498229980e-01,5.488912463188171387e-01
9.295474737882614136e-02,-5.158973932266235352e-01
2.054794132709503174e-02,-4.121606051921844482e-01
-6.249688565731048584e-03,-1.495169401168823242e-01
-6.500801444053649902e-01,-3.118937611579895020e-01
1.411156654357910156e-01,-6.580575108528137207e-01
3.712584078311920166e-01,2.026287317276000977e-01
-1.732975244522094727e-03,-5.691973567008972168e-01
6.143832206726074219e-01,-2.727092802524566650e-01
-1.345390975475311279e-01,-8.823525905609130859e-02
-4.877571463584899902e-01,-1.942319273948669434e-01
-7.450104504823684692e-02,7.152370214462280273e-01
4.471935629844665527e-01,7.640518248081207275e-02
6.390457600355148315e-02,2.679861485958099365e-01
3.349209427833557129e-01,7.892131209373474121e-01
2.771497964859008789e-01,2.217355370521545410e-01
5.676998496055603027e-01,-2.088902294635772705e-01
5.425700545310974121e-01,-4.515433013439178467e-01
-2.316490411758422852e-01,3.920172750949859619e-01
-6.201967597007751465e-01,2.905163168907165527e-01
-1.964484453201293945e-01,4.565262198448181152e-01
-3.684237003326416016e-01,4.445416927337646484e-01
6.349837779998779297e-01,3.255923390388488770e-01
-6.486631035804748535e-01,6.106620430946350098e-01
-1.523202955722808838e-01,-6.253967881202697754e-01
7.964894175529479980e-04,-3.797939121723175049e-01
-1.025107279419898987e-01,-1.082338839769363403e-01
-1.460141837596893311e-01,-4.376477897167205811e-01
3.937085717916488647e-02,5.835228562355041504e-01
3.010897338390350342e-01,-4.619963169097900391e-01
4.437595009803771973e-01,-8.794222027063369751e-03
6.162677407264709473e-01,-2.323864027857780457e-02
-4.040954709053039551e-01,6.690120697021484375e-02
-5.045238733291625977e-01,-3.548893332481384277e-01
2.186131179332733154e-01,-1.108022779226303101e-01
-8.054543137550354004e-01,-3.122736811637878418e-01
-1.261067986488342285e-01,5.974473357200622559e-01
2.706513404846191406e-01,4.786096140742301941e-02
-6.659587621688842773e-01,-5.933235287666320801e-01
-1.126716360449790955e-01,-9.707690775394439697e-02
1.367366015911102295e-01,-2.826418355107307434e-02
1.801954507827758789e-01,-1.533115357160568237e-01
-5.226289629936218262e-01,-2.136255502700805664e-01
3.206341862678527832e-01,5.870184302330017090e-01
-2.715350687503814697e-01,4.694743156433105469e-01
1.700045913457870483e-01,5.800935626029968262e-01
6.816921234130859375e-01,-2.344184815883636475e-01
-1.124004796147346497e-01,1.732833981513977051e-01
-2.038696110248565674e-01,5.266562476754188538e-02
4.392465949058532715e-02,-7.563103437423706055e-01
-9.862048178911209106e-02,-7.500621676445007324e-01
-2.127692103385925293e-01,7.477076649665832520e-01
1.573086678981781006e-01,6.366333365440368652e-02
-2.777248024940490723e-01,2.328570783138275146e-01
-3.993245363235473633e-01,3.182499408721923828e-01
-1.403339207172393799e-01,7.274461388587951660e-01
-4.394378662109375000e-01,1.149889230728149414e-01
1.933814585208892822e-01,-2.316661775112152100e-01
1.994885951280593872e-01,-8.259057402610778809e-01
-8.200309425592422485e-02,8.127773404121398926e-01
4.322238862514495850e-01,-2.550020515918731689e-01
6.182478070259094238e-01,-4.443612098693847656e-01
6.623934507369995117e-01,1.685735285282135010e-01
-6.426177620887756348e-01,4.346578717231750488e-01
-2.253642976284027100e-01,3.254440799355506897e-02
7.121856510639190674e-02,7.566825747489929199e-01
1.385082304477691650e-01,6.999914646148681641e-01
-8.024421930313110352e-01,3.210434615612030029e-01
-5.547453165054321289e-01,1.949976682662963867e-01
-7.254313826560974121e-01,-4.624696671962738037e-01


==> figures/toy/figure/extension/data/iteration_400_x0_ddim_70.csv <==
6.948852539062500000e-01,-2.383792996406555176e-01
3.051749765872955322e-01,-5.060974881052970886e-02
-5.117790699005126953e-01,-2.953960001468658447e-01
-2.582837939262390137e-01,-3.019911348819732666e-01
-3.481631875038146973e-01,-2.025364041328430176e-01
-6.179337501525878906e-01,4.281961917877197266e-01
-5.362116694450378418e-01,3.660758212208747864e-02
-4.036990702152252197e-01,-2.518030405044555664e-01
-1.228058114647865295e-01,-2.264966070652008057e-01
-3.144985139369964600e-01,1.781132370233535767e-01
-1.140190735459327698e-01,5.977606177330017090e-01
-4.766071438789367676e-01,-6.523567438125610352e-02
-6.797729134559631348e-01,1.192466616630554199e-01
-4.405847936868667603e-02,2.548018693923950195e-01
-2.684044241905212402e-01,6.821131110191345215e-01
-2.163890302181243896e-01,3.056843280792236328e-01
3.292772471904754639e-01,1.700310409069061279e-01
9.045859426259994507e-02,8.402509689331054688e-01
4.019841253757476807e-01,4.990407228469848633e-01
-2.137978672981262207e-01,-3.134262263774871826e-01
-1.226459816098213196e-01,1.331327557563781738e-01
-5.281906127929687500e-01,-1.448772102594375610e-01
9.300737828016281128e-02,2.473291382193565369e-02
-3.362472653388977051e-01,-1.181028187274932861e-01
8.878324180841445923e-02,-9.504233300685882568e-02
3.512074947357177734e-01,3.517748415470123291e-01
-1.861767768859863281e-01,-3.912545144557952881e-01
4.620999097824096680e-01,-5.087657570838928223e-01
-6.229784488677978516e-01,-7.433138787746429443e-02
-2.507796883583068848e-01,3.608858883380889893e-01
-1.540774106979370117e-01,-4.515254199504852295e-01
-5.200883001089096069e-02,5.544266700744628906e-01
-4.349551200866699219e-01,4.309700727462768555e-01
-3.306581825017929077e-02,9.103488177061080933e-03
1.968777477741241455e-01,-1.435688436031341553e-01
1.794716119766235352e-01,-2.267666161060333252e-01
-3.851910531520843506e-01,4.547472000122070312e-01
-1.649129092693328857e-01,5.031895264983177185e-02
6.890057325363159180e-01,-2.132338583469390869e-01
-4.548855423927307129e-01,-6.795404851436614990e-02
-4.950354695320129395e-01,2.747818827629089355e-01
-2.542526423931121826e-01,-1.368954628705978394e-01
1.586300730705261230e-01,9.256419539451599121e-02
1.553343236446380615e-01,-5.021986961364746094e-01
-1.437534987926483154e-01,7.619236111640930176e-01
-2.634844779968261719e-01,7.755174636840820312e-01
-5.878403782844543457e-01,2.892749309539794922e-01
-3.714762926101684570e-01,6.714077591896057129e-01
-5.556116253137588501e-02,-3.808369636535644531e-01
2.528798580169677734e-01,-6.817924976348876953e-02
-2.576170861721038818e-02,-3.876546323299407959e-01
-3.313175439834594727e-01,-2.265270054340362549e-01
1.737605333328247070e-01,-5.353567004203796387e-01
-4.129911959171295166e-01,-3.790949583053588867e-01
-1.710474491119384766e-01,9.185709059238433838e-04
-1.937191486358642578e-01,3.125791549682617188e-01
1.629218459129333496e-01,-2.020557820796966553e-01
-4.402965307235717773e-01,1.112296581268310547e-01
-4.074985533952713013e-02,-4.690687656402587891e-01
-2.297608852386474609e-01,-1.844889521598815918e-01
5.435262322425842285e-01,-2.364891394972801208e-02
1.225937828421592712e-01,-4.568084776401519775e-01
-3.448347747325897217e-01,4.391020908951759338e-02
1.343097984790802002e-01,-1.625840067863464355e-01
-6.312011927366256714e-02,5.043373107910156250e-01
-5.072367191314697266e-01,-2.419310957193374634e-01
1.709080934524536133e-01,4.603925347328186035e-01
-5.827111601829528809e-01,5.729783177375793457e-01
-2.712682634592056274e-02,4.836242794990539551e-01
-7.469239830970764160e-01,3.601159453392028809e-01
-3.239544928073883057e-01,1.077719628810882568e-01
-7.543491572141647339e-02,-7.680420577526092529e-02
-6.374768614768981934e-01,4.657546281814575195e-01
-4.017460644245147705e-01,7.113105654716491699e-01
1.739732176065444946e-01,9.170109033584594727e-02
2.315074205398559570e-01,-8.548994362354278564e-02
-3.584717512130737305e-01,4.685295224189758301e-01
-5.659579485654830933e-02,6.544545888900756836e-01
-5.368038266897201538e-02,-3.611035048961639404e-01
4.424833655357360840e-01,2.931725084781646729e-01
5.774109959602355957e-01,-3.596821725368499756e-01
-2.457549273967742920e-01,-4.505537152290344238e-01
-3.834737837314605713e-02,-4.992762804031372070e-01
-3.438564538955688477e-01,6.962379813194274902e-01
-3.034402430057525635e-01,-8.913698792457580566e-02
-3.611224889755249023e-02,1.375847458839416504e-01
-6.419692039489746094e-01,3.719877600669860840e-01
-4.587100744247436523e-01,5.199014544486999512e-01
1.340322792530059814e-01,3.831122070550918579e-03
1.985888481140136719e-01,-3.499006107449531555e-02
4.165926873683929443e-01,3.380969539284706116e-02
2.686621546745300293e-01,-1.677338927984237671e-01
-7.271422147750854492e-01,-1.113743484020233154e-01
-2.819354534149169922e-01,1.569789946079254150e-01
-3.418645858764648438e-01,2.717552781105041504e-01
-5.543102025985717773e-01,-4.757380113005638123e-02
-4.786059856414794922e-01,-6.498026847839355469e-02
-3.306424617767333984e-01,1.370763480663299561e-01
-3.318174481391906738e-01,1.799139976501464844e-01
-3.912019431591033936e-01,-2.427277266979217529e-01
4.309558570384979248e-01,-3.813410699367523193e-01
-1.285459101200103760e-02,6.234155297279357910e-01
-1.071790680289268494e-01,-7.204653322696685791e-02
3.137648105621337891e-02,-1.790132522583007812e-01
-3.504414260387420654e-01,2.021628320217132568e-01
5.494630336761474609e-01,-2.868592143058776855e-01
2.036556601524353027e-01,6.273906826972961426e-01
4.091702103614807129e-01,-5.952644944190979004e-01
-2.390586733818054199e-01,7.841243147850036621e-01
-6.313657760620117188e-01,5.171624943614006042e-02
-3.844097554683685303e-01,-3.029932379722595215e-01
3.495529592037200928e-01,-1.794908940792083740e-01
-4.249871969223022461e-01,-2.520677447319030762e-01
-6.381975859403610229e-02,8.948802947998046875e-02
-4.303071498870849609e-01,-4.169070720672607422e-01
2.742956280708312988e-01,5.386913418769836426e-01
2.143686115741729736e-01,3.786336481571197510e-01
-4.620740413665771484e-01,2.100935876369476318e-01
-3.676889836788177490e-02,-6.754665374755859375e-01
-6.084367632865905762e-01,3.623846545815467834e-02
1.873538345098495483e-01,-3.711220324039459229e-01
1.915956437587738037e-01,5.182217955589294434e-01
-2.815231084823608398e-01,-1.749637350440025330e-02
-1.411429643630981445e-01,6.912445425987243652e-01
-1.626968979835510254e-01,-2.235579490661621094e-01
2.545567452907562256e-01,6.190888285636901855e-01
1.316229104995727539e-01,2.706706896424293518e-02
-4.282499551773071289e-01,3.291158378124237061e-01
-3.661990165710449219e-01,2.842460274696350098e-01
1.711468398571014404e-02,1.818783134222030640e-01
4.754443466663360596e-01,-5.527497455477714539e-02
1.215242967009544373e-01,3.343973457813262939e-01
3.506509214639663696e-02,-2.394401133060455322e-01
3.143533170223236084e-01,-1.369944661855697632e-01
3.202538937330245972e-02,6.876596808433532715e-01
-2.713020443916320801e-01,-4.341582655906677246e-01
2.341161668300628662e-01,-1.483557969331741333e-01
5.069922655820846558e-02,4.129890203475952148e-01
-2.392352819442749023e-01,1.234510093927383423e-01
-3.733936846256256104e-01,4.597306251525878906e-01
-2.591882348060607910e-01,3.686640039086341858e-02
-9.504491835832595825e-02,7.280920147895812988e-01
-8.590514212846755981e-02,6.654456853866577148e-01
3.614488840103149414e-01,3.467225134372711182e-01
3.115873634815216064e-01,-4.769096150994300842e-02
1.634058058261871338e-01,-4.219778776168823242e-01
-4.301944971084594727e-01,1.880725920200347900e-01
-4.256454706192016602e-01,-1.667354628443717957e-02
-3.374673128128051758e-01,6.650524139404296875e-01
-6.135251373052597046e-02,4.110429063439369202e-02
1.133678480982780457e-01,4.442710876464843750e-01
-5.065425634384155273e-01,5.690413340926170349e-02
-1.556352972984313965e-01,-4.510084688663482666e-01
-1.214062944054603577e-01,-1.837408691644668579e-01
-4.657884240150451660e-01,2.023679018020629883e-01
3.788676112890243530e-02,-3.336109220981597900e-01
-2.522678375244140625e-01,5.128479003906250000e-01
-1.300757825374603271e-01,-1.639509201049804688e-01
1.260114908218383789e-01,-2.043766528367996216e-01
7.016619443893432617e-01,2.461060285568237305e-01
-9.542619436979293823e-02,-1.255535930395126343e-01
-6.811183691024780273e-01,-2.389705479145050049e-01
9.273799508810043335e-02,-7.578530907630920410e-02
-7.406913042068481445e-01,-2.191402912139892578e-01
-3.031750917434692383e-01,3.919499516487121582e-01
-4.884278774261474609e-01,4.817711710929870605e-01
-5.234191417694091797e-01,-5.234043598175048828e-01
2.190958559513092041e-01,-2.583569586277008057e-01
-2.720376849174499512e-01,-6.491500139236450195e-02
5.281559228897094727e-01,-3.973890468478202820e-02
1.117149516940116882e-01,-3.066895902156829834e-01
-5.003779381513595581e-02,7.333494424819946289e-01
-1.455636024475097656e-01,6.898692250251770020e-01
2.372490763664245605e-01,7.118816375732421875e-01
4.141871333122253418e-01,2.379600405693054199e-01
-8.521478623151779175e-02,3.486761152744293213e-01
-1.360344588756561279e-01,3.399302065372467041e-01
-5.003203749656677246e-01,-3.690303862094879150e-01
-2.198167741298675537e-01,-4.661175310611724854e-01
-4.740670323371887207e-01,4.512940645217895508e-01
2.489544749259948730e-01,2.169024944305419922e-01
-2.811533510684967041e-01,1.135812103748321533e-01
-3.608179092407226562e-01,4.450568258762359619e-01
-3.323625773191452026e-02,7.621566057205200195e-01
-3.811222314834594727e-01,-2.033482491970062256e-01
4.761946201324462891e-01,-4.576140269637107849e-02
2.780362963676452637e-02,-4.832929968833923340e-01
7.668716460466384888e-02,7.711582183837890625e-01
3.614370524883270264e-01,-3.671364486217498779e-01
3.799776136875152588e-01,-4.693681001663208008e-01
4.614137411117553711e-01,-3.865936100482940674e-01
-3.686303496360778809e-01,7.435188889503479004e-01
-2.819399237632751465e-01,3.976586759090423584e-01
1.329588294029235840e-01,5.861306786537170410e-01
-1.853392422199249268e-01,5.350014567375183105e-01
-3.013260364532470703e-01,5.788436532020568848e-01
-2.378503680229187012e-01,2.406638562679290771e-01
-2.742582857608795166e-01,-1.147982105612754822e-02


==> figures/toy/figure/extension/data/iteration_400_x0_ddim_80.csv <==
3.861421644687652588e-01,-7.660490274429321289e-02
2.045715153217315674e-01,2.012059092521667480e-01
1.009151116013526917e-01,-4.125740528106689453e-01
-9.312831610441207886e-02,-2.194305509328842163e-01
-3.382853269577026367e-01,4.140471294522285461e-02
-4.329122304916381836e-01,-2.245095670223236084e-01
-4.388186931610107422e-01,-7.238079607486724854e-02
-4.362608194351196289e-01,1.573441028594970703e-01
-6.778924912214279175e-02,-4.407702088356018066e-01
-3.591966032981872559e-01,-2.776275873184204102e-01
-2.540870308876037598e-01,-1.707128584384918213e-01
-5.780609250068664551e-01,-2.879536151885986328e-01
-5.300566554069519043e-01,2.949958443641662598e-01
-2.994652092456817627e-01,3.796830177307128906e-01
-1.343998908996582031e-01,4.756845831871032715e-01
-4.511867165565490723e-01,9.822803735733032227e-02
-6.216471642255783081e-02,-1.142173260450363159e-01
-1.646528244018554688e-01,5.820880532264709473e-01
1.472556591033935547e-01,4.628455042839050293e-01
-5.067942142486572266e-01,-3.203626871109008789e-01
2.745464444160461426e-04,2.892567813396453857e-01
-2.277653217315673828e-01,-4.225837588310241699e-01
-1.913588643074035645e-01,1.236807554960250854e-01
2.234354317188262939e-01,2.269198596477508545e-01
-2.997441887855529785e-01,1.933152601122856140e-02
4.067963361740112305e-01,-6.150029972195625305e-02
1.479289829730987549e-01,3.190931677818298340e-01
2.669145166873931885e-01,-2.818709909915924072e-01
-5.011128783226013184e-01,-1.504559218883514404e-01
-1.194429621100425720e-01,-1.326309591531753540e-01
-1.869363188743591309e-01,-3.876173496246337891e-01
-3.144710063934326172e-01,2.436336874961853027e-01
-8.543413132429122925e-02,2.321493029594421387e-01
-2.708412408828735352e-01,-3.129932284355163574e-01
-2.273827493190765381e-01,-1.979902088642120361e-01
2.110519409179687500e-01,2.386278286576271057e-02
-3.008377254009246826e-01,2.954177260398864746e-01
1.443456709384918213e-01,-2.535241469740867615e-02
3.625562489032745361e-01,-2.645273804664611816e-01
-5.889425277709960938e-01,1.515673473477363586e-02
-4.173482060432434082e-01,-1.375515460968017578e-01
-2.199850678443908691e-01,1.517986059188842773e-01
-1.739340722560882568e-01,1.664950549602508545e-01
1.976154446601867676e-01,-2.679297924041748047e-01
-2.941539883613586426e-01,5.023773908615112305e-01
-5.064458847045898438e-01,2.827089130878448486e-01
-1.218009665608406067e-01,-1.214572936296463013e-01
-3.962473571300506592e-01,1.965408921241760254e-01
-2.552322298288345337e-02,-2.404666543006896973e-01
-1.716873049736022949e-01,-7.558438926935195923e-03
-2.394499182701110840e-01,-1.259031146764755249e-01
-1.554358303546905518e-01,-1.315672248601913452e-01
2.456579208374023438e-01,-1.876080632209777832e-01
-5.987348556518554688e-01,-1.301930248737335205e-01
-2.078152894973754883e-01,1.092102229595184326e-01
-4.051499664783477783e-01,1.437706947326660156e-01
-2.648657858371734619e-01,-4.878827556967735291e-02
-4.317051172256469727e-01,3.354473114013671875e-01
3.021742403507232666e-02,-1.209943294525146484e-01
-3.079589903354644775e-01,-7.981932163238525391e-02
3.825186192989349365e-02,2.595535814762115479e-01
-1.953395903110504150e-01,-2.535482645034790039e-01
-1.047276929020881653e-01,1.660428196191787720e-01
-6.032012403011322021e-03,-2.541910856962203979e-03
-6.164228171110153198e-02,4.015979766845703125e-01
-5.511419177055358887e-01,-2.587606385350227356e-02
6.417386233806610107e-03,3.800868988037109375e-01
-4.328815340995788574e-01,-2.696844562888145447e-02
-3.957717418670654297e-01,2.184509038925170898e-01
-5.438953638076782227e-01,3.432025313377380371e-01
-3.387233018875122070e-01,9.314095973968505859e-02
-4.923033714294433594e-01,-1.044591963291168213e-01
-1.015888229012489319e-01,2.173437476158142090e-01
-5.193367004394531250e-01,3.554225564002990723e-01
-2.864774167537689209e-01,-3.224895596504211426e-01
2.921830862760543823e-02,-4.227048754692077637e-01
-3.359697163105010986e-01,1.023155748844146729e-01
9.848742932081222534e-02,3.849402964115142822e-01
-1.101611629128456116e-01,-1.068286448717117310e-01
3.305396437644958496e-01,-1.677119731903076172e-01
2.156456410884857178e-01,-5.791713669896125793e-02
6.091313064098358154e-02,-2.887509465217590332e-01
-4.323586076498031616e-02,-3.138155639171600342e-01
-1.827260255813598633e-01,2.690550088882446289e-01
-4.597816467285156250e-01,-1.567828357219696045e-01
-1.085315570235252380e-01,1.917592287063598633e-01
-5.217747688293457031e-01,2.023550868034362793e-01
2.184713184833526611e-01,2.949990704655647278e-02
3.878835588693618774e-02,-2.545017600059509277e-01
2.334710657596588135e-01,-2.404651045799255371e-01
-1.320326626300811768e-01,2.610843181610107422e-01
-1.336082816123962402e-03,-3.861557841300964355e-01
-5.888608694076538086e-01,-1.110335290431976318e-01
-1.026581004261970520e-01,3.972617685794830322e-01
-1.747204065322875977e-01,9.962153434753417969e-02
-4.185347259044647217e-01,-1.815713495016098022e-01
-4.407536387443542480e-01,2.849367633461952209e-02
-3.445107340812683105e-01,1.639846712350845337e-03
1.714934408664703369e-02,3.507847785949707031e-01
-3.885062783956527710e-02,2.120177149772644043e-01
-5.141852051019668579e-02,3.415814340114593506e-01
-6.080894917249679565e-02,1.732576489448547363e-01
-7.829678803682327271e-02,3.012916147708892822e-01
-3.310788273811340332e-01,1.302867829799652100e-01
-1.968694031238555908e-01,3.564735054969787598e-01
-6.109187752008438110e-02,-4.376403093338012695e-01
-4.106492698192596436e-01,3.650477528572082520e-01
-2.531014084815979004e-01,2.050190046429634094e-02
2.018864750862121582e-01,-4.730358123779296875e-01
-8.102028816938400269e-02,4.334654211997985840e-01
-5.562280416488647461e-01,2.747530117630958557e-02
-4.635424613952636719e-01,2.616652473807334900e-02
1.758117079734802246e-01,-5.513491854071617126e-02
4.884045571088790894e-02,1.087478399276733398e-01
-3.823589086532592773e-01,7.658676803112030029e-02
-5.666819810867309570e-01,-1.565007567405700684e-01
3.761150687932968140e-02,5.616152882575988770e-01
6.831923872232437134e-02,1.697635650634765625e-01
-1.054412797093391418e-01,3.133211731910705566e-01
-3.943874239921569824e-01,-5.699247717857360840e-01
-4.853893518447875977e-01,1.795105338096618652e-01
-7.638332992792129517e-02,8.674490451812744141e-02
-2.433247864246368408e-03,3.164621293544769287e-01
-4.253501892089843750e-01,2.967044115066528320e-01
-4.927188754081726074e-01,2.378328442573547363e-01
-5.408397912979125977e-01,-1.151255667209625244e-01
-1.042230054736137390e-01,3.332220911979675293e-01
-1.967925727367401123e-01,3.365736901760101318e-01
-1.956250369548797607e-01,-1.510989516973495483e-01
-4.380668997764587402e-01,3.302250802516937256e-01
-1.796507239341735840e-01,2.127263545989990234e-01
2.437189519405364990e-01,-7.299914956092834473e-02
-1.613548398017883301e-01,-9.565159678459167480e-02
-2.851641774177551270e-01,-1.886720657348632812e-01
-1.839770376682281494e-02,4.195885658264160156e-01
-4.659981727600097656e-01,1.771973669528961182e-01
-2.173455953598022461e-01,-2.497588396072387695e-01
2.041199207305908203e-01,3.710872232913970947e-01
5.068272352218627930e-02,1.146659627556800842e-02
3.566243499517440796e-02,3.700500130653381348e-01
-3.865783810615539551e-01,3.202690780162811279e-01
-5.092515796422958374e-02,1.457729637622833252e-01
1.738234758377075195e-01,-1.148257851600646973e-01
-1.859670877456665039e-01,4.668924212455749512e-01
-6.606353074312210083e-02,1.712722778320312500e-01
8.336520940065383911e-02,3.241775035858154297e-01
-6.138873845338821411e-02,2.740390598773956299e-01
3.687836229801177979e-03,1.494249254465103149e-01
-2.283183336257934570e-01,1.668298542499542236e-01
-1.618740856647491455e-01,3.421362638473510742e-01
1.763033568859100342e-01,1.063232421875000000e-01
-8.070560544729232788e-02,3.723576664924621582e-01
-1.124460250139236450e-02,-4.449855685234069824e-01
-3.433019816875457764e-01,-4.737343639135360718e-03
-5.963641405105590820e-01,-2.715149819850921631e-01
-1.845845878124237061e-01,-1.168393194675445557e-01
-5.115565657615661621e-01,-1.005115658044815063e-01
-1.131889447569847107e-01,4.761657118797302246e-01
-3.862933516502380371e-01,1.156734675168991089e-01
3.716428279876708984e-01,-1.385639235377311707e-02
-2.185802906751632690e-02,4.680070653557777405e-02
-6.618164777755737305e-01,-3.973063454031944275e-02
1.765956878662109375e-01,1.259341537952423096e-01
-4.872518181800842285e-01,-8.560009300708770752e-04
1.088323369622230530e-01,5.024548172950744629e-01
-1.621971279382705688e-02,2.571728229522705078e-01
-3.439409732818603516e-01,-4.794538617134094238e-01
-1.681163907051086426e-03,9.792059659957885742e-02
-4.843541383743286133e-01,-9.861481189727783203e-02
3.695469200611114502e-01,2.880837917327880859e-01
-1.431660056114196777e-01,1.327653601765632629e-02
-1.837801337242126465e-01,5.826322436332702637e-01
-1.783818751573562622e-02,5.346348881721496582e-01
-1.755675375461578369e-01,4.327367842197418213e-01
1.821128726005554199e-01,-2.722128927707672119e-01
-1.376284062862396240e-01,3.506739735603332520e-01
4.094348847866058350e-02,4.415884017944335938e-01
-3.594958782196044922e-01,-3.281704485416412354e-01
-3.133191764354705811e-01,-2.749550342559814453e-01
-2.076275348663330078e-01,2.915123999118804932e-01
-2.782195806503295898e-04,2.843162119388580322e-01
-3.835383057594299316e-01,-2.107299864292144775e-01
-1.151164248585700989e-01,4.949744343757629395e-01
-2.398902773857116699e-01,5.735860466957092285e-01
-1.376385092735290527e-01,-3.149971067905426025e-01
1.107876077294349670e-01,3.505161404609680176e-01
-1.612333953380584717e-01,-1.996361613273620605e-01
6.033413857221603394e-02,4.328831732273101807e-01
-9.725823253393173218e-02,1.506446450948715210e-01
-3.684468567371368408e-01,-5.843018293380737305e-01
-5.083663016557693481e-02,1.995120942592620850e-01
-4.693085551261901855e-01,4.438730180263519287e-01
-5.095268487930297852e-01,2.809134721755981445e-01
1.452209949493408203e-01,4.766499400138854980e-01
-8.922860771417617798e-02,5.035682916641235352e-01
1.196171119809150696e-01,3.122126460075378418e-01
-3.522180914878845215e-01,-5.304865166544914246e-02
-2.381920516490936279e-01,-1.548750400543212891e-01


==> figures/toy/figure/extension/data/iteration_400_x0_ddim_90.csv <==
9.182094037532806396e-02,-1.288205087184906006e-01
2.058067917823791504e-01,1.282311230897903442e-01
-3.299916535615921021e-02,-7.594998180866241455e-02
-1.450229883193969727e-01,-7.700642943382263184e-02
-4.842349141836166382e-02,4.995392635464668274e-02
9.309179335832595825e-02,2.363123297691345215e-01
-1.173093244433403015e-01,1.339462399482727051e-01
-2.374509721994400024e-02,9.470687806606292725e-02
-3.571976721286773682e-02,-3.255098164081573486e-01
-9.352058917284011841e-02,-1.757392287254333496e-01
-1.066436097025871277e-01,-3.939981386065483093e-02
-1.350705623626708984e-01,-2.352758646011352539e-01
-1.350122094154357910e-01,2.544582486152648926e-01
-1.630694866180419922e-01,9.811204671859741211e-02
-1.727444231510162354e-01,-2.328459545969963074e-02
-1.476650238037109375e-01,9.215514361858367920e-02
1.909466981887817383e-01,7.592040300369262695e-02
-8.199145644903182983e-02,2.169987261295318604e-01
-1.278038322925567627e-01,1.247561573982238770e-01
-2.190309017896652222e-02,-2.572818994522094727e-01
2.505512833595275879e-01,-3.329033777117729187e-02
1.433807611465454102e-02,-2.839813828468322754e-01
4.365646839141845703e-02,1.524915173649787903e-02
1.672539114952087402e-01,-1.083164215087890625e-01
1.244610622525215149e-01,-3.758061304688453674e-02
5.431197583675384521e-03,-2.332555875182151794e-02
-1.754672527313232422e-01,1.896057128906250000e-01
5.734473466873168945e-02,-7.829761505126953125e-02
-3.444939851760864258e-03,-8.265670388936996460e-03
8.020921796560287476e-02,-2.641754746437072754e-01
8.241981267929077148e-04,9.417790174484252930e-02
5.909638106822967529e-02,-1.427919417619705200e-01
5.242548882961273193e-03,1.741882413625717163e-03
-4.481005668640136719e-02,-6.986584514379501343e-03
1.761428117752075195e-01,-1.547470986843109131e-01
-2.512907981872558594e-02,-8.411473035812377930e-02
8.024207502603530884e-02,2.143619656562805176e-01
-1.108847931027412415e-01,2.686851918697357178e-01
-1.700655221939086914e-01,-1.723521202802658081e-01
-1.602000892162322998e-01,1.799300312995910645e-01
-2.037000656127929688e-01,-1.467417627573013306e-01
-2.302271872758865356e-02,-1.883997395634651184e-02
-1.462384760379791260e-01,3.638615086674690247e-02
1.872571706771850586e-01,-1.166566461324691772e-01
-5.371317267417907715e-03,8.854344487190246582e-02
-1.104105785489082336e-01,-9.821917116641998291e-02
-2.628967761993408203e-01,-8.752863109111785889e-02
1.382082402706146240e-01,-5.223210901021957397e-03
-1.921671628952026367e-01,-3.764805570244789124e-02
1.294292807579040527e-01,-8.639991283416748047e-02
5.473259091377258301e-02,-5.802023038268089294e-02
6.207563728094100952e-02,-5.216130241751670837e-02
7.098925858736038208e-02,-1.752612888813018799e-01
-1.795637905597686768e-01,-1.766870319843292236e-01
9.135404974222183228e-02,-1.441645920276641846e-01
-9.072288125753402710e-02,-1.321348994970321655e-01
-1.901224553585052490e-01,-4.484442248940467834e-02
-6.569929420948028564e-03,2.418424189090728760e-01
4.630739241838455200e-02,-2.147418707609176636e-01
-2.390225827693939209e-01,-5.939226597547531128e-03
-1.788275241851806641e-01,-6.134609505534172058e-02
-1.101681068539619446e-01,1.827056705951690674e-01
-1.628649234771728516e-01,2.185144647955894470e-02
1.879453659057617188e-01,-1.080058813095092773e-01
-9.249066561460494995e-02,3.061698079109191895e-01
5.311545729637145996e-02,-1.914219707250595093e-01
7.266639918088912964e-02,2.358934581279754639e-01
-2.109768092632293701e-01,1.300668716430664062e-01
-2.051821649074554443e-01,3.390002623200416565e-02
-2.215189635753631592e-01,8.517533540725708008e-02
-2.170668840408325195e-01,7.720771431922912598e-02
1.593042016029357910e-01,-5.496232584118843079e-02
-1.974009722471237183e-02,2.231321632862091064e-01
-1.057353690266609192e-01,2.794502973556518555e-01
-5.686115473508834839e-02,-2.793750762939453125e-01
9.578929096460342407e-02,-3.103236556053161621e-01
-1.485098600387573242e-01,-6.947721540927886963e-02
-2.042161673307418823e-02,-5.044887587428092957e-02
-8.325202018022537231e-02,1.962925866246223450e-02
9.009226411581039429e-02,-1.889223158359527588e-01
-3.074397891759872437e-02,-1.825342699885368347e-02
2.719448208808898926e-01,-1.112707406282424927e-01
-7.622272521257400513e-02,-5.868154391646385193e-02
-8.472447842359542847e-02,5.942156538367271423e-02
8.837661147117614746e-02,3.526977077126502991e-02
2.531041204929351807e-01,5.022891238331794739e-02
-8.916740864515304565e-02,-4.891036823391914368e-02
-2.388443350791931152e-01,5.427611246705055237e-02
-7.046508044004440308e-02,-8.020582795143127441e-02
7.305070757865905762e-03,-2.390961647033691406e-01
2.011144161224365234e-01,-1.978305578231811523e-01
2.740864455699920654e-02,-8.970052003860473633e-02
1.746940016746520996e-01,-1.923524588346481323e-01
-2.289852499961853027e-01,1.345691457390785217e-02
-5.682773888111114502e-03,2.683290839195251465e-01
-8.330220729112625122e-02,8.942902088165283203e-02
-9.991269558668136597e-02,9.536553919315338135e-02
-1.017882451415061951e-01,1.172803044319152832e-01
-1.097118854522705078e-02,2.803261950612068176e-02
-1.570298373699188232e-01,2.035470306873321533e-01
-5.991824716329574585e-02,-2.227426767349243164e-01
-1.357458233833312988e-01,4.172535613179206848e-02
7.944282889366149902e-02,-1.200783252716064453e-01
-6.372889131307601929e-02,5.482223257422447205e-02
-1.612217724323272705e-01,8.438101410865783691e-02
-1.557944118976593018e-01,-9.838578104972839355e-02
-8.982836455106735229e-02,1.079012155532836914e-01
-1.702807843685150146e-01,1.422533690929412842e-01
-6.145625561475753784e-02,8.490543812513351440e-03
1.344979405403137207e-01,-2.232114672660827637e-01
-6.883009523153305054e-02,1.210818812251091003e-02
-2.355104088783264160e-01,1.211857423186302185e-02
-1.649173796176910400e-01,1.573677361011505127e-01
1.139880418777465820e-01,8.240555226802825928e-02
1.106150224804878235e-01,3.108891248703002930e-01
-5.041699856519699097e-02,7.726804912090301514e-02
-8.302175253629684448e-02,-1.493082195520401001e-01
1.376706808805465698e-01,5.143952742218971252e-02
3.600578010082244873e-02,-1.975398957729339600e-01
2.074773609638214111e-02,1.408311352133750916e-02
7.024264335632324219e-02,-3.262421786785125732e-01
-5.121576040983200073e-02,7.338851690292358398e-02
-6.920737773180007935e-02,1.391922533512115479e-01
6.027923524379730225e-02,1.938914209604263306e-01
-3.760563582181930542e-02,9.191447496414184570e-02
-1.878962665796279907e-02,-1.120065450668334961e-01
-2.158787101507186890e-02,-1.315901577472686768e-01
2.545338124036788940e-02,1.053979098796844482e-01
3.994332253932952881e-02,7.487840950489044189e-02
9.473916143178939819e-02,-2.472859323024749756e-01
-4.933289438486099243e-02,4.518390074372291565e-02
-1.284769177436828613e-01,-1.575256735086441040e-01
1.511781811714172363e-01,1.002275645732879639e-01
1.186616718769073486e-03,8.292990922927856445e-02
-7.841705530881881714e-02,-3.598022088408470154e-02
-1.611417531967163086e-01,3.908682987093925476e-02
-9.122746437788009644e-02,5.759154632687568665e-02
-7.978928834199905396e-02,-2.504620254039764404e-01
-1.011294126510620117e-02,-2.860322222113609314e-02
-8.098731189966201782e-02,5.399448797106742859e-02
-1.341890543699264526e-02,2.373862266540527344e-01
7.927375286817550659e-02,-2.516310214996337891e-01
-1.199522092938423157e-01,4.765563085675239563e-02
1.087980717420578003e-01,1.805753111839294434e-01
9.135030210018157959e-03,3.302842378616333008e-01
-1.110565662384033203e-02,-5.912012979388237000e-02
2.549619227647781372e-02,2.722255885601043701e-01
-1.853676438331604004e-01,-7.926525175571441650e-02
1.221992075443267822e-01,-1.425510793924331665e-01
-1.348455995321273804e-02,-6.646868586540222168e-02
-1.427675783634185791e-01,-1.002890467643737793e-01
1.618746221065521240e-01,-2.449617907404899597e-02
-1.213241890072822571e-01,-5.247226729989051819e-02
-1.915280520915985107e-01,-1.230781078338623047e-01
-2.758742123842239380e-02,-1.345793157815933228e-01
-2.809188514947891235e-02,-9.763568639755249023e-02
-2.524151802062988281e-01,3.142892941832542419e-02
2.500348538160324097e-02,-6.937700510025024414e-02
5.314023047685623169e-02,-3.423250094056129456e-02
-4.863927513360977173e-02,1.531865149736404419e-01
-2.365323901176452637e-01,2.267156168818473816e-02
2.854493260383605957e-02,-2.747098803520202637e-01
-3.132894635200500488e-03,-1.185937672853469849e-01
-5.721991509199142456e-02,-4.188739880919456482e-02
1.121017113327980042e-01,-2.160180062055587769e-01
3.042727708816528320e-02,-1.628200858831405640e-01
-1.259252130985260010e-01,9.258130192756652832e-02
-3.033699095249176025e-02,-1.515573263168334961e-01
1.700411438941955566e-01,1.476593017578125000e-01
-1.533485352993011475e-01,-1.212978959083557129e-01
2.378685772418975830e-01,-1.033893078565597534e-01
5.599219352006912231e-02,7.982371747493743896e-02
-8.477597683668136597e-02,2.656192183494567871e-01
-4.565326869487762451e-02,2.121142148971557617e-01
1.022027060389518738e-01,6.045799329876899719e-02
-1.371228992938995361e-01,2.332306504249572754e-01
7.869755476713180542e-02,2.786357402801513672e-01
-1.897949874401092529e-01,-1.779365092515945435e-01
-6.136595457792282104e-02,3.106412291526794434e-01
-1.372215151786804199e-01,1.357440352439880371e-01
5.985590815544128418e-02,5.681839957833290100e-02
-8.897338062524795532e-02,-1.061347872018814087e-01
-6.674741953611373901e-02,3.262660279870033264e-02
-1.966356486082077026e-02,3.094915151596069336e-01
-9.163511544466018677e-02,7.245483994483947754e-02
-2.682632952928543091e-02,1.737474799156188965e-01
-1.581249386072158813e-02,-2.369200810790061951e-02
-1.038847342133522034e-01,-1.447418630123138428e-01
-6.706423312425613403e-02,6.797796487808227539e-02
9.455483406782150269e-02,-2.763993740081787109e-01
7.436939328908920288e-02,-1.861222982406616211e-01
-9.285062551498413086e-04,3.768292069435119629e-01
-1.300186812877655029e-01,2.475032806396484375e-01
1.284625530242919922e-01,-1.432799920439720154e-02
-1.472858339548110962e-02,-3.745400533080101013e-02
2.295217216014862061e-01,-2.178518101572990417e-02
-1.263127923011779785e-01,-2.082210481166839600e-01
-1.327790021896362305e-01,7.611398398876190186e-02


==> figures/toy/figure/extension/data_ext/iteration_400_pred_0.csv <==
9.787823557853698730e-01,-1.993877887725830078e-01
3.908455371856689453e-01,8.729405403137207031e-01
-9.588317275047302246e-01,1.791775524616241455e-01
9.214310646057128906e-01,-4.535700678825378418e-01
-5.278685092926025391e-01,7.913380861282348633e-01
-2.683536112308502197e-01,-9.666827917098999023e-01
-9.767045378684997559e-01,-3.994750604033470154e-02
7.730405926704406738e-01,5.608454942703247070e-01
-5.954143404960632324e-01,-7.968604564666748047e-01
8.852091431617736816e-01,3.998972475528717041e-01
-9.524530768394470215e-01,-2.190488204360008240e-02
-9.616984128952026367e-01,4.721993207931518555e-02
7.250221967697143555e-01,6.440843343734741211e-01
-2.141954600811004639e-01,-9.567022323608398438e-01
9.824101328849792480e-01,9.661439061164855957e-02
3.676034212112426758e-01,7.715731859207153320e-01
-6.581349968910217285e-01,7.034047842025756836e-01
-3.128024041652679443e-01,-9.755855798721313477e-01
-4.953038394451141357e-01,-8.727436065673828125e-01
-8.811990618705749512e-01,4.285756349563598633e-01
4.737669527530670166e-01,-9.142953157424926758e-01
-8.303984403610229492e-01,-5.472918748855590820e-01
-3.010807037353515625e-01,-9.627567529678344727e-01
9.660747647285461426e-01,-2.305889725685119629e-01
6.209412813186645508e-01,7.255109548568725586e-01
2.979681640863418579e-02,-1.030736923217773438e+00
9.918306469917297363e-01,-2.120251804590225220e-01
-2.202916443347930908e-01,-9.464695453643798828e-01
9.350946545600891113e-01,-3.424485400319099426e-02
-8.128069043159484863e-01,4.495012462139129639e-01
-9.700266718864440918e-01,-4.981002211570739746e-02
-7.947745323181152344e-01,4.905105531215667725e-01
6.698628067970275879e-01,6.305373907089233398e-01
8.611019253730773926e-01,-5.242229104042053223e-01
-5.323730707168579102e-01,7.583359479904174805e-01
-7.266041636466979980e-01,-7.015709877014160156e-01
-9.241854548454284668e-01,-3.481685519218444824e-01
9.024678468704223633e-01,3.479422628879547119e-01
-6.372614502906799316e-01,7.276858091354370117e-01
3.449274301528930664e-01,8.660538196563720703e-01
5.596122145652770996e-01,-8.562735319137573242e-01
-9.261965155601501465e-01,-1.829288601875305176e-01
1.482424885034561157e-02,-1.023588538169860840e+00
-9.556041359901428223e-01,1.198056042194366455e-01
2.249636650085449219e-01,-9.906605482101440430e-01
-5.058069825172424316e-01,-8.788511753082275391e-01
9.551033377647399902e-01,2.010772526264190674e-01
-2.126854658126831055e-01,8.995373249053955078e-01
-6.456190943717956543e-01,-7.311089038848876953e-01
9.858340620994567871e-01,-2.354669272899627686e-01
8.200173377990722656e-01,5.270620584487915039e-01
-4.783372581005096436e-01,-8.556544780731201172e-01
9.226325154304504395e-01,-3.974966108798980713e-01
2.456308305263519287e-01,-1.016949176788330078e+00
-7.811242938041687012e-01,5.701181888580322266e-01
9.599301218986511230e-01,-4.714532941579818726e-02
9.754015803337097168e-01,1.940836608409881592e-01
5.744267702102661133e-01,7.798988819122314453e-01
9.021202921867370605e-01,-5.052894353866577148e-01
8.458442091941833496e-01,4.324708878993988037e-01
3.512905240058898926e-01,8.785420656204223633e-01
-9.334253668785095215e-01,-2.389552444219589233e-01
-6.773410439491271973e-01,6.892296075820922852e-01
9.795187115669250488e-01,-2.617670297622680664e-01
9.851796030998229980e-01,8.337402343750000000e-02
9.817152619361877441e-01,-2.243722081184387207e-01
8.724726438522338867e-01,3.656854629516601562e-01
-8.851333260536193848e-01,-3.839322030544281006e-01
-3.423825278878211975e-02,-1.029797911643981934e+00
2.206113338470458984e-01,9.213812351226806641e-01
-8.405536413192749023e-01,-5.092898607254028320e-01
4.390005767345428467e-01,-9.235794544219970703e-01
-7.326488494873046875e-01,-6.685138940811157227e-01
9.849277138710021973e-01,-1.018971949815750122e-02
8.750690221786499023e-01,4.646241962909698486e-01
8.293715119361877441e-01,4.923913776874542236e-01
1.183776631951332092e-01,9.418621063232421875e-01
6.769852042198181152e-01,-7.524995803833007812e-01
4.896596074104309082e-04,9.368782043457031250e-01
1.563426852226257324e-01,9.316297769546508789e-01
-3.280428797006607056e-02,-9.926819801330566406e-01
9.857804179191589355e-01,4.545988142490386963e-02
-9.932063221931457520e-01,1.245426535606384277e-01
1.241919472813606262e-01,9.174538850784301758e-01
8.358522057533264160e-01,-5.893765687942504883e-01
7.083734869956970215e-01,-7.081142663955688477e-01
6.128781437873840332e-01,-7.148926258087158203e-01
-4.187859594821929932e-01,8.289231061935424805e-01
-4.389364421367645264e-01,8.430260419845581055e-01
9.893240332603454590e-01,-1.592431068420410156e-01
4.187555015087127686e-01,-9.273380041122436523e-01
4.009406566619873047e-01,-9.558149576187133789e-01
9.702532887458801270e-01,-6.761045008897781372e-02
-9.068399071693420410e-01,-3.553813397884368896e-01
-9.191834330558776855e-01,-3.755721747875213623e-01
9.301856756210327148e-01,-4.341858923435211182e-01
9.971829056739807129e-01,-1.471304297447204590e-01
5.982506871223449707e-01,-8.488411903381347656e-01
3.937994241714477539e-01,-9.433118104934692383e-01
-5.306988954544067383e-01,-8.401200771331787109e-01
-9.515191912651062012e-01,-2.296584844589233398e-01
9.613910317420959473e-01,2.431938350200653076e-01
9.773125052452087402e-01,-3.657826036214828491e-02
-2.931934595108032227e-01,9.070603847503662109e-01
-8.822041749954223633e-01,-3.928189575672149658e-01
-6.365819573402404785e-01,6.664756536483764648e-01
2.543222904205322266e-01,9.091317653656005859e-01
9.581436514854431152e-01,2.107066214084625244e-01
7.884128093719482422e-01,4.621089994907379150e-01
1.352982819080352783e-01,9.052386283874511719e-01
-9.309289455413818359e-01,3.466206490993499756e-01
2.662633955478668213e-01,8.947128057479858398e-01
1.005926132202148438e+00,-1.691251695156097412e-01
3.892579376697540283e-01,8.235458135604858398e-01
7.763566374778747559e-01,-6.892776489257812500e-01
-1.728105098009109497e-01,9.187304973602294922e-01
1.966564357280731201e-01,9.318423271179199219e-01
-3.883530497550964355e-01,8.622323274612426758e-01
5.919713377952575684e-01,-8.490836620330810547e-01
-8.990299105644226074e-01,2.525560557842254639e-01
6.535172462463378906e-01,6.835001707077026367e-01
4.135290682315826416e-01,-9.336341619491577148e-01
7.045412659645080566e-01,6.493391990661621094e-01
-9.217376112937927246e-01,-2.904620766639709473e-01
1.913421601057052612e-02,8.501422405242919922e-01
-9.444693922996520996e-01,1.863919794559478760e-01
-1.083491370081901550e-01,-1.022700428962707520e+00
5.506400465965270996e-01,-8.877315521240234375e-01
9.828668236732482910e-01,-8.104849606752395630e-02
-3.705463111400604248e-01,-9.150768518447875977e-01
5.103308707475662231e-02,-1.008721590042114258e+00
9.705237746238708496e-01,3.716200590133666992e-04
3.616490662097930908e-01,-9.757677316665649414e-01
2.062337398529052734e-01,9.374651908874511719e-01
9.379689693450927734e-01,-3.626717031002044678e-01
-1.751939356327056885e-01,9.189361333847045898e-01
1.407132148742675781e-01,9.224289655685424805e-01
-3.485518991947174072e-01,8.753808736801147461e-01
-8.671368360519409180e-01,-5.358828306198120117e-01
3.920796811580657959e-01,-9.602832794189453125e-01
-9.648413062095642090e-01,-1.156715080142021179e-01
7.618262767791748047e-01,5.738078355789184570e-01
-3.438703119754791260e-01,8.765089511871337891e-01
5.579481124877929688e-01,8.057671785354614258e-01
6.885486096143722534e-02,-1.018248319625854492e+00
7.875754684209823608e-02,-1.032763004302978516e+00
4.869259893894195557e-03,-1.033021330833435059e+00
9.810020327568054199e-01,8.882756531238555908e-02
5.009768605232238770e-01,-8.555999994277954102e-01
-9.342450499534606934e-01,-1.781240701675415039e-01
-5.357217788696289062e-01,7.814571857452392578e-01
6.085187196731567383e-01,7.026901245117187500e-01
8.595298528671264648e-01,-5.671188831329345703e-01
9.085795879364013672e-01,-4.532964527606964111e-01
2.896979749202728271e-01,9.066051244735717773e-01
2.709224522113800049e-01,-9.905389547348022461e-01
-1.819029748439788818e-01,9.263623952865600586e-01
1.005037426948547363e+00,-2.078081667423248291e-02
8.585222810506820679e-02,-1.024712324142456055e+00
9.015184044837951660e-01,-4.827659428119659424e-01
4.142409861087799072e-01,-9.415994882583618164e-01
-8.238208889961242676e-01,-5.533097982406616211e-01
9.585964083671569824e-01,-2.476469576358795166e-01
-4.584874212741851807e-01,8.242236375808715820e-01
-7.469425797462463379e-01,6.327153444290161133e-01
9.365120530128479004e-01,-3.948511183261871338e-01
9.650664925575256348e-01,-1.293337345123291016e-01
3.349538743495941162e-01,-9.945780038833618164e-01
-1.952906847000122070e-01,-9.953736066818237305e-01
2.443526685237884521e-01,-1.014659762382507324e+00
-5.074027180671691895e-01,-8.318009376525878906e-01
1.032648906111717224e-01,-1.027548313140869141e+00
8.163679242134094238e-01,5.145410299301147461e-01
9.945749640464782715e-01,-2.053307741880416870e-02
8.959848284721374512e-01,4.060938060283660889e-01
9.970874190330505371e-01,7.257953286170959473e-02
-9.306369423866271973e-01,2.891134917736053467e-01
9.765253663063049316e-01,1.607798039913177490e-01
8.902631402015686035e-01,3.912136852741241455e-01
3.738429546356201172e-01,9.045081138610839844e-01
-9.390073418617248535e-01,-2.886545658111572266e-01
9.134714007377624512e-01,-4.291050732135772705e-01
3.097648024559020996e-01,-9.936637878417968750e-01
7.942562103271484375e-01,-6.443623304367065430e-01
1.801053285598754883e-01,9.290847778320312500e-01
8.740846514701843262e-01,3.928647339344024658e-01
9.798955321311950684e-01,-1.438974961638450623e-02
-8.998948931694030762e-01,-3.757388889789581299e-01
-9.028882384300231934e-01,-3.357649743556976318e-01
-8.879100680351257324e-01,2.997520267963409424e-01
8.957035541534423828e-01,4.189942181110382080e-01
-7.325602769851684570e-01,5.743911266326904297e-01
-9.633502960205078125e-01,1.574352383613586426e-01
-8.614674806594848633e-01,4.519846141338348389e-01
-8.993465453386306763e-02,9.179257154464721680e-01
3.340765535831451416e-01,-9.709502458572387695e-01
2.245592176914215088e-01,-9.825924634933471680e-01
-9.430121183395385742e-01,2.491630315780639648e-01


==> figures/toy/figure/extension/data_ext/iteration_400_pred_10.csv <==
9.329332709312438965e-01,-1.421174108982086182e-01
5.202915668487548828e-01,8.406172990798950195e-01
-9.287193417549133301e-01,2.546802759170532227e-01
8.465077280998229980e-01,-5.299350023269653320e-01
-7.225415706634521484e-01,6.549555063247680664e-01
-5.108809471130371094e-01,-8.541890382766723633e-01
-8.966378569602966309e-01,2.131546437740325928e-01
3.680576086044311523e-01,-9.279685020446777344e-01
8.485581278800964355e-01,5.381091833114624023e-01
-8.678064942359924316e-01,-3.731134831905364990e-01
9.429109692573547363e-01,3.135607540607452393e-01
-8.354803323745727539e-01,-2.992124855518341064e-02
-9.008300304412841797e-01,3.443681895732879639e-01
6.383911371231079102e-01,7.690089941024780273e-01
-4.125382304191589355e-01,-9.109629392623901367e-01
7.748730778694152832e-01,6.422765254974365234e-01
3.324779570102691650e-01,9.024368524551391602e-01
-5.888218283653259277e-01,7.514123916625976562e-01
-2.771847248077392578e-01,-9.569069147109985352e-01
-2.467768490314483643e-01,-9.131851196289062500e-01
-6.929168105125427246e-01,6.852625608444213867e-01
4.032986462116241455e-01,-9.136197566986083984e-01
-7.794787287712097168e-01,-6.034489870071411133e-01
-1.470331549644470215e-01,-9.846218824386596680e-01
9.851354956626892090e-01,-1.162065565586090088e-01
6.299071907997131348e-01,7.725605964660644531e-01
-1.104595884680747986e-02,-9.954599142074584961e-01
9.625406861305236816e-01,-1.569695472717285156e-01
-3.693274557590484619e-01,-9.114907979965209961e-01
9.055719971656799316e-01,7.493400573730468750e-02
-8.134598731994628906e-01,4.916877448558807373e-01
-9.552578926086425781e-01,4.900386929512023926e-02
-6.655133366584777832e-01,3.384918272495269775e-01
7.868383526802062988e-01,6.325148344039916992e-01
7.707315087318420410e-01,-6.554162502288818359e-01
-5.715301632881164551e-01,7.628282308578491211e-01
-8.175873756408691406e-01,-5.526034832000732422e-01
-8.898743391036987305e-01,-3.712877333164215088e-01
8.442268371582031250e-01,4.909562170505523682e-01
-6.404857039451599121e-01,6.854822635650634766e-01
3.380459845066070557e-01,9.045391082763671875e-01
-9.066815972328186035e-01,-1.049517542123794556e-01
-2.395307123661041260e-01,-9.475892782211303711e-01
-9.515983462333679199e-01,-1.424505561590194702e-02
4.310075342655181885e-01,-9.136385917663574219e-01
-5.832254290580749512e-01,-8.127624988555908203e-01
9.578211903572082520e-01,1.498985290527343750e-01
-1.847666203975677490e-01,9.207600355148315430e-01
-7.719240784645080566e-01,-6.237411499023437500e-01
9.519378542900085449e-01,-3.108206391334533691e-01
8.549352884292602539e-01,5.352190732955932617e-01
-5.228073596954345703e-01,-8.554879426956176758e-01
9.566144347190856934e-01,-2.795172631740570068e-01
4.922108948230743408e-01,-8.639489412307739258e-01
-8.853881359100341797e-01,4.006864726543426514e-01
9.868454337120056152e-01,-6.392735242843627930e-02
9.514012932777404785e-01,3.124899566173553467e-01
2.339432537555694580e-01,9.075198173522949219e-01
9.288610816001892090e-01,-3.816501796245574951e-01
5.813826322555541992e-01,7.054402828216552734e-01
1.616946458816528320e-01,9.404859542846679688e-01
-9.557141661643981934e-01,-2.973579242825508118e-02
-3.729975819587707520e-01,8.727271556854248047e-01
9.921728968620300293e-01,6.970144808292388916e-03
9.672567248344421387e-01,1.798994243144989014e-01
9.850226044654846191e-01,-1.469569504261016846e-01
9.146842360496520996e-01,3.812676966190338135e-01
-8.621944189071655273e-01,-4.665861427783966064e-01
1.337385773658752441e-01,-9.902085065841674805e-01
3.986673057079315186e-01,8.903869390487670898e-01
-6.828563809394836426e-01,-6.049869060516357422e-01
4.599629342555999756e-01,-8.987752199172973633e-01
-8.512999415397644043e-01,-4.796952009201049805e-01
9.101912975311279297e-01,3.372231423854827881e-01
8.026106953620910645e-01,6.078766584396362305e-01
9.762144684791564941e-01,1.964890360832214355e-01
-4.547040909528732300e-02,8.847650289535522461e-01
5.415683984756469727e-01,-8.487168550491333008e-01
-1.653541326522827148e-01,9.205262660980224609e-01
1.811308562755584717e-01,9.247031211853027344e-01
-2.117030620574951172e-01,-9.383184909820556641e-01
9.815294146537780762e-01,1.802581101655960083e-01
-9.033989906311035156e-01,3.435075879096984863e-01
-1.766264736652374268e-01,9.293327331542968750e-01
9.751824736595153809e-01,-1.760371327400207520e-01
6.741637587547302246e-01,-7.477310895919799805e-01
-2.971180528402328491e-02,-2.339440733194351196e-01
-7.054523229598999023e-01,6.571335792541503906e-01
-4.882052838802337646e-01,8.159337043762207031e-01
9.942137598991394043e-01,4.508644342422485352e-02
2.238568961620330811e-01,-9.544141292572021484e-01
6.923072934150695801e-01,-7.474684715270996094e-01
9.546611905097961426e-01,-2.761214971542358398e-01
-9.500570297241210938e-01,-8.544004708528518677e-02
-7.837995290756225586e-01,-6.037558317184448242e-01
8.987646102905273438e-01,-4.700560867786407471e-01
9.886661171913146973e-01,1.035365462303161621e-01
3.951342701911926270e-01,-8.987782001495361328e-01
1.495660245418548584e-01,-9.258835315704345703e-01
-6.932769417762756348e-01,-7.117952108383178711e-01
-9.423459768295288086e-01,-1.332852542400360107e-01
8.579983711242675781e-01,5.194016695022583008e-01
9.768769145011901855e-01,-2.090061902999877930e-01
-6.759818643331527710e-02,9.323526620864868164e-01
-8.515920042991638184e-01,-4.143141806125640869e-01
-4.542093873023986816e-01,8.400813341140747070e-01
4.982399642467498779e-01,-8.723756074905395508e-01
3.413945436477661133e-01,8.949919939041137695e-01
9.019727110862731934e-01,4.507021605968475342e-01
6.431420445442199707e-01,7.155197858810424805e-01
2.327580451965332031e-01,9.291983842849731445e-01
-7.395905852317810059e-01,6.136288642883300781e-01
2.760459482669830322e-01,9.216747283935546875e-01
9.631873965263366699e-01,-2.654551267623901367e-01
6.187936663627624512e-01,7.324692010879516602e-01
8.808770775794982910e-01,-3.338273167610168457e-01
-4.805079847574234009e-02,9.427477121353149414e-01
2.547133862972259521e-01,9.262306690216064453e-01
-3.821287751197814941e-01,8.760972023010253906e-01
4.498922526836395264e-01,-6.658267974853515625e-01
-9.038195013999938965e-01,2.625999152660369873e-01
7.581183314323425293e-01,6.359438896179199219e-01
4.916865527629852295e-01,-8.789849281311035156e-01
5.171073079109191895e-01,7.293483018875122070e-01
-9.303647875785827637e-01,-1.866945624351501465e-01
-4.769185930490493774e-02,8.502590656280517578e-01
-9.180715680122375488e-01,9.511911869049072266e-02
-7.248919457197189331e-02,-9.581965208053588867e-01
9.540343880653381348e-01,-3.033478856086730957e-01
-5.724354386329650879e-01,-8.129327297210693359e-01
1.377318799495697021e-01,-9.058712720870971680e-01
8.042676448822021484e-01,4.764167368412017822e-01
4.540559351444244385e-01,-8.806949853897094727e-01
5.145680159330368042e-02,9.138494729995727539e-01
9.882734417915344238e-01,-1.213218569755554199e-01
-1.382901966571807861e-01,9.079601764678955078e-01
4.871747642755508423e-02,9.201283454895019531e-01
-2.446766793727874756e-01,8.184077739715576172e-01
-7.847637534141540527e-01,-5.521587729454040527e-01
7.051615118980407715e-01,-7.243012189865112305e-01
-9.506899118423461914e-01,1.421185731887817383e-01
7.157118916511535645e-01,6.923543214797973633e-01
2.822671085596084595e-02,9.468126296997070312e-01
4.527995884418487549e-01,8.702332973480224609e-01
2.951277047395706177e-02,-9.537210464477539062e-01
1.820576488971710205e-01,-9.164512157440185547e-01
-2.927482128143310547e-03,-9.480022192001342773e-01
9.169741272926330566e-01,-1.051492691040039062e-01
5.162737369537353516e-01,-8.601585626602172852e-01
-9.413713812828063965e-01,-7.361757755279541016e-02
-1.853172332048416138e-01,8.962210416793823242e-01
6.282485127449035645e-01,7.721490859985351562e-01
8.944600224494934082e-01,-4.434725046157836914e-01
9.747000336647033691e-01,-1.506248116493225098e-01
2.022660672664642334e-01,9.315783977508544922e-01
2.473323345184326172e-01,-9.387605190277099609e-01
2.956133782863616943e-01,9.016661643981933594e-01
9.934520125389099121e-01,-1.539838314056396484e-02
-5.558752268552780151e-02,-9.604725837707519531e-01
8.959695696830749512e-01,-4.641282558441162109e-01
2.444453537464141846e-01,-6.348816156387329102e-01
-8.793813586235046387e-01,-3.221802413463592529e-01
8.782057762145996094e-01,-2.901594936847686768e-01
-2.946571409702301025e-01,8.768397569656372070e-01
-6.516502499580383301e-01,6.617717742919921875e-01
9.858006834983825684e-01,-8.505243062973022461e-02
9.718770384788513184e-01,2.343060970306396484e-01
4.382281601428985596e-01,-9.066458940505981445e-01
2.343383729457855225e-01,-9.712522029876708984e-01
1.236814036965370178e-01,-9.882037639617919922e-01
-6.176185607910156250e-01,-7.778586149215698242e-01
2.029084861278533936e-01,-9.669054746627807617e-01
7.938501238822937012e-01,6.008890867233276367e-01
9.620993733406066895e-01,1.615043878555297852e-01
8.188490867614746094e-01,4.989825785160064697e-01
9.921204447746276855e-01,-7.153114676475524902e-02
-8.927336931228637695e-01,3.406424820423126221e-01
9.007005095481872559e-01,3.527920842170715332e-01
9.174725413322448730e-01,3.336322009563446045e-01
2.779369652271270752e-01,9.170941114425659180e-01
-9.369677901268005371e-01,-2.214962542057037354e-01
9.368261694908142090e-01,-2.624306082725524902e-01
4.119848012924194336e-01,-9.203532934188842773e-01
7.871815562248229980e-01,-3.827891349792480469e-01
2.160902321338653564e-01,9.190055131912231445e-01
6.727359294891357422e-01,4.643466770648956299e-01
9.703292250633239746e-01,-1.209326088428497314e-01
-9.086838364601135254e-01,-1.293855011463165283e-01
-7.116538882255554199e-01,-5.073698759078979492e-01
-9.489616751670837402e-01,1.508205831050872803e-01
9.437991976737976074e-01,2.640927433967590332e-01
-6.468781828880310059e-01,7.012447118759155273e-01
-9.365765452384948730e-01,1.381427496671676636e-01
-8.195951581001281738e-01,5.274101495742797852e-01
1.113706603646278381e-01,9.375144243240356445e-01
3.140714764595031738e-01,-9.368982315063476562e-01
5.347446799278259277e-01,-8.459784984588623047e-01
-9.483716487884521484e-01,1.223004311323165894e-01


==> figures/toy/figure/extension/data_ext/iteration_400_pred_20.csv <==
9.233594536781311035e-01,7.636313140392303467e-02
3.822050690650939941e-01,8.175337314605712891e-01
-7.337967753410339355e-01,6.015226840972900391e-01
8.869637250900268555e-01,-3.057647347450256348e-01
-5.830717682838439941e-01,7.306084632873535156e-01
-1.729705035686492920e-01,-9.578619003295898438e-01
1.444734632968902588e-01,1.051823645830154419e-01
2.919043600559234619e-01,-9.193944931030273438e-01
7.001753449440002441e-01,6.202341318130493164e-01
-8.234789371490478516e-01,-3.861600756645202637e-01
8.574180603027343750e-01,3.420868515968322754e-01
-4.877475202083587646e-01,6.441951990127563477e-01
-7.560740113258361816e-01,6.989628076553344727e-02
4.818576872348785400e-01,7.860159873962402344e-01
-2.350395321846008301e-01,-8.759244680404663086e-01
5.960213541984558105e-01,7.190197706222534180e-01
2.912083268165588379e-01,8.504457473754882812e-01
-8.152361512184143066e-01,3.472991287708282471e-01
-1.803775429725646973e-01,-9.232094287872314453e-01
-5.873685479164123535e-01,-7.989699840545654297e-01
-6.757857203483581543e-01,6.225539445877075195e-01
4.716853797435760498e-01,-8.937810659408569336e-01
-7.355424761772155762e-01,-6.228944063186645508e-01
2.100346237421035767e-02,-9.857268333435058594e-01
9.187518954277038574e-01,1.263884603977203369e-01
8.122379183769226074e-01,4.499064981937408447e-01
-1.285574585199356079e-02,-8.685586452484130859e-01
7.723577618598937988e-01,4.922632873058319092e-01
-3.699603080749511719e-01,-8.017625808715820312e-01
8.166127800941467285e-01,1.757698953151702881e-01
-8.162930607795715332e-01,4.045083224773406982e-01
-8.376490473747253418e-01,-1.138675957918167114e-02
-1.895319819450378418e-01,1.142342388629913330e-01
6.960216164588928223e-01,6.317406892776489258e-01
5.606214404106140137e-01,-8.442202806472778320e-01
-4.820289909839630127e-01,7.992986440658569336e-01
-8.354055285453796387e-01,-4.901969432830810547e-01
-7.522010207176208496e-01,-5.681807994842529297e-01
3.171950280666351318e-01,7.900907993316650391e-01
-9.163758158683776855e-01,1.866300404071807861e-01
4.573747813701629639e-01,7.866195440292358398e-01
2.189385294914245605e-01,-9.617960453033447266e-01
-9.450771212577819824e-01,7.868045568466186523e-02
-3.486117422580718994e-01,-8.987369537353515625e-01
-9.551970362663269043e-01,1.304880082607269287e-01
4.561549127101898193e-01,-9.132713079452514648e-01
-4.005709588527679443e-01,-8.251792192459106445e-01
5.640470385551452637e-01,4.615124166011810303e-01
-5.153261870145797729e-02,8.613234758377075195e-01
-9.249873161315917969e-01,-2.086722254753112793e-01
9.058588743209838867e-01,1.962155699729919434e-01
4.584114253520965576e-01,7.637095451354980469e-01
-2.787673175334930420e-01,-9.271448850631713867e-01
4.615288078784942627e-01,6.006243824958801270e-02
7.112704515457153320e-01,-6.750208139419555664e-01
-9.398627877235412598e-01,1.535795032978057861e-01
7.316737771034240723e-01,-3.435870110988616943e-01
3.670168519020080566e-01,6.351277828216552734e-01
1.845052540302276611e-01,8.704530000686645508e-01
7.316134572029113770e-01,-6.908959150314331055e-01
5.920800566673278809e-01,7.220618724822998047e-01
1.253388822078704834e-01,8.420255184173583984e-01
-9.330182671546936035e-01,-6.962709873914718628e-02
-2.640489935874938965e-01,8.806349039077758789e-01
8.744909763336181641e-01,2.690752446651458740e-01
8.628807663917541504e-01,2.536067068576812744e-01
8.920875787734985352e-01,-3.984732925891876221e-01
8.236219286918640137e-01,4.405740797519683838e-01
-8.932004570960998535e-01,-3.409762382507324219e-01
1.388669759035110474e-02,-9.370025396347045898e-01
1.434321105480194092e-01,8.799281120300292969e-01
6.734541803598403931e-02,4.959221184253692627e-01
3.275563120841979980e-01,-9.425874948501586914e-01
-8.095558285713195801e-01,-5.425832271575927734e-01
9.237760901451110840e-01,4.220871627330780029e-02
7.738898396492004395e-01,5.142717361450195312e-01
6.105327010154724121e-01,6.897299289703369141e-01
-1.677312701940536499e-02,8.522211313247680664e-01
-9.222496300935745239e-02,7.403235435485839844e-01
2.300150692462921143e-01,8.390709161758422852e-01
-4.076294004917144775e-01,-8.100038766860961914e-01
8.624396324157714844e-01,2.901827692985534668e-01
-8.100267052650451660e-01,5.056706666946411133e-01
-1.857610940933227539e-01,8.534983396530151367e-01
9.341279864311218262e-01,-6.329184025526046753e-02
8.321324735879898071e-02,-3.861688375473022461e-01
-8.058452010154724121e-01,5.065437555313110352e-01
-4.854311645030975342e-01,7.900286912918090820e-01
9.258075356483459473e-01,-1.517222821712493896e-01
7.272829413414001465e-01,-7.369198799133300781e-01
7.699373364448547363e-01,-6.815682649612426758e-01
6.567453742027282715e-01,-3.764608800411224365e-01
-8.936754465103149414e-01,3.417215049266815186e-01
-7.629728913307189941e-01,-6.090521812438964844e-01
7.299461364746093750e-01,-6.012562513351440430e-01
8.521585464477539062e-01,-4.827258288860321045e-01
4.826366007328033447e-01,-7.850313186645507812e-01
8.129065036773681641e-01,-4.244569838047027588e-01
-8.554225564002990723e-01,-3.901530802249908447e-01
-8.902149796485900879e-01,-1.930245906114578247e-01
7.666145563125610352e-01,4.346397817134857178e-01
8.404309153556823730e-01,-5.436613559722900391e-01
-4.346669316291809082e-01,8.251708745956420898e-01
-7.534195780754089355e-01,-6.199481487274169922e-01
-2.145806550979614258e-01,8.698732852935791016e-01
5.438789725303649902e-01,-8.761618137359619141e-01
-3.318255394697189331e-02,8.690289258956909180e-01
7.929843068122863770e-01,5.024094581604003906e-01
7.753483653068542480e-01,5.031707286834716797e-01
2.726199477910995483e-02,9.066244363784790039e-01
-7.593352794647216797e-01,4.149422049522399902e-01
1.428810656070709229e-01,8.964110612869262695e-01
9.339950680732727051e-01,-5.313926190137863159e-02
3.380019664764404297e-01,8.502250909805297852e-01
8.178755044937133789e-01,-4.488873183727264404e-01
4.651632606983184814e-01,6.846636533737182617e-01
3.881671726703643799e-01,8.322656154632568359e-01
-6.064363718032836914e-01,7.071999311447143555e-01
-1.907558143138885498e-01,-7.378445863723754883e-01
-6.230171322822570801e-01,6.656123399734497070e-01
4.771785438060760498e-01,2.765013873577117920e-01
3.333202302455902100e-01,-9.133567810058593750e-01
7.357796430587768555e-01,1.764433085918426514e-01
-9.555775523185729980e-01,1.252522170543670654e-01
4.671297371387481689e-01,7.866992950439453125e-01
-9.260616302490234375e-01,2.609962224960327148e-01
1.234187856316566467e-01,-9.709442853927612305e-01
8.324537873268127441e-01,-5.731655359268188477e-01
8.467444777488708496e-01,-5.417425632476806641e-01
-7.508771419525146484e-01,-5.949220657348632812e-01
9.905344992876052856e-02,-9.740195274353027344e-01
9.257372021675109863e-01,2.565705776214599609e-02
4.455025494098663330e-01,-8.631058931350708008e-01
-2.538415044546127319e-02,8.928396701812744141e-01
9.254693984985351562e-01,-4.457838833332061768e-03
-2.976604700088500977e-01,8.312574625015258789e-01
2.312718927860260010e-01,8.740983009338378906e-01
-2.418504357337951660e-01,8.691759109497070312e-01
-6.830515265464782715e-01,-7.119795083999633789e-01
5.153558850288391113e-01,-8.545975685119628906e-01
-9.538195133209228516e-01,1.427565515041351318e-02
5.066863894462585449e-01,7.765984535217285156e-01
-3.830956816673278809e-01,6.741731166839599609e-01
7.539418935775756836e-01,5.312131643295288086e-01
2.294334024190902710e-02,-9.812238216400146484e-01
1.024701967835426331e-01,-9.707165956497192383e-01
2.810631692409515381e-01,-9.495227336883544922e-01
8.885828852653503418e-01,-1.845947504043579102e-01
2.039319574832916260e-01,-8.727972507476806641e-01
-9.559839367866516113e-01,4.985624551773071289e-02
-1.180238649249076843e-01,8.859333992004394531e-01
5.903282761573791504e-01,6.831773519515991211e-01
9.017061591148376465e-01,-1.986387372016906738e-01
8.823620080947875977e-01,-2.186438143253326416e-01
1.032294705510139465e-01,8.742102384567260742e-01
3.147431313991546631e-01,-9.579329490661621094e-01
2.567661404609680176e-01,8.743225336074829102e-01
8.752706646919250488e-01,2.623946964740753174e-01
-1.465863734483718872e-02,-9.436608552932739258e-01
7.555064558982849121e-01,-4.311818182468414307e-01
3.685063719749450684e-01,-7.885780334472656250e-01
-9.519771933555603027e-01,1.510494500398635864e-01
8.762191534042358398e-01,7.590857148170471191e-02
-4.839503467082977295e-01,7.910377979278564453e-01
-2.193614244461059570e-01,8.881945610046386719e-01
8.720971941947937012e-01,-1.061476767063140869e-01
8.656648397445678711e-01,3.174265921115875244e-01
3.820383250713348389e-01,-9.342635869979858398e-01
-4.663290455937385559e-02,-9.372341632843017578e-01
5.482296347618103027e-01,-8.316613435745239258e-01
-8.421482443809509277e-01,-4.656404554843902588e-01
2.534503042697906494e-01,-9.366282224655151367e-01
5.397999882698059082e-01,7.500244379043579102e-01
9.001169800758361816e-01,-7.978071272373199463e-02
7.165580391883850098e-01,3.420871794223785400e-01
7.568840384483337402e-01,-4.290462136268615723e-01
-8.903905153274536133e-01,7.506102323532104492e-02
9.042379260063171387e-01,-5.544836819171905518e-02
6.449989080429077148e-01,6.797416210174560547e-01
1.980383098125457764e-01,8.861224651336669922e-01
-8.169264197349548340e-01,-1.492903977632522583e-01
8.743171691894531250e-01,1.467835754156112671e-01
-3.817390650510787964e-02,-9.812637567520141602e-01
9.242030382156372070e-01,-2.349541783332824707e-01
3.281184732913970947e-01,8.332127332687377930e-01
-2.653026580810546875e-01,6.836228370666503906e-01
8.187111020088195801e-01,-1.600995957851409912e-01
-8.819222450256347656e-01,3.707294762134552002e-01
-1.568529009819030762e-01,-8.813252449035644531e-01
-8.923503756523132324e-01,-2.303561866283416748e-01
8.868604898452758789e-01,-2.904903888702392578e-01
-5.319737195968627930e-01,7.616591453552246094e-01
-8.331072926521301270e-01,-2.411815896630287170e-02
-6.048212647438049316e-01,6.753230094909667969e-01
2.793993949890136719e-01,8.636133670806884766e-01
5.294624567031860352e-01,-7.523952722549438477e-01
7.146036028861999512e-01,-7.513386011123657227e-01
-9.327008128166198730e-01,2.426974177360534668e-01


==> figures/toy/figure/extension/data_ext/iteration_400_pred_30.csv <==
9.080215096473693848e-01,-1.913148760795593262e-01
-2.912001907825469971e-01,8.180447816848754883e-01
-1.343461275100708008e-01,8.448323011398315430e-01
7.687948346138000488e-01,-2.174209654331207275e-01
-5.164650678634643555e-01,6.807652711868286133e-01
1.168227568268775940e-01,-9.224191904067993164e-01
1.854920983314514160e-01,2.476852536201477051e-01
6.452919840812683105e-01,-7.189409732818603516e-01
9.547219425439834595e-02,7.343327999114990234e-01
-5.073630809783935547e-01,-7.855038642883300781e-01
6.667698025703430176e-01,6.413488388061523438e-01
1.962502002716064453e-01,5.002398490905761719e-01
-7.996577620506286621e-01,2.707006037235260010e-01
4.790955483913421631e-01,6.542515754699707031e-01
-8.534075319766998291e-02,-8.770000934600830078e-01
5.723178386688232422e-01,5.976841449737548828e-01
-5.382132530212402344e-01,7.046147584915161133e-01
-7.704048752784729004e-01,4.196542501449584961e-01
-1.230301409959793091e-01,-8.811230659484863281e-01
-4.286660254001617432e-01,-8.261190652847290039e-01
-7.784920334815979004e-01,1.774945557117462158e-01
3.430293798446655273e-01,-8.776125907897949219e-01
-5.992260575294494629e-01,-6.968636512756347656e-01
4.669212549924850464e-02,-8.323974609375000000e-01
7.477633953094482422e-01,-5.717800855636596680e-01
7.293640971183776855e-01,3.955334722995758057e-01
-1.203111484646797180e-01,-8.717012405395507812e-01
6.524778008460998535e-01,-5.845125913619995117e-01
-2.317987680435180664e-01,-8.935012817382812500e-01
7.030163407325744629e-01,-2.561548650264739990e-01
-6.419618129730224609e-01,5.248365402221679688e-01
-8.448858261108398438e-01,1.760218143463134766e-01
-2.861717939376831055e-01,2.104900777339935303e-01
5.832628011703491211e-01,7.135995626449584961e-01
2.863366007804870605e-01,-8.670867681503295898e-01
-7.782408595085144043e-01,4.129252731800079346e-01
-5.862498879432678223e-01,-7.087363004684448242e-01
-6.090058684349060059e-01,-6.351974010467529297e-01
3.258703947067260742e-01,6.854000091552734375e-01
-6.333629488945007324e-01,5.997300148010253906e-01
5.070761442184448242e-01,7.093404531478881836e-01
-4.196937680244445801e-01,-1.038227155804634094e-01
-4.675302654504776001e-02,-9.307084083557128906e-01
-8.169735670089721680e-01,-1.456165015697479248e-01
4.985334575176239014e-01,-8.078498840332031250e-01
-8.298903107643127441e-01,-5.800271406769752502e-02
-1.891179084777832031e-01,4.840405881404876709e-01
2.195451557636260986e-01,8.097900152206420898e-01
-7.013773322105407715e-01,-5.510029792785644531e-01
2.772493958473205566e-01,-3.569912612438201904e-01
5.692207217216491699e-01,7.221776247024536133e-01
-1.537743210792541504e-01,-8.283027410507202148e-01
-7.264579087495803833e-02,5.503442287445068359e-01
7.872188091278076172e-01,-5.173461437225341797e-01
-4.577969610691070557e-01,6.848369836807250977e-01
6.087891459465026855e-01,-3.181860223412513733e-02
3.998654186725616455e-01,2.631597816944122314e-01
7.284209132194519043e-01,4.785816371440887451e-01
7.593281865119934082e-01,-1.812418401241302490e-01
-1.122315749526023865e-01,7.965227365493774414e-01
1.325768232345581055e-01,8.616617918014526367e-01
-8.392890095710754395e-01,1.925797164440155029e-01
-2.809635400772094727e-01,6.748722791671752930e-01
6.371449232101440430e-01,6.614153385162353516e-01
5.782018303871154785e-01,6.269001960754394531e-01
8.972619771957397461e-01,-2.844946086406707764e-01
8.398702740669250488e-01,2.785022556781768799e-01
-8.119123578071594238e-01,1.718205064535140991e-01
3.021438419818878174e-01,-8.926780223846435547e-01
-3.879402577877044678e-01,5.785454511642456055e-01
-3.225740492343902588e-01,6.228893995285034180e-01
3.172641396522521973e-01,-8.687101602554321289e-01
-7.696763277053833008e-01,-3.852216899394989014e-01
7.771930098533630371e-01,-1.517532318830490112e-01
7.851761579513549805e-01,4.796908199787139893e-01
3.699007332324981689e-01,8.200712203979492188e-01
-2.052238285541534424e-01,7.938385009765625000e-01
4.441840946674346924e-01,-7.209761142730712891e-01
-2.323588430881500244e-01,7.429208755493164062e-01
3.949078917503356934e-02,4.849120080471038818e-01
3.633002936840057373e-01,-3.069359064102172852e-01
7.664103507995605469e-01,5.196887254714965820e-01
-8.093442320823669434e-01,-1.657947301864624023e-01
-2.299507260322570801e-01,7.906947135925292969e-01
8.785421252250671387e-01,-2.564588189125061035e-01
4.223397970199584961e-01,-6.983184814453125000e-01
5.137605071067810059e-01,-4.868580400943756104e-01
-5.632335543632507324e-01,6.851967573165893555e-01
-7.923802137374877930e-01,3.859417736530303955e-01
4.589546620845794678e-01,-5.471599102020263672e-01
5.867454409599304199e-01,-6.545375585556030273e-01
5.887715816497802734e-01,-7.747436761856079102e-01
8.898809552192687988e-01,-1.861642301082611084e-01
-8.254600167274475098e-01,1.844068765640258789e-01
-7.308143973350524902e-01,-4.810252487659454346e-01
6.653763651847839355e-01,-5.614298582077026367e-01
6.933601498603820801e-01,-6.084023714065551758e-01
1.740896105766296387e-01,-7.926745414733886719e-01
7.282859683036804199e-01,-6.579519510269165039e-01
-5.453347563743591309e-01,-3.940360844135284424e-01
-7.490374445915222168e-01,-4.537598192691802979e-01
8.696205019950866699e-01,1.236286461353302002e-01
7.619891762733459473e-01,-5.154206752777099609e-01
-6.206308007240295410e-01,-3.182794153690338135e-01
-7.963044047355651855e-01,-3.236259818077087402e-01
1.105810776352882385e-01,8.122829198837280273e-01
-1.164356023073196411e-01,-9.069182872772216797e-01
-6.794794201850891113e-01,5.268489122390747070e-01
8.211956620216369629e-01,3.106751143932342529e-01
6.944944262504577637e-01,5.092591047286987305e-01
-7.587384432554244995e-02,8.278152942657470703e-01
-7.537322640419006348e-01,4.696563780307769775e-01
-6.350518018007278442e-02,8.601095676422119141e-01
8.187084794044494629e-01,3.938774764537811279e-02
3.882914483547210693e-01,6.485462188720703125e-01
7.917627692222595215e-01,-5.454317331314086914e-01
3.484792411327362061e-01,5.013620853424072266e-01
2.261047065258026123e-01,7.847225666046142578e-01
-8.037067055702209473e-01,3.214116096496582031e-01
1.695788204669952393e-01,-6.565744876861572266e-01
-7.221840023994445801e-01,2.913442552089691162e-01
6.981264948844909668e-01,5.301089286804199219e-01
4.196458756923675537e-01,-8.589932918548583984e-01
8.485042452812194824e-01,1.818085461854934692e-02
-4.499329030513763428e-01,7.007691860198974609e-01
3.396113514900207520e-01,8.283525705337524414e-01
-8.475200533866882324e-01,9.921914339065551758e-02
2.610867917537689209e-01,-8.688794374465942383e-01
9.105437397956848145e-01,-1.872673630714416504e-01
8.918765187263488770e-01,-3.219645321369171143e-01
-8.268396258354187012e-01,3.857522457838058472e-02
-1.781485676765441895e-01,-8.885337114334106445e-01
9.050518870353698730e-01,-7.934514433145523071e-02
1.253623664379119873e-01,8.494347333908081055e-01
6.975212693214416504e-01,-5.561787635087966919e-02
-4.661440104246139526e-02,8.619679212570190430e-01
4.005844891071319580e-01,8.070783615112304688e-01
4.680899679660797119e-01,1.653001457452774048e-01
-3.819474279880523682e-01,-8.596637248992919922e-01
1.794357597827911377e-02,-1.922393739223480225e-01
-8.182919621467590332e-01,-2.002665549516677856e-01
2.490234076976776123e-01,8.255196809768676758e-01
-6.170498728752136230e-01,4.342633187770843506e-01
8.326681256294250488e-01,3.108615279197692871e-01
3.471925258636474609e-01,-8.245217800140380859e-01
-4.037050306797027588e-01,-7.557431459426879883e-01
4.982679188251495361e-01,-7.806915044784545898e-01
8.658396601676940918e-01,-3.354624211788177490e-01
-2.540163397789001465e-01,-8.917214870452880859e-01
-6.633105874061584473e-01,-1.027859002351760864e-01
2.463952004909515381e-01,6.657186746597290039e-01
8.488988280296325684e-01,1.601330935955047607e-02
4.657537639141082764e-01,-6.800441741943359375e-01
8.086990714073181152e-01,-3.421244919300079346e-01
1.551083624362945557e-01,8.532848358154296875e-01
5.639636516571044922e-02,-9.258521795272827148e-01
1.385791003704071045e-01,8.637456893920898438e-01
8.946031928062438965e-01,1.829127371311187744e-01
5.390854924917221069e-02,-9.117060899734497070e-01
7.612536549568176270e-01,-2.697049379348754883e-01
4.839259088039398193e-01,-7.888926267623901367e-01
-2.930137813091278076e-01,1.079602539539337158e-01
9.094479680061340332e-01,-1.638824641704559326e-01
-5.697500705718994141e-01,6.764054298400878906e-01
-2.409043610095977783e-01,8.323075771331787109e-01
8.719581961631774902e-01,-9.924992918968200684e-02
7.695384025573730469e-01,5.069699287414550781e-01
5.701941251754760742e-01,-7.644777297973632812e-01
-2.001546919345855713e-01,-6.081242561340332031e-01
2.487802505493164062e-01,-7.862408161163330078e-01
-7.492961287498474121e-01,-4.520371854305267334e-01
9.460551291704177856e-02,-8.164958953857421875e-01
7.783594131469726562e-01,4.647084176540374756e-01
9.012448191642761230e-01,-2.350527346134185791e-01
7.196126580238342285e-01,-1.878900527954101562e-01
8.025297522544860840e-01,-4.027353227138519287e-01
-8.521051406860351562e-01,5.242823064327239990e-02
8.510047793388366699e-01,-2.179294377565383911e-01
2.373078763484954834e-01,8.193876743316650391e-01
-8.081568032503128052e-02,8.401739597320556641e-01
-5.222579240798950195e-01,-2.729797661304473877e-01
8.156224489212036133e-01,4.317130148410797119e-01
-2.012159228324890137e-01,-9.108092784881591797e-01
8.965829014778137207e-01,-2.774171531200408936e-01
5.106215476989746094e-01,7.355031967163085938e-01
-3.545165359973907471e-01,6.318687200546264648e-01
8.560021519660949707e-01,-3.311604261398315430e-01
-7.019684910774230957e-01,-2.361223697662353516e-01
-8.399426192045211792e-02,-1.690306365489959717e-01
-7.375637888908386230e-01,-4.681780040264129639e-01
5.483500361442565918e-01,-5.220736265182495117e-01
-2.441028654575347900e-01,1.351825892925262451e-01
-6.947997808456420898e-01,-8.015096187591552734e-02
-5.868234038352966309e-01,6.175730228424072266e-01
-1.259398162364959717e-01,8.368806838989257812e-01
1.883953809738159180e-01,-6.313976049423217773e-01
5.492988973855972290e-02,-8.592696189880371094e-01
-7.102855443954467773e-01,4.342398941516876221e-01


==> figures/toy/figure/extension/data_ext/iteration_400_pred_40.csv <==
7.509331107139587402e-01,-2.143114805221557617e-01
9.752966463565826416e-03,3.576194345951080322e-01
-4.441936910152435303e-01,3.293140232563018799e-01
5.705384612083435059e-01,-3.106463253498077393e-01
-4.850998818874359131e-01,4.002359509468078613e-01
-1.813193708658218384e-01,-5.160928964614868164e-01
-4.462428390979766846e-01,4.392816126346588135e-02
3.204664289951324463e-01,-7.275029420852661133e-01
1.224643513560295105e-01,7.530659437179565430e-01
-7.754913568496704102e-01,-2.403726726770401001e-01
5.980805158615112305e-01,5.861817598342895508e-01
2.245963513851165771e-01,6.892840862274169922e-01
-4.507111907005310059e-01,6.272882223129272461e-01
-1.225770339369773865e-01,5.896794795989990234e-01
-3.422512412071228027e-01,-5.200276970863342285e-01
-5.118262022733688354e-02,2.252891659736633301e-01
-2.763631641864776611e-01,7.058378458023071289e-01
-5.227939486503601074e-01,4.609039723873138428e-01
-1.891924142837524414e-01,-8.039069175720214844e-01
-4.625205993652343750e-01,-6.837829351425170898e-01
-8.171909451484680176e-01,2.760195434093475342e-01
-2.853457331657409668e-01,-7.382409572601318359e-01
-5.905907750129699707e-01,-5.847508907318115234e-01
1.914593577384948730e-01,-7.830299139022827148e-01
6.555315852165222168e-01,-1.345613896846771240e-01
5.959118008613586426e-01,-3.541958928108215332e-01
2.782867103815078735e-02,-8.274999856948852539e-01
5.645138621330261230e-01,-5.049608945846557617e-01
-5.292844176292419434e-01,-5.595622062683105469e-01
6.882277131080627441e-01,3.977925479412078857e-01
-2.255316972732543945e-01,6.874879598617553711e-01
-4.389543235301971436e-01,3.066706359386444092e-01
-5.673667788505554199e-01,2.187041938304901123e-01
5.770401358604431152e-01,5.361369848251342773e-01
3.130182623863220215e-01,-7.758332490921020508e-01
-4.066388905048370361e-01,3.725545108318328857e-01
-2.917645275592803955e-01,-7.785366773605346680e-01
-3.655507862567901611e-01,-3.132835626602172852e-01
5.353299379348754883e-01,5.482656955718994141e-01
-8.205956220626831055e-01,1.674701720476150513e-01
3.154652714729309082e-01,5.599154233932495117e-01
5.732309222221374512e-01,-2.552984952926635742e-01
-3.803617954254150391e-01,-8.253996819257736206e-02
-9.079950302839279175e-02,-8.150690793991088867e-01
-7.294824719429016113e-01,-2.199365496635437012e-01
-1.891818642616271973e-01,-7.218074798583984375e-01
-8.044801354408264160e-01,6.963878870010375977e-03
-6.653200984001159668e-01,-2.310952544212341309e-01
2.193102985620498657e-02,7.700760364532470703e-01
-7.106342315673828125e-01,-1.777884215116500854e-01
-1.904338896274566650e-01,2.845929563045501709e-01
1.459518820047378540e-02,6.698734760284423828e-01
1.003419682383537292e-01,-8.264589309692382812e-01
-3.219750225543975830e-01,-2.933912873268127441e-01
4.812957942485809326e-01,-5.403237342834472656e-01
-6.998788714408874512e-01,2.067836821079254150e-01
-2.342457473278045654e-01,1.104989945888519287e-01
4.596222341060638428e-01,2.110987901687622070e-01
7.177541851997375488e-01,2.169542014598846436e-01
8.002834767103195190e-02,2.779617309570312500e-01
-5.078278481960296631e-03,7.462611198425292969e-01
-3.300607204437255859e-01,6.286094188690185547e-01
-5.916051864624023438e-01,-1.116647571325302124e-01
1.552152931690216064e-01,7.412874698638916016e-01
6.050304770469665527e-01,5.915428400039672852e-01
4.261404275894165039e-01,5.987309217453002930e-01
2.747599184513092041e-01,-7.031148672103881836e-01
3.021692037582397461e-01,-4.094238281250000000e-01
-5.769388079643249512e-01,-2.080689817667007446e-01
5.238795280456542969e-02,-7.962440252304077148e-01
-4.972929060459136963e-01,2.567038536071777344e-01
-4.886296987533569336e-01,3.505950272083282471e-01
2.477772235870361328e-01,-7.209501266479492188e-01
-7.662584185600280762e-01,-3.147116303443908691e-01
6.378564238548278809e-01,7.848708331584930420e-02
6.589395403861999512e-01,5.083634853363037109e-01
5.612583756446838379e-01,3.736277520656585693e-01
-1.879945099353790283e-01,7.507188320159912109e-01
-2.959302812814712524e-02,-5.085430145263671875e-01
-1.174926832318305969e-01,7.453718185424804688e-01
-3.641299009323120117e-01,-1.636468768119812012e-01
7.720507979393005371e-01,2.962005883455276489e-02
2.745496630668640137e-01,7.605385780334472656e-01
-7.478760480880737305e-01,-1.139452606439590454e-01
-2.091179490089416504e-01,7.273041009902954102e-01
7.403394579887390137e-01,1.649999171495437622e-01
4.090727269649505615e-01,-6.740074157714843750e-01
5.168235898017883301e-01,-1.889887899160385132e-01
-7.469426393508911133e-01,3.128292858600616455e-01
-7.434626221656799316e-01,4.186994731426239014e-01
-3.603750765323638916e-01,-3.227451145648956299e-01
-1.382316946983337402e-01,-2.860440313816070557e-01
2.427464127540588379e-01,-6.775101423263549805e-01
8.017717003822326660e-01,6.340914964675903320e-02
-8.200287222862243652e-01,-1.348523795604705811e-01
-4.910754859447479248e-01,-5.884580612182617188e-01
2.305830717086791992e-01,3.779945671558380127e-01
4.841865003108978271e-01,-5.528742074966430664e-01
1.225956529378890991e-02,-6.681299209594726562e-01
6.612086892127990723e-01,-3.349922597408294678e-01
-2.464701831340789795e-01,4.876319319009780884e-02
-8.196635842323303223e-01,1.342051029205322266e-01
5.373539328575134277e-01,2.278354465961456299e-01
7.378455400466918945e-01,-4.022870957851409912e-01
2.972517162561416626e-02,-5.178469419479370117e-01
-7.035052180290222168e-01,-3.642888665199279785e-01
1.342878937721252441e-01,6.397432088851928711e-01
-4.255994856357574463e-01,-6.485284864902496338e-02
-7.009276747703552246e-01,2.398711442947387695e-02
6.700175404548645020e-01,9.528563916683197021e-02
4.414693415164947510e-01,-3.001013994216918945e-01
1.695505678653717041e-01,1.569746732711791992e-01
1.105065420269966125e-01,6.707381010055541992e-01
5.774649381637573242e-01,1.753136813640594482e-01
3.221744894981384277e-01,5.872045755386352539e-01
7.669451832771301270e-01,-3.161078989505767822e-01
2.920385897159576416e-01,2.083881497383117676e-01
3.786465823650360107e-01,-2.874384820461273193e-02
-4.513231813907623291e-01,4.885952770709991455e-01
-9.261918812990188599e-02,-7.612279653549194336e-01
-4.823027551174163818e-01,4.971222579479217529e-02
5.711503624916076660e-01,4.786713421344757080e-01
1.203513219952583313e-01,-2.945284843444824219e-01
5.719984173774719238e-01,8.539493381977081299e-02
-7.666779160499572754e-01,1.885850727558135986e-01
4.946640431880950928e-01,5.752717256546020508e-01
-5.052142739295959473e-01,6.351801156997680664e-01
-2.657895535230636597e-02,-6.127563714981079102e-01
6.191627979278564453e-01,-1.115089803934097290e-01
6.593816280364990234e-01,-2.610225081443786621e-01
-6.126263737678527832e-01,-1.444704830646514893e-02
-2.665984928607940674e-01,-7.860590219497680664e-01
7.315162420272827148e-01,-2.976101636886596680e-01
6.274392604827880859e-01,-4.195078015327453613e-01
1.374737024307250977e-01,7.607371807098388672e-01
6.266354918479919434e-01,1.962248086929321289e-01
-1.538722515106201172e-01,5.925068855285644531e-01
2.233682870864868164e-01,3.877113163471221924e-01
-2.971292287111282349e-02,-5.599709749221801758e-01
-6.081124544143676758e-01,-5.706077814102172852e-01
-4.177731275558471680e-01,-1.012788340449333191e-01
-2.798774242401123047e-01,-1.565701663494110107e-01
2.870047092437744141e-01,7.139618396759033203e-01
2.302663922309875488e-01,3.733913600444793701e-01
7.598945498466491699e-01,-7.006356120109558105e-02
-1.722294837236404419e-01,-4.668644368648529053e-01
-5.805190801620483398e-01,-2.148732095956802368e-01
-1.401951164007186890e-02,-3.066836297512054443e-01
4.670838415622711182e-01,1.687635779380798340e-01
2.645295560359954834e-01,-4.442628324031829834e-01
-6.017633676528930664e-01,-2.325891852378845215e-01
5.773006081581115723e-01,9.701916575431823730e-02
3.716052472591400146e-01,2.965202033519744873e-01
1.989864706993103027e-01,-5.274738073348999023e-01
7.735745310783386230e-01,-8.609659969806671143e-02
-3.965689986944198608e-02,7.639986276626586914e-01
-2.753253579139709473e-01,-7.388683557510375977e-01
1.678970158100128174e-01,4.348256886005401611e-01
7.971011996269226074e-01,6.054091453552246094e-02
3.291218876838684082e-01,-4.670220315456390381e-01
4.947400391101837158e-01,-4.529123604297637939e-01
6.473965644836425781e-01,-2.373685985803604126e-01
7.517449557781219482e-03,-2.985640168190002441e-01
6.890671849250793457e-01,3.560617566108703613e-01
-4.670461118221282959e-01,5.997633934020996094e-01
-2.708511352539062500e-01,7.313219308853149414e-01
7.568016648292541504e-01,-4.748035967350006104e-02
7.778505682945251465e-01,2.672881484031677246e-01
7.034419178962707520e-01,-4.000206887722015381e-01
1.819777190685272217e-01,-5.406081080436706543e-01
5.795088410377502441e-01,-2.925415039062500000e-01
-6.945359706878662109e-01,-4.528973400592803955e-01
1.443274021148681641e-01,-8.220549821853637695e-01
5.261231064796447754e-01,2.581773102283477783e-01
-7.176131755113601685e-02,4.452203810214996338e-01
5.897445678710937500e-01,-5.360876321792602539e-01
-7.047620415687561035e-01,3.921194970607757568e-01
7.708349823951721191e-01,-1.899399161338806152e-01
-4.592966139316558838e-01,4.281313121318817139e-01
-3.330321907997131348e-01,4.334061443805694580e-01
-1.385241150856018066e-01,-7.158710956573486328e-01
2.696438729763031006e-01,6.807572841644287109e-01
4.730597138404846191e-02,-7.799816131591796875e-01
3.843734562397003174e-01,-4.131901264190673828e-01
4.890802204608917236e-01,3.048637509346008301e-01
-4.244255125522613525e-01,2.715538442134857178e-01
7.131873369216918945e-01,-4.620918631553649902e-01
-7.886016368865966797e-01,-9.513708949089050293e-02
2.180086374282836914e-01,5.229128897190093994e-02
-2.213118672370910645e-01,-6.412672996520996094e-01
3.229354918003082275e-01,-3.350120484828948975e-01
8.623973280191421509e-02,-2.578366398811340332e-01
-7.988297343254089355e-01,-2.174764871597290039e-03
-7.414520382881164551e-01,4.178553521633148193e-01
4.830378592014312744e-01,6.267539262771606445e-01
1.137571707367897034e-01,-5.722386837005615234e-01
-1.910528540611267090e-01,-6.990722417831420898e-01
-1.160103902220726013e-01,6.777144670486450195e-01


==> figures/toy/figure/extension/data_ext/iteration_400_pred_50.csv <==
5.476481318473815918e-01,-3.116425573825836182e-01
-3.403734862804412842e-01,5.510835647583007812e-01
2.499340772628784180e-01,5.095944404602050781e-01
6.114094704389572144e-02,-5.535071492195129395e-01
-6.459539532661437988e-01,2.613860964775085449e-01
-2.701779305934906006e-01,-2.498054802417755127e-01
-2.975164949893951416e-01,5.081498622894287109e-01
4.737991392612457275e-01,5.535395145416259766e-01
-7.454754710197448730e-01,-1.073095053434371948e-01
5.909624695777893066e-01,4.159450232982635498e-01
1.849619150161743164e-01,5.946028232574462891e-01
-1.138578131794929504e-01,7.531110048294067383e-01
-3.722587525844573975e-01,4.216530025005340576e-01
-2.968095839023590088e-01,-6.138279438018798828e-01
-4.878600686788558960e-02,-1.000986769795417786e-01
-4.494341015815734863e-01,5.277564525604248047e-01
-6.949769854545593262e-01,1.892719268798828125e-01
-2.679933309555053711e-01,-7.390668392181396484e-01
-5.471927523612976074e-01,-5.231243371963500977e-01
-6.526749134063720703e-01,3.926684558391571045e-01
-2.329124808311462402e-01,-7.367459535598754883e-01
-4.763000011444091797e-01,-4.287457466125488281e-01
1.597538292407989502e-01,-7.447851896286010742e-01
4.359692335128784180e-01,-3.825592100620269775e-01
3.208568394184112549e-01,-2.461370080709457397e-01
6.530008465051651001e-02,-8.092619180679321289e-01
4.122806787490844727e-01,-1.872832477092742920e-01
1.530738472938537598e-01,-2.614246606826782227e-01
5.557696819305419922e-01,3.461120426654815674e-01
-3.516343235969543457e-01,6.416481733322143555e-01
-3.567537069320678711e-01,-3.743400424718856812e-02
-4.788828790187835693e-01,1.719443649053573608e-01
3.822992742061614990e-01,6.184071302413940430e-01
2.641450762748718262e-01,-8.175566196441650391e-01
2.644950747489929199e-01,-1.167899891734123230e-01
-2.138647139072418213e-01,-7.263133525848388672e-01
1.349991261959075928e-01,-3.114577531814575195e-01
4.215151965618133545e-01,1.242641210556030273e-01
-1.910329461097717285e-01,-9.963770955801010132e-02
-1.689097732305526733e-01,5.679992437362670898e-01
3.686389029026031494e-01,-3.806684315204620361e-01
-3.009584248065948486e-01,9.709273278713226318e-02
2.287905663251876831e-02,-7.231003046035766602e-01
-5.315663218498229980e-01,-4.726975858211517334e-01
1.084998324513435364e-01,-6.006027460098266602e-01
-6.635898947715759277e-01,-3.322048783302307129e-01
-3.677897453308105469e-01,-4.346013069152832031e-01
2.246562242507934570e-01,4.809407889842987061e-01
-5.128119587898254395e-01,3.891987502574920654e-01
-3.322095870971679688e-01,5.838824510574340820e-01
4.394682943820953369e-01,-1.454548388719558716e-01
-6.340523064136505127e-02,-7.558643817901611328e-01
1.295035779476165771e-01,-1.702349781990051270e-01
1.887934505939483643e-01,-7.801202535629272461e-01
-1.628870666027069092e-01,3.247279226779937744e-01
-6.121612191200256348e-01,5.799762010574340820e-01
4.452821910381317139e-01,-1.943665742874145508e-01
4.235694408416748047e-01,5.749963223934173584e-02
5.617803931236267090e-01,3.561954200267791748e-01
2.610302269458770752e-01,5.466814041137695312e-01
2.099281549453735352e-01,6.449387073516845703e-01
-1.942889392375946045e-01,5.026783943176269531e-01
2.887494862079620361e-03,6.599333286285400391e-01
4.738470613956451416e-01,6.366952657699584961e-01
1.372353136539459229e-01,5.871504545211791992e-01
2.944572269916534424e-01,-8.583348989486694336e-02
4.519871175289154053e-01,1.469221711158752441e-01
-7.134289294481277466e-02,2.349097430706024170e-01
9.798196703195571899e-02,-5.644609928131103516e-01
-4.387937486171722412e-01,-1.959937363862991333e-01
-3.722054064273834229e-01,4.152595698833465576e-01
9.142401069402694702e-02,-7.755155563354492188e-01
-5.635852813720703125e-01,-5.524623394012451172e-01
5.387416481971740723e-01,4.552042782306671143e-01
6.103015542030334473e-01,8.241793513298034668e-02
5.914592146873474121e-01,-6.134875118732452393e-02
-2.107215821743011475e-01,6.486955881118774414e-01
1.742346882820129395e-01,-1.878965348005294800e-01
-3.260964751243591309e-01,5.745947360992431641e-01
1.748634576797485352e-01,-5.682028532028198242e-01
5.505098700523376465e-01,-2.860706448554992676e-01
3.531663417816162109e-01,7.112258672714233398e-01
-5.913864970207214355e-01,5.935694277286529541e-02
-2.301403880119323730e-01,7.371413707733154297e-01
4.391807019710540771e-01,-3.443589508533477783e-01
1.933293342590332031e-01,-3.706523478031158447e-01
2.519780397415161133e-01,-4.097852110862731934e-01
-3.756113052368164062e-01,3.719438612461090088e-01
-5.997949838638305664e-01,5.776767730712890625e-01
-2.331084907054901123e-01,1.170568019151687622e-01
-4.232412576675415039e-02,-2.321554422378540039e-01
4.218556582927703857e-01,-4.350471794605255127e-01
5.656433701515197754e-01,-3.430323302745819092e-01
4.682407528162002563e-02,-1.910279393196105957e-01
-3.103644549846649170e-01,-2.177290916442871094e-01
1.811801195144653320e-01,4.401265680789947510e-01
4.453292191028594971e-01,-6.571414470672607422e-01
2.334470152854919434e-01,-4.779963493347167969e-01
2.195687890052795410e-01,-5.417425632476806641e-01
-1.075839772820472717e-01,-2.364237904548645020e-01
-5.441694855690002441e-01,3.547450602054595947e-01
3.638531863689422607e-01,2.855089306831359863e-01
4.744543731212615967e-01,-3.698267936706542969e-01
-3.923020958900451660e-01,-3.585540354251861572e-01
-5.144096016883850098e-01,-3.733385205268859863e-01
-3.675154596567153931e-02,6.338462829589843750e-01
-1.676329672336578369e-01,6.017920374870300293e-02
-6.009449362754821777e-01,-1.067016348242759705e-01
5.841100811958312988e-01,3.487877845764160156e-01
4.815412312746047974e-02,-3.220075368881225586e-01
-4.173072278499603271e-01,3.196886479854583740e-01
-7.363206744194030762e-01,3.679228127002716064e-01
-5.822002142667770386e-02,6.130150556564331055e-01
-1.562681198120117188e-01,2.078360915184020996e-01
2.973643541336059570e-01,1.655015796422958374e-01
6.649261116981506348e-01,-3.345717787742614746e-01
-2.045016884803771973e-01,-2.666650414466857910e-01
5.416131615638732910e-01,7.194644212722778320e-02
-1.977921426296234131e-01,6.640707254409790039e-01
-1.141528412699699402e-01,-6.714620590209960938e-01
-2.311953902244567871e-01,-2.061634510755538940e-02
2.987651228904724121e-01,6.333680152893066406e-01
4.363798499107360840e-01,3.163459897041320801e-01
1.264894008636474609e-01,-2.442015707492828369e-01
8.647987991571426392e-02,5.132158994674682617e-01
5.753281116485595703e-01,3.599095940589904785e-01
-5.384801030158996582e-01,4.873071610927581787e-01
2.787289023399353027e-01,-5.493477582931518555e-01
1.719971299171447754e-01,-2.124559581279754639e-01
5.573431849479675293e-01,-4.385996758937835693e-01
2.701180875301361084e-01,1.746258735656738281e-01
-3.131628930568695068e-01,-6.854908466339111328e-01
4.321060478687286377e-01,-6.896153092384338379e-03
3.093611896038055420e-01,4.680322855710983276e-02
1.179362908005714417e-01,4.230781793594360352e-01
6.017350554466247559e-01,2.200291752815246582e-01
9.653773158788681030e-02,6.507329940795898438e-01
3.180698305368423462e-02,4.725994169712066650e-01
-3.524698019027709961e-01,-2.578730583190917969e-01
-3.301664888858795166e-01,-7.499818801879882812e-01
1.241526827216148376e-01,-4.157532006502151489e-02
-2.524512261152267456e-02,1.248027682304382324e-01
4.447734057903289795e-01,4.799370467662811279e-01
1.467971503734588623e-01,2.869246900081634521e-01
6.791884899139404297e-01,4.043213278055191040e-02
-3.976020514965057373e-01,-2.193812429904937744e-01
-3.188206553459167480e-01,-1.932594627141952515e-01
2.916177809238433838e-01,-3.130311071872711182e-01
4.763490259647369385e-01,-7.799871265888214111e-02
2.916254103183746338e-01,-5.429933071136474609e-01
7.621636241674423218e-02,1.243755817413330078e-01
1.021382883191108704e-01,3.128039538860321045e-01
1.565841734409332275e-01,5.052484273910522461e-01
2.578786015510559082e-01,-3.312512934207916260e-01
3.927847743034362793e-01,-1.914247870445251465e-03
-8.410912007093429565e-02,6.423327922821044922e-01
6.976301223039627075e-02,-4.920104444026947021e-01
3.133450746536254883e-01,-3.402024209499359131e-01
3.360252678394317627e-01,-2.716170847415924072e-01
2.242853641510009766e-01,-4.337490499019622803e-01
6.690815091133117676e-01,-2.225361168384552002e-01
5.933016538619995117e-01,-2.334947437047958374e-01
-1.590518057346343994e-01,-3.733049929141998291e-01
5.808438658714294434e-01,3.096305131912231445e-01
-1.089941933751106262e-01,1.701042950153350830e-01
-6.235789060592651367e-01,4.972130954265594482e-01
5.631055235862731934e-01,3.162131309509277344e-01
4.271687567234039307e-01,1.775328218936920166e-01
5.085098147392272949e-01,-1.590022742748260498e-01
-1.268350034952163696e-01,-1.566530466079711914e-01
4.430147707462310791e-01,6.464377045631408691e-02
-7.993001341819763184e-01,1.044118404388427734e-02
-1.667677164077758789e-01,-6.297489404678344727e-01
9.383101016283035278e-02,2.288379669189453125e-01
4.418114721775054932e-01,-7.075829505920410156e-01
3.963194489479064941e-01,2.802369594573974609e-01
7.396848201751708984e-01,-7.804429531097412109e-02
-6.733078360557556152e-01,5.165922641754150391e-01
5.645248889923095703e-01,-1.134720444679260254e-02
-1.470332443714141846e-01,3.456926047801971436e-01
3.642853200435638428e-01,4.321882873773574829e-02
-3.425423800945281982e-01,-4.574341475963592529e-01
5.103908777236938477e-01,4.540619552135467529e-01
-1.148891746997833252e-01,-8.140852451324462891e-01
5.533756017684936523e-01,-3.629499375820159912e-01
2.853819131851196289e-01,1.654608547687530518e-01
1.259026825428009033e-01,1.758166849613189697e-01
6.941788792610168457e-01,-3.837651014328002930e-02
-2.019305229187011719e-01,-2.493189275264739990e-02
-8.353976160287857056e-02,4.385848343372344971e-02
-3.145586848258972168e-01,-5.983120203018188477e-01
4.432402551174163818e-01,-1.348789036273956299e-01
1.561117768287658691e-01,-3.591716289520263672e-03
-7.448657751083374023e-01,-2.158046960830688477e-01
1.888720095157623291e-01,7.063299417495727539e-01
5.588842928409576416e-02,-6.047588586807250977e-01
-9.801930934190750122e-02,-5.659993886947631836e-01
3.434588015079498291e-01,3.273516893386840820e-01


==> figures/toy/figure/extension/data_ext/iteration_400_pred_60.csv <==
1.969369351863861084e-01,-4.733696579933166504e-03
-4.098544120788574219e-01,4.874731004238128662e-01
1.706170737743377686e-01,3.873105943202972412e-01
1.030251011252403259e-01,-4.320094883441925049e-01
-4.113273918628692627e-01,2.795355021953582764e-01
1.157656386494636536e-01,-5.434392690658569336e-01
-1.031235978007316589e-01,3.919887840747833252e-01
5.123978853225708008e-01,-4.782002866268157959e-01
2.991793155670166016e-01,1.296521723270416260e-01
-1.884409487247467041e-01,-3.757147192955017090e-01
4.749487936496734619e-01,2.518307268619537354e-01
1.806846857070922852e-01,4.063890278339385986e-01
-3.143962025642395020e-01,4.087331593036651611e-01
-5.926544219255447388e-02,3.658761680126190186e-01
-4.238322079181671143e-01,-2.884116172790527344e-01
1.968297064304351807e-01,-4.369878470897674561e-01
-4.513106644153594971e-01,4.240734279155731201e-01
-3.376820981502532959e-01,1.014735549688339233e-01
-4.606762528419494629e-01,-3.391177058219909668e-01
-2.964299023151397705e-01,-5.199046134948730469e-01
-3.556098341941833496e-01,2.549785971641540527e-01
1.211320534348487854e-01,-6.558669805526733398e-01
-4.936724305152893066e-01,-1.187623739242553711e-01
4.007323086261749268e-01,-4.366166293621063232e-01
4.260929524898529053e-01,-5.585634708404541016e-01
-8.012763410806655884e-02,1.835510432720184326e-01
-7.236462086439132690e-02,-5.658755302429199219e-01
8.991039544343948364e-02,3.391575813293457031e-02
1.580055058002471924e-01,-3.672040998935699463e-01
1.553666591644287109e-01,3.114130198955535889e-01
-3.017665445804595947e-01,2.076238691806793213e-01
1.093822047114372253e-01,1.017835587263107300e-01
-1.102001145482063293e-01,3.353510200977325439e-01
3.243453502655029297e-01,3.817663788795471191e-01
8.078559488058090210e-02,-6.917291879653930664e-01
5.195626020431518555e-01,1.576129794120788574e-01
-9.610422700643539429e-02,-2.915415465831756592e-01
5.745188146829605103e-02,-9.755830466747283936e-02
8.096381276845932007e-02,1.484780758619308472e-01
1.107961162924766541e-01,-1.686322391033172607e-01
-1.951666176319122314e-01,6.284806728363037109e-01
5.126611590385437012e-01,-5.288809537887573242e-02
-3.785014748573303223e-01,-9.391111135482788086e-02
2.822318673133850098e-01,-3.757595717906951904e-01
4.894918948411941528e-02,-3.988075852394104004e-01
5.605380982160568237e-02,-1.032980978488922119e-01
-5.894324779510498047e-01,-1.234237700700759888e-01
-2.126513719558715820e-01,-1.983371973037719727e-01
2.014420926570892334e-03,4.453576505184173584e-01
-3.649869561195373535e-01,3.366321623325347900e-01
-2.202831506729125977e-01,4.789972007274627686e-01
3.207814693450927734e-01,-3.689438402652740479e-01
-1.123899295926094055e-01,-3.134457468986511230e-01
1.251422762870788574e-01,-3.851550817489624023e-01
1.956835091114044189e-01,-4.208115637302398682e-01
8.687846362590789795e-03,7.157357037067413330e-02
-5.806689858436584473e-01,2.303204238414764404e-01
4.937840998172760010e-01,-1.807946264743804932e-01
4.231792986392974854e-01,-1.078544557094573975e-01
-7.758658379316329956e-02,1.663156449794769287e-01
4.348436594009399414e-01,2.151480317115783691e-01
3.225573301315307617e-01,2.498003840446472168e-01
-1.819325387477874756e-01,3.309779465198516846e-01
-3.155436515808105469e-01,3.323372304439544678e-01
5.192375779151916504e-01,4.370657503604888916e-01
1.362889111042022705e-01,5.504772663116455078e-01
-7.877873629331588745e-02,-1.653212755918502808e-01
4.217679798603057861e-01,-1.529980897903442383e-01
3.628107011318206787e-01,1.689190566539764404e-01
-1.476978361606597900e-01,-5.033013820648193359e-01
-5.689406394958496094e-01,-1.536375656723976135e-02
-1.974794566631317139e-01,1.725822538137435913e-01
2.518346905708312988e-02,-6.201227903366088867e-01
-2.589804232120513916e-01,-6.229790449142456055e-01
6.408565044403076172e-01,1.295956969261169434e-01
1.896469295024871826e-01,-2.162102013826370239e-01
4.410973936319351196e-02,1.595923602581024170e-01
5.404564738273620605e-01,-1.173847988247871399e-01
-3.663857281208038330e-01,4.132101535797119141e-01
3.673980832099914551e-01,-3.094327822327613831e-02
4.351426959037780762e-01,-2.849536538124084473e-01
4.202120304107666016e-01,5.278174877166748047e-01
-4.641094505786895752e-01,-5.072889104485511780e-02
-2.331832051277160645e-01,5.548751354217529297e-01
4.268732666969299316e-01,-2.804986834526062012e-01
2.710188925266265869e-01,1.152660548686981201e-01
1.019827499985694885e-01,-3.244595229625701904e-01
-3.982332348823547363e-01,-8.287053555250167847e-02
-3.647810518741607666e-01,4.468420445919036865e-01
-1.689137667417526245e-01,1.164449006319046021e-02
1.727397739887237549e-01,-3.703769147396087646e-01
1.873143017292022705e-03,-9.884843230247497559e-02
3.234948515892028809e-01,2.319687902927398682e-01
-4.291177541017532349e-02,-6.165186166763305664e-01
3.366021066904067993e-02,-2.344525456428527832e-01
-4.188134521245956421e-02,2.325930595397949219e-01
4.303297698497772217e-01,-4.838693141937255859e-01
3.387028574943542480e-01,-1.879214644432067871e-01
1.137001439929008484e-01,-1.855596899986267090e-03
2.350730597972869873e-01,-1.633344590663909912e-02
-2.122762501239776611e-01,-9.161368757486343384e-02
1.174877062439918518e-01,-2.291145324707031250e-01
-3.765925019979476929e-02,-4.293704777956008911e-02
-1.512553393840789795e-01,2.112678885459899902e-01
-3.007489144802093506e-01,-2.732286155223846436e-01
-1.308581829071044922e-01,1.743597686290740967e-01
-3.208287954330444336e-01,2.828896045684814453e-03
-4.014400541782379150e-01,-2.878887653350830078e-01
3.621809184551239014e-01,2.135311663150787354e-01
1.754974424839019775e-01,-3.722123205661773682e-01
-3.698476254940032959e-01,3.147088587284088135e-01
-3.978545963764190674e-01,3.661043941974639893e-01
1.571362912654876709e-01,3.094929158687591553e-01
-3.693587183952331543e-01,-1.610843688249588013e-01
2.168321013450622559e-01,4.083611667156219482e-01
3.303216397762298584e-01,-2.388766258955001831e-01
2.421505451202392578e-01,-3.169557452201843262e-01
4.714233577251434326e-01,-1.029435396194458008e-01
-2.290982753038406372e-02,3.869639933109283447e-01
6.407797336578369141e-04,-5.239071846008300781e-01
-2.670249342918395996e-01,3.726008534431457520e-01
4.496287405490875244e-01,2.665570676326751709e-01
4.138868153095245361e-01,3.663875460624694824e-01
-1.881448626518249512e-01,1.214390993118286133e-01
4.714001715183258057e-01,2.755289077758789062e-01
2.205678522586822510e-01,2.080839574337005615e-01
-1.585287153720855713e-01,4.959776103496551514e-01
3.145539760589599609e-01,-4.909542500972747803e-01
1.076415702700614929e-01,-1.364255100488662720e-01
5.279251933097839355e-01,-2.166950702667236328e-01
1.497343927621841431e-02,5.444687604904174805e-01
-2.807393670082092285e-01,-3.074875175952911377e-01
2.317422330379486084e-01,1.769979894161224365e-01
-3.541115671396255493e-02,1.456310898065567017e-01
2.309625744819641113e-01,-3.069634735584259033e-01
8.169049769639968872e-02,-1.503626108169555664e-01
-1.269254386425018311e-01,2.750236690044403076e-01
2.009863406419754028e-02,4.292940199375152588e-01
-4.775047302246093750e-01,-2.846978902816772461e-01
4.453367292881011963e-01,-2.461945116519927979e-01
1.514046490192413330e-01,-4.387603998184204102e-01
3.680623471736907959e-01,5.285660028457641602e-01
2.653686106204986572e-01,2.187189161777496338e-01
1.869049370288848877e-01,3.848268687725067139e-01
-4.278621077537536621e-02,-5.726896524429321289e-01
-4.211987257003784180e-01,3.305806815624237061e-01
-2.386911213397979736e-01,3.621172308921813965e-01
3.314357101917266846e-01,5.640047788619995117e-02
-3.660059720277786255e-02,-4.713583886623382568e-01
1.622867882251739502e-01,-2.367211878299713135e-02
1.764433979988098145e-01,1.913146078586578369e-01
4.114274680614471436e-01,5.006221681833267212e-02
1.496517360210418701e-01,1.086252927780151367e-02
3.302665650844573975e-01,-1.596432328224182129e-01
-1.322872936725616455e-03,3.209108710289001465e-01
4.411303699016571045e-01,-1.438225209712982178e-01
2.524463087320327759e-02,-4.245772063732147217e-01
5.222126245498657227e-01,2.251992225646972656e-01
5.442506074905395508e-02,-4.609105885028839111e-01
1.015922352671623230e-01,-3.230926394462585449e-01
4.330847859382629395e-01,-7.379326224327087402e-02
1.480844020843505859e-01,1.141347289085388184e-01
5.842663645744323730e-01,1.300206482410430908e-01
4.784092307090759277e-04,1.514958739280700684e-01
-2.169959247112274170e-01,5.171351432800292969e-01
3.746737539768218994e-01,1.722896695137023926e-01
-9.823590517044067383e-05,-2.591756731271743774e-02
1.320428848266601562e-01,-4.153949618339538574e-01
-1.608116179704666138e-02,-2.456553280353546143e-01
4.751600325107574463e-01,2.294376492500305176e-03
-4.131618142127990723e-01,-6.918554753065109253e-02
-1.875012516975402832e-01,-2.048561125993728638e-01
-1.686909943819046021e-01,6.756539642810821533e-02
4.727019369602203369e-01,-3.868194222450256348e-01
2.481752336025238037e-01,1.590821892023086548e-01
6.470991969108581543e-01,-4.073559492826461792e-02
-8.792845159769058228e-02,4.541884362697601318e-01
4.862731397151947021e-01,-2.671227753162384033e-01
-2.212986946105957031e-01,4.435288012027740479e-01
-1.215322986245155334e-01,2.124682664871215820e-01
-4.808934628963470459e-01,8.149787783622741699e-02
5.156517028808593750e-01,7.957234978675842285e-02
-3.360054194927215576e-01,-3.207784295082092285e-01
3.651944398880004883e-01,-1.849561631679534912e-01
6.092511862516403198e-02,-3.051865696907043457e-01
1.224966421723365784e-01,1.526395529508590698e-01
4.662260711193084717e-01,-1.713250875473022461e-01
-4.187272787094116211e-01,-3.221216201782226562e-01
6.808129698038101196e-02,-1.461914479732513428e-01
-7.143033295869827271e-02,-3.491406738758087158e-01
-6.813342124223709106e-02,-2.630500495433807373e-02
1.089660599827766418e-01,-9.654376655817031860e-03
-2.052749395370483398e-01,-1.682950556278228760e-01
-2.785883843898773193e-01,-5.323102697730064392e-02
-1.495991051197052002e-01,4.211544394493103027e-01
2.423167228698730469e-01,-2.107547521591186523e-01
-1.385719478130340576e-01,-5.979158878326416016e-01
-1.629385650157928467e-01,3.540700376033782959e-01


==> figures/toy/figure/extension/data_ext/iteration_400_pred_70.csv <==
1.689121723175048828e-01,3.616017103195190430e-02
-2.069952487945556641e-01,2.152159214019775391e-01
7.446721941232681274e-02,1.932922005653381348e-01
3.054183423519134521e-01,-2.187890410423278809e-01
-2.520664036273956299e-01,-1.061409711837768555e-01
1.446489691734313965e-01,-5.347169637680053711e-01
1.538641750812530518e-01,4.333283603191375732e-01
-4.490419477224349976e-02,-3.778330385684967041e-01
-1.122068837285041809e-01,-2.945329546928405762e-01
-1.151022240519523621e-01,6.629872322082519531e-02
5.192453861236572266e-01,7.400982081890106201e-03
2.362667322158813477e-01,2.451680600643157959e-01
1.527156531810760498e-01,3.395545184612274170e-01
-1.409263610839843750e-01,3.703129589557647705e-01
5.566410720348358154e-02,-3.594471216201782227e-01
1.475481390953063965e-01,-1.383660733699798584e-01
4.457309842109680176e-04,2.643696963787078857e-01
2.267240732908248901e-02,2.849470674991607666e-01
-3.993268907070159912e-01,-1.828225255012512207e-01
-1.070690974593162537e-01,-3.981229364871978760e-01
-1.241884753108024597e-01,-8.442591130733489990e-02
6.317001581192016602e-02,-4.637918174266815186e-01
-2.205504775047302246e-01,1.452567428350448608e-02
3.715697526931762695e-01,-7.264851033687591553e-02
-2.409975230693817139e-01,-2.671374678611755371e-01
1.226753368973731995e-01,1.185524463653564453e-02
-1.594973802566528320e-01,-2.859902381896972656e-01
1.453656554222106934e-01,-3.542585670948028564e-01
-1.865990161895751953e-01,-3.053103387355804443e-01
3.623650223016738892e-02,6.318989396095275879e-02
-6.920848041772842407e-02,8.711428940296173096e-02
1.063186451792716980e-01,1.507753133773803711e-01
-2.341269552707672119e-01,1.411963105201721191e-01
4.740953743457794189e-01,3.386347591876983643e-01
-1.333061605691909790e-02,-3.299857974052429199e-01
1.842298209667205811e-01,2.364365756511688232e-01
-1.225598677992820740e-01,1.243785023689270020e-02
4.013277590274810791e-01,-1.028587892651557922e-01
4.816488176584243774e-02,1.834271252155303955e-01
-4.457802325487136841e-02,2.022540867328643799e-01
-1.586219966411590576e-01,3.737845718860626221e-01
9.005463868379592896e-02,-3.715739548206329346e-01
-1.694432795047760010e-01,-1.915951520204544067e-01
-4.123518615961074829e-02,-2.355841100215911865e-01
2.963668704032897949e-01,-4.389793574810028076e-01
1.152998730540275574e-01,5.815783143043518066e-02
-2.783539295196533203e-01,-2.971666455268859863e-01
-2.843695878982543945e-01,-3.027652502059936523e-01
-1.968491375446319580e-01,1.845211982727050781e-01
2.415017783641815186e-01,-2.174196243286132812e-01
-1.480990648269653320e-01,3.217650949954986572e-01
1.705330312252044678e-01,3.048005700111389160e-01
1.750256717205047607e-01,-2.945487201213836670e-01
4.136936664581298828e-01,-1.543826162815093994e-01
2.790847420692443848e-01,-1.664163768291473389e-01
3.115745633840560913e-02,-2.607179433107376099e-02
-3.939794301986694336e-01,-9.650911390781402588e-02
1.976175606250762939e-01,-2.449189722537994385e-01
3.034538030624389648e-01,1.232725977897644043e-01
2.068555653095245361e-01,-5.541202425956726074e-02
3.082193732261657715e-01,-1.434290856122970581e-01
1.897403895854949951e-01,1.510610431432723999e-01
1.912261545658111572e-01,5.892540514469146729e-02
-6.061949580907821655e-02,7.252809405326843262e-02
7.989021390676498413e-02,3.747242391109466553e-01
-1.736621856689453125e-01,2.983333766460418701e-01
-1.964723318815231323e-02,-3.804261088371276855e-01
1.781485378742218018e-01,-1.657431721687316895e-01
4.471885859966278076e-01,8.742900192737579346e-02
-1.385094225406646729e-01,-3.096688389778137207e-01
-2.453894913196563721e-01,1.056605279445648193e-01
-9.617737680673599243e-02,1.542507112026214600e-01
-1.269005835056304932e-01,-4.992436468601226807e-01
-1.854378432035446167e-01,-5.296813249588012695e-01
4.352625906467437744e-01,3.446691334247589111e-01
3.526575565338134766e-01,-3.602775633335113525e-01
4.237312078475952148e-01,-2.159636318683624268e-01
-1.177946701645851135e-01,6.178811192512512207e-02
4.081264138221740723e-01,-2.027055621147155762e-02
-6.487033516168594360e-02,2.066084146499633789e-01
2.003185153007507324e-01,-1.751974523067474365e-01
-1.717724651098251343e-02,-1.508469879627227783e-01
2.187927663326263428e-01,3.767983019351959229e-01
3.269471973180770874e-02,2.371340990066528320e-03
-1.304405182600021362e-02,4.180954694747924805e-01
1.783712506294250488e-01,4.548332095146179199e-02
1.251839697360992432e-01,-7.022889703512191772e-02
-3.837577998638153076e-03,-1.926091909408569336e-01
-4.792266339063644409e-02,-5.757642537355422974e-02
-4.920177161693572998e-03,2.605226337909698486e-01
-4.558908194303512573e-02,1.926160752773284912e-01
-7.193451374769210815e-02,-3.755290508270263672e-01
1.788142621517181396e-01,6.954146921634674072e-02
1.924340426921844482e-01,-2.108181416988372803e-01
-1.960428059101104736e-01,-3.146174848079681396e-01
-1.004879921674728394e-02,-2.362249195575714111e-01
2.483507096767425537e-01,3.090262115001678467e-01
3.227726370096206665e-02,-1.372461020946502686e-01
-1.916312426328659058e-02,1.481071859598159790e-02
2.883633226156234741e-02,-1.431415677070617676e-01
-2.374954521656036377e-03,2.845331430435180664e-01
-1.491834223270416260e-01,-4.521089792251586914e-02
-1.349657475948333740e-01,1.323789358139038086e-01
3.920491784811019897e-02,-1.306539624929428101e-01
-3.892006725072860718e-02,-3.266632556915283203e-02
1.752069890499114990e-01,2.875746041536331177e-02
-1.331560015678405762e-01,-2.110421657562255859e-02
-6.268911808729171753e-02,-1.130682379007339478e-01
-4.610015451908111572e-01,-2.090118229389190674e-01
2.824300229549407959e-01,-2.866493165493011475e-02
3.337674140930175781e-01,-3.280230760574340820e-01
3.927338868379592896e-02,3.327884972095489502e-01
-4.963634163141250610e-02,2.196260988712310791e-01
6.814114004373550415e-02,2.175565361976623535e-01
-1.101714298129081726e-01,-4.116213023662567139e-01
-4.041748493909835815e-02,2.970207631587982178e-01
-1.532410681247711182e-01,-1.880311965942382812e-01
1.423200368881225586e-01,-3.007335960865020752e-01
2.987684607505798340e-01,-2.854366302490234375e-01
3.475638478994369507e-02,-9.816574305295944214e-02
-1.046056523919105530e-01,-2.552495598793029785e-01
-1.275812089443206787e-01,1.524013131856918335e-01
4.761794507503509521e-01,1.933205723762512207e-01
2.689624130725860596e-01,2.946207821369171143e-01
-2.269873321056365967e-01,5.215188860893249512e-02
4.921000450849533081e-02,3.781385123729705811e-01
6.953269988298416138e-02,6.995561718940734863e-02
2.074642479419708252e-01,-2.024551630020141602e-01
2.587422132492065430e-01,-2.870329320430755615e-01
4.046148657798767090e-01,2.180667221546173096e-02
9.300584346055984497e-02,2.148484587669372559e-01
-2.099890112876892090e-01,-6.038670241832733154e-02
-1.961629837751388550e-02,3.748238086700439453e-01
1.253286302089691162e-01,-4.958599805831909180e-02
8.695513755083084106e-02,-1.059869974851608276e-01
2.101450264453887939e-01,7.135008275508880615e-02
4.344248026609420776e-02,1.172762513160705566e-01
3.678121417760848999e-02,1.422201395034790039e-01
-2.392657995223999023e-01,2.704471647739410400e-01
-1.067627221345901489e-02,-5.506665110588073730e-01
4.712232202291488647e-02,4.678019136190414429e-02
2.411238104104995728e-02,-4.450301229953765869e-01
1.473944485187530518e-01,2.122379243373870850e-01
5.752999335527420044e-02,8.346542716026306152e-03
1.052126958966255188e-01,2.348273992538452148e-01
-1.744538545608520508e-01,-2.621229588985443115e-01
-2.929981052875518799e-01,2.332720458507537842e-01
4.849902540445327759e-02,3.978584408760070801e-01
3.616631329059600830e-01,6.675110757350921631e-02
-2.755013853311538696e-02,-4.622006118297576904e-01
6.783293932676315308e-02,3.702191412448883057e-01
-1.414344310760498047e-01,-6.858523935079574585e-02
-3.923849016427993774e-02,-1.482269018888473511e-01
2.346597611904144287e-01,-3.518379032611846924e-01
4.489318281412124634e-02,-3.740690648555755615e-03
5.314753204584121704e-02,3.718608021736145020e-01
2.376020848751068115e-01,-3.003668785095214844e-02
5.301512032747268677e-02,-4.046612679958343506e-01
4.271714687347412109e-01,1.275167614221572876e-01
3.255849331617355347e-02,-3.250572383403778076e-01
1.604532897472381592e-01,-1.434437334537506104e-01
3.598241508007049561e-01,-7.744745165109634399e-02
1.538484394550323486e-01,4.845377504825592041e-01
3.384306430816650391e-01,2.833364903926849365e-01
9.971228986978530884e-02,-6.532526761293411255e-02
-7.314721494913101196e-02,3.919088840484619141e-01
4.849554002285003662e-01,-5.425518751144409180e-02
-6.316935271024703979e-02,1.021745502948760986e-01
8.712374418973922729e-02,-4.072972834110260010e-01
-8.642352372407913208e-02,1.136750876903533936e-01
3.703228235244750977e-01,3.470731377601623535e-01
-2.855409383773803711e-01,-2.509689331054687500e-01
2.974531054496765137e-01,-6.032411754131317139e-02
-2.090891003608703613e-01,-1.974509358406066895e-01
1.791445612907409668e-01,6.233608722686767578e-02
-1.066206172108650208e-01,1.749327778816223145e-01
-1.184413209557533264e-01,2.547287046909332275e-01
-6.936567276716232300e-02,-6.928797811269760132e-02
2.401884645223617554e-02,3.967688083648681641e-01
-7.533500343561172485e-02,1.725427508354187012e-01
-1.772655546665191650e-01,6.655076146125793457e-02
3.403770029544830322e-01,3.098404705524444580e-01
-1.661713421344757080e-01,-2.260294854640960693e-01
8.384124189615249634e-02,1.248771250247955322e-01
4.322373867034912109e-01,9.014295041561126709e-02
-1.051584854722023010e-01,-1.958253979682922363e-01
4.433654248714447021e-01,-1.409581005573272705e-01
-1.200922206044197083e-01,-1.174386069178581238e-01
-2.551139146089553833e-02,-4.614862203598022461e-01
-1.949000656604766846e-01,-3.088164627552032471e-01
1.550408899784088135e-01,-3.625582754611968994e-01
-1.275636553764343262e-01,2.653844058513641357e-01
4.948500543832778931e-02,-2.851778864860534668e-01
-1.911579966545104980e-01,9.438621997833251953e-02
1.865861564874649048e-02,3.201974928379058838e-01
1.757226884365081787e-01,-5.308209657669067383e-01
5.636580288410186768e-03,-5.269324183464050293e-01
6.196344643831253052e-02,1.723370850086212158e-01


==> figures/toy/figure/extension/data_ext/iteration_400_pred_80.csv <==
3.935213387012481689e-01,2.578734606504440308e-02
2.485588937997817993e-02,1.826191842555999756e-01
1.904079020023345947e-01,1.470283865928649902e-01
-1.051500439643859863e-04,-2.279567867517471313e-01
-7.193834334611892700e-02,-9.858634322881698608e-02
1.120792254805564880e-01,-2.533331513404846191e-01
-6.758650392293930054e-02,1.546183824539184570e-01
3.833898156881332397e-02,-1.573432981967926025e-01
-9.140063077211380005e-02,-1.094261780381202698e-01
-6.438431888818740845e-02,-1.008509844541549683e-01
3.255585432052612305e-01,1.497638821601867676e-01
2.588343024253845215e-01,1.831996440887451172e-01
1.656295955181121826e-01,2.797791063785552979e-01
9.852106124162673950e-02,2.450367510318756104e-01
-3.063730150461196899e-02,-2.368050068616867065e-01
3.367783725261688232e-01,-3.356537595391273499e-02
2.584736049175262451e-01,-4.126369208097457886e-02
-1.782386600971221924e-01,1.425290107727050781e-01
-3.189874589443206787e-01,-3.668911755084991455e-02
-1.745874583721160889e-01,-1.720200181007385254e-01
4.925682395696640015e-02,8.708313107490539551e-03
-1.346878111362457275e-01,-2.253516316413879395e-01
7.863502949476242065e-02,-7.930431514978408813e-02
3.127797245979309082e-01,-1.621197760105133057e-01
-3.205322921276092529e-01,8.092336356639862061e-02
7.095821946859359741e-02,2.092131078243255615e-01
-9.936880320310592651e-02,-2.372665852308273315e-01
1.364279985427856445e-01,-1.224116161465644836e-01
2.344299107789993286e-02,-2.274083942174911499e-01
-7.640477269887924194e-02,3.161404281854629517e-02
-1.931065320968627930e-01,1.102896481752395630e-01
5.601223558187484741e-02,5.858422815799713135e-02
8.107916265726089478e-02,-5.733184516429901123e-03
2.696148455142974854e-01,1.822922825813293457e-01
5.075111985206604004e-04,-2.035012692213058472e-01
-1.551624238491058350e-01,4.729683697223663330e-02
4.003889858722686768e-03,7.467463612556457520e-03
3.757703006267547607e-01,1.067636758089065552e-01
1.454525440931320190e-02,1.027002930641174316e-03
-1.033008024096488953e-01,4.901427030563354492e-02
-2.310895025730133057e-01,2.142956852912902832e-02
-3.816407173871994019e-02,-8.818909525871276855e-02
-1.198213547468185425e-02,-1.781634986400604248e-03
8.242151886224746704e-02,-1.284991800785064697e-01
1.915488541126251221e-01,-4.980885237455368042e-02
-4.508840292692184448e-02,-1.613792330026626587e-01
5.303438752889633179e-02,-2.019807994365692139e-01
-1.594930887222290039e-01,1.700361073017120361e-02
-1.994473338127136230e-01,1.029869616031646729e-01
9.943870455026626587e-02,-1.547462940216064453e-01
-2.750543355941772461e-01,1.687476933002471924e-01
-7.193537801504135132e-02,1.919390857219696045e-01
-1.229901835322380066e-01,1.823878437280654907e-01
2.769891917705535889e-01,-1.001873016357421875e-01
2.785415351390838623e-01,-1.442156359553337097e-02
-2.308048605918884277e-01,3.737822920083999634e-02
-8.112386614084243774e-02,2.339606285095214844e-01
2.689198553562164307e-01,2.692478001117706299e-01
7.612825185060501099e-02,2.263153791427612305e-01
1.867322325706481934e-01,-1.223137304186820984e-01
3.684557080268859863e-01,1.224319934844970703e-01
2.402173578739166260e-01,2.154125273227691650e-01
1.205960437655448914e-01,-1.222295090556144714e-01
3.197558820247650146e-01,7.755294442176818848e-03
1.399868428707122803e-01,3.760977685451507568e-01
-4.023020714521408081e-02,2.597131431102752686e-01
-1.020427420735359192e-01,-1.607810556888580322e-01
7.425800710916519165e-02,-1.379677504301071167e-01
3.047392964363098145e-01,7.607366144657135010e-02
-6.483162194490432739e-02,-9.834567457437515259e-02
-7.305373996496200562e-02,-3.802711889147758484e-02
-2.615853548049926758e-01,4.072783142328262329e-02
7.224611937999725342e-03,-1.538887023925781250e-01
6.699601560831069946e-02,-3.566886112093925476e-02
2.285226881504058838e-01,2.145996093750000000e-01
2.938234806060791016e-01,-1.206487119197845459e-01
2.988454401493072510e-01,5.623039603233337402e-02
1.901861131191253662e-01,4.703894257545471191e-02
2.456000149250030518e-01,-1.713972166180610657e-02
-5.023121088743209839e-02,-1.875397413969039917e-01
3.248665034770965576e-01,9.178096055984497070e-02
6.636393815279006958e-02,-8.615148067474365234e-02
1.947298645973205566e-01,2.134967744350433350e-01
1.250482201576232910e-01,8.451911807060241699e-02
-3.643967211246490479e-01,1.006723046302795410e-01
1.111832335591316223e-01,-8.746477961540222168e-02
1.675355136394500732e-01,1.551485061645507812e-02
-2.365830540657043457e-01,7.017865777015686035e-02
-1.629621982574462891e-01,6.154948472976684570e-02
-1.036306470632553101e-02,3.888936936855316162e-01
-7.975240796804428101e-02,8.515670895576477051e-02
-2.698694914579391479e-02,-2.169506549835205078e-01
1.023441627621650696e-01,-2.930724248290061951e-02
1.316005289554595947e-01,1.894632875919342041e-01
-1.042690128087997437e-02,-5.069343745708465576e-02
-1.635522842407226562e-01,3.284110128879547119e-02
3.016321361064910889e-01,-1.748978048563003540e-01
1.265191733837127686e-01,-6.464850902557373047e-02
7.264406234025955200e-02,9.236207604408264160e-02
-3.783688694238662720e-02,-6.907437741756439209e-02
1.337938010692596436e-01,2.294756174087524414e-01
1.842783391475677490e-01,9.871697425842285156e-02
-8.019181340932846069e-02,1.053775250911712646e-01
-1.433476060628890991e-02,1.186401695013046265e-01
-8.496765047311782837e-02,-2.084575593471527100e-01
2.064247429370880127e-01,2.989545166492462158e-01
-1.094216927886009216e-01,-6.469687819480895996e-02
-1.480936110019683838e-01,-2.353626638650894165e-01
-1.756733655929565430e-01,9.728197753429412842e-02
1.295990645885467529e-01,1.676417887210845947e-01
2.982965707778930664e-01,-1.894605457782745361e-01
-1.217877790331840515e-01,1.232202649116516113e-01
-1.259801983833312988e-01,3.430503904819488525e-01
2.188289463520050049e-01,1.741136461496353149e-01
-8.271869271993637085e-02,-2.305873930454254150e-01
-1.769624054431915283e-01,4.199173301458358765e-02
-1.232059225440025330e-01,-6.127586960792541504e-02
1.484695672988891602e-01,3.503393381834030151e-02
2.576746642589569092e-01,-5.781051144003868103e-02
-1.589061915874481201e-01,-8.925594389438629150e-02
-1.238352805376052856e-02,-1.233533024787902832e-03
-1.421007812023162842e-01,2.498677670955657959e-01
3.903067409992218018e-01,1.492274105548858643e-01
1.864473223686218262e-01,2.178210318088531494e-01
-4.933815449476242065e-02,9.079679846763610840e-03
2.379048168659210205e-01,3.188250958919525146e-01
-1.792280077934265137e-01,2.903538644313812256e-01
5.579232424497604370e-02,8.109706640243530273e-02
2.225433588027954102e-01,-3.035064786672592163e-02
2.561058104038238525e-01,-9.818268567323684692e-02
2.871426939964294434e-01,-5.043743550777435303e-02
3.071264177560806274e-02,8.317568898200988770e-02
-6.997575610876083374e-02,2.571668475866317749e-02
7.865694910287857056e-02,-1.789133250713348389e-01
1.744529306888580322e-01,1.210066676139831543e-02
1.884757727384567261e-02,1.758722513914108276e-01
4.312440007925033569e-02,-1.986219584941864014e-01
4.200675338506698608e-02,1.769317686557769775e-02
-2.235607504844665527e-01,6.826242804527282715e-02
-9.193979948759078979e-02,-1.023960486054420471e-01
3.118974566459655762e-01,-1.108162850141525269e-02
-1.587679684162139893e-01,-2.105192989110946655e-01
2.311498224735260010e-01,2.008972465991973877e-01
-2.226046472787857056e-02,-1.054838001728057861e-01
-2.127469331026077271e-02,9.316414594650268555e-02
-2.109132707118988037e-01,-9.352682530879974365e-02
-3.052397072315216064e-01,4.081835597753524780e-02
-7.785653322935104370e-02,3.047345578670501709e-01
2.535425424575805664e-01,1.171515583992004395e-01
-2.354905009269714355e-04,-2.373484671115875244e-01
1.725219786167144775e-01,3.687058389186859131e-01
2.001029998064041138e-02,7.894776761531829834e-03
-2.015507221221923828e-01,1.560629308223724365e-01
1.265269815921783447e-01,-9.767848998308181763e-02
1.446380615234375000e-01,-3.243576362729072571e-02
1.761861145496368408e-01,-5.084628239274024963e-02
-4.043211787939071655e-02,-1.172819584608078003e-01
6.639053672552108765e-02,1.597425341606140137e-02
3.025593757629394531e-01,1.137934327125549316e-01
-1.868702471256256104e-03,-1.667797714471817017e-01
2.131226062774658203e-01,1.501633524894714355e-01
1.182977333664894104e-01,1.875715553760528564e-01
2.643192708492279053e-01,9.689223766326904297e-02
2.643648386001586914e-01,1.143255084753036499e-01
5.034383386373519897e-02,2.529188692569732666e-01
5.097173154354095459e-03,-1.295055598020553589e-01
5.427650362253189087e-02,4.073591530323028564e-02
4.244969040155410767e-02,-1.170567795634269714e-02
-2.545641958713531494e-01,1.011508405208587646e-01
1.571725606918334961e-01,1.596376448869705200e-01
-1.475698947906494141e-01,-2.041499912738800049e-01
5.154819041490554810e-02,3.251107335090637207e-01
-7.683368772268295288e-02,7.548031210899353027e-02
5.835219472646713257e-02,-1.658365279436111450e-01
-1.539286971092224121e-01,5.157642811536788940e-02
3.194184303283691406e-01,4.677561670541763306e-02
5.741675943136215210e-02,-3.087610006332397461e-03
-8.511375635862350464e-02,1.262551546096801758e-02
-8.881457895040512085e-02,3.599430620670318604e-01
-6.633024662733078003e-02,-4.657103121280670166e-02
-3.026210069656372070e-01,-3.414547443389892578e-02
2.384427934885025024e-02,2.446852624416351318e-02
-2.376514673233032227e-01,-1.068056374788284302e-02
5.398309975862503052e-02,1.347567141056060791e-01
9.737417846918106079e-02,2.220320403575897217e-01
6.868659704923629761e-02,1.865252852439880371e-02
1.970132291316986084e-01,1.649986952543258667e-01
1.418381333351135254e-01,1.305175423622131348e-01
-1.625442802906036377e-01,-2.226707190275192261e-01
1.978800445795059204e-02,-8.552618324756622314e-02
3.048467338085174561e-01,-1.311690062284469604e-01
-1.058521196246147156e-01,-7.878027856349945068e-02
-1.308984160423278809e-01,-1.488453447818756104e-01
-3.089941143989562988e-01,-5.013013631105422974e-02
-1.339331567287445068e-01,1.880759298801422119e-01
3.184855878353118896e-01,-2.583438158035278320e-01
7.825350016355514526e-02,-2.920722067356109619e-01
-2.582346200942993164e-01,1.493893563747406006e-01


==> figures/toy/figure/extension/data_ext/iteration_400_pred_90.csv <==
1.306963860988616943e-01,-4.135593771934509277e-03
1.486961543560028076e-02,-4.551331698894500732e-02
1.016600951552391052e-01,1.032784581184387207e-03
1.078674942255020142e-02,8.228895068168640137e-02
6.184417754411697388e-02,-9.140925109386444092e-02
1.024953201413154602e-01,-9.145301580429077148e-02
-1.832633465528488159e-02,4.698179662227630615e-02
8.239828050136566162e-03,-1.199112087488174438e-02
-4.709168523550033569e-02,-5.610734224319458008e-02
6.211187690496444702e-02,7.179260253906250000e-03
7.746187597513198853e-02,-1.212890297174453735e-01
6.581690162420272827e-02,-1.573666930198669434e-02
1.332452148199081421e-02,4.490538686513900757e-02
6.853632628917694092e-03,7.506170868873596191e-02
5.034036934375762939e-03,1.377632319927215576e-01
7.186058908700942993e-02,1.098192334175109863e-01
1.295862495899200439e-01,-3.094744682312011719e-02
-6.077811121940612793e-04,5.499179661273956299e-02
-7.471422106027603149e-02,-2.403229475021362305e-02
-5.015035718679428101e-02,-5.696859955787658691e-02
6.083364784717559814e-02,-1.076626330614089966e-01
4.201122373342514038e-02,-9.095183014869689941e-02
3.399238735437393188e-02,-6.820070743560791016e-02
7.388930767774581909e-02,-1.032028943300247192e-01
-8.313933759927749634e-02,-1.875175535678863525e-02
6.740970164537429810e-02,3.849342465400695801e-04
5.566773563623428345e-02,-9.244501590728759766e-02
6.218768656253814697e-03,-9.981419146060943604e-02
3.798998147249221802e-02,-6.117300689220428467e-02
-5.277680605649948120e-02,-5.183345079421997070e-02
-6.545638293027877808e-02,8.668610453605651855e-02
-4.831547290086746216e-02,1.121146231889724731e-02
-8.070621639490127563e-02,5.435037612915039062e-02
1.440330445766448975e-01,6.814248859882354736e-02
3.178868442773818970e-02,-4.061788320541381836e-02
-2.752747386693954468e-02,-5.122838914394378662e-02
4.329100996255874634e-02,-8.155289292335510254e-02
3.967062383890151978e-02,9.118717908859252930e-02
2.324251085519790649e-02,1.206867396831512451e-01
8.469413965940475464e-02,-1.866643130779266357e-02
1.181609928607940674e-03,6.795451045036315918e-04
5.970048904418945312e-02,-1.979578286409378052e-02
-6.461911648511886597e-02,-5.027920007705688477e-02
6.877485662698745728e-02,-8.270692825317382812e-02
1.334588527679443359e-01,-4.944264888763427734e-03
8.629374206066131592e-03,-2.125661820173263550e-02
-1.971060782670974731e-02,1.691719144582748413e-02
-8.955858647823333740e-03,-2.846652269363403320e-02
-4.314102977514266968e-02,-1.288227736949920654e-03
3.648631274700164795e-03,-2.414405345916748047e-02
7.107109576463699341e-02,1.245045661926269531e-02
3.220877796411514282e-02,6.532870233058929443e-02
9.622598439455032349e-02,-3.636030852794647217e-02
1.202441081404685974e-01,5.728438496589660645e-02
-4.387440532445907593e-02,2.680130302906036377e-03
-4.034120589494705200e-02,1.160991191864013672e-02
-1.421712338924407959e-03,1.607096642255783081e-01
2.581501752138137817e-02,1.457406431436538696e-01
1.091740056872367859e-01,-3.695218265056610107e-02
1.200123503804206848e-01,1.421636343002319336e-02
1.593971997499465942e-02,4.737943410873413086e-02
4.213205724954605103e-02,-5.928586423397064209e-02
9.207362681627273560e-02,-6.879743933677673340e-02
-8.645877242088317871e-04,1.260966062545776367e-01
2.363226562738418579e-02,7.341887056827545166e-02
7.383290678262710571e-02,-2.181547880172729492e-02
6.340136379003524780e-02,-6.286147236824035645e-02
1.259664297103881836e-01,8.000291883945465088e-02
6.148312985897064209e-02,9.364143013954162598e-03
4.434197396039962769e-02,5.585799366235733032e-02
-2.993332594633102417e-02,6.920158863067626953e-02
1.042891219258308411e-01,-4.384589195251464844e-02
1.695568114519119263e-02,4.851949214935302734e-02
-2.376701682806015015e-02,4.799481481313705444e-02
9.642408043146133423e-02,-9.421846270561218262e-02
1.264800429344177246e-01,5.315427482128143311e-02
-2.285241335630416870e-02,1.458742916584014893e-01
8.238106220960617065e-02,-2.706047892570495605e-02
7.595451921224594116e-02,-1.260950863361358643e-01
1.088788732886314392e-01,4.211751371622085571e-02
6.717927753925323486e-03,-4.891267418861389160e-02
7.597930729389190674e-03,9.510830044746398926e-03
1.219564303755760193e-01,-4.343286156654357910e-02
-1.413168758153915405e-02,-2.760576456785202026e-02
5.684726685285568237e-02,4.302151501178741455e-02
3.385905176401138306e-02,8.989956974983215332e-02
-4.346244037151336670e-03,1.362153142690658569e-02
-5.136736482381820679e-02,5.665425956249237061e-02
8.470319211483001709e-03,-4.041945934295654297e-02
-2.526327222585678101e-02,-9.628766775131225586e-02
3.911862522363662720e-02,5.193915963172912598e-02
8.612480014562606812e-02,4.887811839580535889e-02
1.126454100012779236e-01,-4.459521174430847168e-02
-8.906733244657516479e-02,5.185604095458984375e-06
2.466008812189102173e-02,-9.923379123210906982e-02
1.127437129616737366e-01,-4.811275005340576172e-02
1.289396882057189941e-01,2.445632219314575195e-02
6.557833403348922729e-02,7.034978270530700684e-02
1.152989640831947327e-01,9.037819504737854004e-02
1.103090420365333557e-01,6.864136457443237305e-02
4.347193986177444458e-02,8.775299787521362305e-02
7.695431262254714966e-02,-3.640031814575195312e-02
-5.354548245668411255e-02,-6.284190714359283447e-02
4.048319905996322632e-02,-9.009212255477905273e-03
7.566861808300018311e-03,-6.541809439659118652e-02
6.332737207412719727e-02,-1.303291618824005127e-01
-8.506781607866287231e-02,-1.071093976497650146e-02
5.411758273839950562e-02,-4.544487595558166504e-02
6.067090481519699097e-02,1.412305831909179688e-01
-9.520418941974639893e-03,-6.306667625904083252e-02
-3.550600260496139526e-02,5.196449160575866699e-02
-1.292825490236282349e-02,-2.526877075433731079e-02
6.556350737810134888e-02,5.314020067453384399e-02
-3.432147949934005737e-02,-7.572539150714874268e-02
6.034588068723678589e-02,2.060122787952423096e-03
1.520814001560211182e-02,-4.656639695167541504e-02
8.700988441705703735e-02,-1.313191652297973633e-02
6.784076243638992310e-02,-4.244124889373779297e-02
-7.450975477695465088e-03,3.035551309585571289e-02
7.605761289596557617e-03,-4.181033372879028320e-02
1.293530166149139404e-01,-2.493321895599365234e-02
7.904057949781417847e-02,8.787743747234344482e-03
5.197428911924362183e-02,1.086227446794509888e-01
5.427569895982742310e-02,8.844196796417236328e-02
7.165173441171646118e-02,6.889657676219940186e-02
1.178803294897079468e-02,4.801420867443084717e-02
1.228305473923683167e-01,-1.411786675453186035e-02
-3.794745355844497681e-02,-6.335672736167907715e-02
6.567054241895675659e-02,8.260592818260192871e-02
6.345473974943161011e-02,7.124622166156768799e-02
-2.777434885501861572e-03,1.025492697954177856e-02
1.656944304704666138e-02,1.728441417217254639e-01
4.718130826950073242e-02,8.561357855796813965e-03
1.197660043835639954e-01,1.290938258171081543e-01
1.940736919641494751e-02,3.985438495874404907e-02
-5.087012797594070435e-02,1.258412748575210571e-02
4.856839030981063843e-02,7.725222408771514893e-02
-8.797169476747512817e-02,3.275397419929504395e-02
-2.680396288633346558e-02,-8.497506380081176758e-03
5.681686103343963623e-02,7.754877209663391113e-02
3.914166986942291260e-02,-1.320417374372482300e-01
1.107233017683029175e-02,-2.607463300228118896e-02
1.823502033948898315e-02,-1.225434392690658569e-01
6.410954147577285767e-02,-1.389336436986923218e-01
6.160592287778854370e-02,-6.293082237243652344e-02
1.283453106880187988e-01,6.961199641227722168e-02
5.197874456644058228e-02,-5.583119392395019531e-02
1.163826137781143188e-02,8.257739245891571045e-03
7.412276417016983032e-02,-6.653501093387603760e-02
1.446377635002136230e-01,4.213467240333557129e-02
9.032411128282546997e-02,7.593415677547454834e-03
4.342121630907058716e-02,3.842356801033020020e-02
3.489222377538681030e-02,-2.063389122486114502e-02
6.449136883020401001e-02,-6.254784762859344482e-02
-2.888416498899459839e-02,3.932494670152664185e-02
-3.366503864526748657e-02,3.491776436567306519e-02
1.316979229450225830e-01,4.155871272087097168e-02
8.250460773706436157e-02,5.545809119939804077e-02
8.964356034994125366e-02,-4.199340939521789551e-02
7.365968078374862671e-02,-7.663261890411376953e-02
-3.990847617387771606e-02,4.250687360763549805e-02
6.239183247089385986e-03,3.977917134761810303e-03
-5.328960716724395752e-03,5.377702414989471436e-02
1.197149083018302917e-01,4.979502409696578979e-02
8.839718252420425415e-02,-4.863451421260833740e-02
1.279347389936447144e-02,-4.973953962326049805e-02
1.081104204058647156e-01,7.383170723915100098e-02
-3.796299546957015991e-02,7.320933043956756592e-03
-5.435431748628616333e-02,2.862710505723953247e-02
9.986541420221328735e-02,6.557951867580413818e-02
1.528558880090713501e-02,-6.829978525638580322e-02
9.292335063219070435e-02,-9.316295385360717773e-02
3.955250978469848633e-02,-2.585415542125701904e-02
1.038833633065223694e-01,-9.169822931289672852e-02
2.242972701787948608e-02,7.337914407253265381e-02
1.048216596245765686e-01,-7.485869526863098145e-02
-4.338195174932479858e-02,2.083643525838851929e-02
2.053440362215042114e-02,-1.658399403095245361e-02
2.911201864480972290e-02,8.138234913349151611e-02
-2.542348951101303101e-02,-4.283003509044647217e-03
-1.330248266458511353e-02,8.377888798713684082e-02
1.440206915140151978e-02,8.799034357070922852e-02
-5.575164407491683960e-02,1.007889062166213989e-01
-3.382449597120285034e-02,1.281874328851699829e-01
8.287208527326583862e-02,-3.397342562675476074e-02
7.263920456171035767e-02,1.479846984148025513e-02
6.552935391664505005e-02,1.588216423988342285e-01
6.038445979356765747e-02,-1.144359409809112549e-01
3.446412831544876099e-02,-8.553080260753631592e-02
4.936504364013671875e-02,-8.984634280204772949e-02
4.309236258268356323e-02,-8.817031979560852051e-02
5.708944052457809448e-02,9.361657500267028809e-02
4.647419601678848267e-02,-1.104689985513687134e-01
5.805619060993194580e-03,-4.470324516296386719e-02
-1.434466987848281860e-02,-2.971985936164855957e-02
7.348177582025527954e-02,-1.434920728206634521e-01
9.269114583730697632e-02,-1.078931093215942383e-01
9.145788103342056274e-02,1.225422024726867676e-01


==> figures/toy/figure/extension/data_ext/iteration_400_sampled_0.csv <==
9.787823557853698730e-01,-1.993877887725830078e-01
3.908455371856689453e-01,8.729405403137207031e-01
-9.588317275047302246e-01,1.791775524616241455e-01
9.214310646057128906e-01,-4.535700678825378418e-01
-5.278685092926025391e-01,7.913380861282348633e-01
-2.683536112308502197e-01,-9.666827917098999023e-01
-9.767045378684997559e-01,-3.994750604033470154e-02
7.730405926704406738e-01,5.608454942703247070e-01
-5.954143404960632324e-01,-7.968604564666748047e-01
8.852091431617736816e-01,3.998972475528717041e-01
-9.524530768394470215e-01,-2.190488204360008240e-02
-9.616984128952026367e-01,4.721993207931518555e-02
7.250221967697143555e-01,6.440843343734741211e-01
-2.141954600811004639e-01,-9.567022323608398438e-01
9.824101328849792480e-01,9.661439061164855957e-02
3.676034212112426758e-01,7.715731859207153320e-01
-6.581349968910217285e-01,7.034047842025756836e-01
-3.128024041652679443e-01,-9.755855798721313477e-01
-4.953038394451141357e-01,-8.727436065673828125e-01
-8.811990618705749512e-01,4.285756349563598633e-01
4.737669527530670166e-01,-9.142953157424926758e-01
-8.303984403610229492e-01,-5.472918748855590820e-01
-3.010807037353515625e-01,-9.627567529678344727e-01
9.660747647285461426e-01,-2.305889725685119629e-01
6.209412813186645508e-01,7.255109548568725586e-01
2.979681640863418579e-02,-1.030736923217773438e+00
9.918306469917297363e-01,-2.120251804590225220e-01
-2.202916443347930908e-01,-9.464695453643798828e-01
9.350946545600891113e-01,-3.424485400319099426e-02
-8.128069043159484863e-01,4.495012462139129639e-01
-9.700266718864440918e-01,-4.981002211570739746e-02
-7.947745323181152344e-01,4.905105531215667725e-01
6.698628067970275879e-01,6.305373907089233398e-01
8.611019253730773926e-01,-5.242229104042053223e-01
-5.323730707168579102e-01,7.583359479904174805e-01
-7.266041636466979980e-01,-7.015709877014160156e-01
-9.241854548454284668e-01,-3.481685519218444824e-01
9.024678468704223633e-01,3.479422628879547119e-01
-6.372614502906799316e-01,7.276858091354370117e-01
3.449274301528930664e-01,8.660538196563720703e-01
5.596122145652770996e-01,-8.562735319137573242e-01
-9.261965155601501465e-01,-1.829288601875305176e-01
1.482424885034561157e-02,-1.023588538169860840e+00
-9.556041359901428223e-01,1.198056042194366455e-01
2.249636650085449219e-01,-9.906605482101440430e-01
-5.058069825172424316e-01,-8.788511753082275391e-01
9.551033377647399902e-01,2.010772526264190674e-01
-2.126854658126831055e-01,8.995373249053955078e-01
-6.456190943717956543e-01,-7.311089038848876953e-01
9.858340620994567871e-01,-2.354669272899627686e-01
8.200173377990722656e-01,5.270620584487915039e-01
-4.783372581005096436e-01,-8.556544780731201172e-01
9.226325154304504395e-01,-3.974966108798980713e-01
2.456308305263519287e-01,-1.016949176788330078e+00
-7.811242938041687012e-01,5.701181888580322266e-01
9.599301218986511230e-01,-4.714532941579818726e-02
9.754015803337097168e-01,1.940836608409881592e-01
5.744267702102661133e-01,7.798988819122314453e-01
9.021202921867370605e-01,-5.052894353866577148e-01
8.458442091941833496e-01,4.324708878993988037e-01
3.512905240058898926e-01,8.785420656204223633e-01
-9.334253668785095215e-01,-2.389552444219589233e-01
-6.773410439491271973e-01,6.892296075820922852e-01
9.795187115669250488e-01,-2.617670297622680664e-01
9.851796030998229980e-01,8.337402343750000000e-02
9.817152619361877441e-01,-2.243722081184387207e-01
8.724726438522338867e-01,3.656854629516601562e-01
-8.851333260536193848e-01,-3.839322030544281006e-01
-3.423825278878211975e-02,-1.029797911643981934e+00
2.206113338470458984e-01,9.213812351226806641e-01
-8.405536413192749023e-01,-5.092898607254028320e-01
4.390005767345428467e-01,-9.235794544219970703e-01
-7.326488494873046875e-01,-6.685138940811157227e-01
9.849277138710021973e-01,-1.018971949815750122e-02
8.750690221786499023e-01,4.646241962909698486e-01
8.293715119361877441e-01,4.923913776874542236e-01
1.183776631951332092e-01,9.418621063232421875e-01
6.769852042198181152e-01,-7.524995803833007812e-01
4.896596074104309082e-04,9.368782043457031250e-01
1.563426852226257324e-01,9.316297769546508789e-01
-3.280428797006607056e-02,-9.926819801330566406e-01
9.857804179191589355e-01,4.545988142490386963e-02
-9.932063221931457520e-01,1.245426535606384277e-01
1.241919472813606262e-01,9.174538850784301758e-01
8.358522057533264160e-01,-5.893765687942504883e-01
7.083734869956970215e-01,-7.081142663955688477e-01
6.128781437873840332e-01,-7.148926258087158203e-01
-4.187859594821929932e-01,8.289231061935424805e-01
-4.389364421367645264e-01,8.430260419845581055e-01
9.893240332603454590e-01,-1.592431068420410156e-01
4.187555015087127686e-01,-9.273380041122436523e-01
4.009406566619873047e-01,-9.558149576187133789e-01
9.702532887458801270e-01,-6.761045008897781372e-02
-9.068399071693420410e-01,-3.553813397884368896e-01
-9.191834330558776855e-01,-3.755721747875213623e-01
9.301856756210327148e-01,-4.341858923435211182e-01
9.971829056739807129e-01,-1.471304297447204590e-01
5.982506871223449707e-01,-8.488411903381347656e-01
3.937994241714477539e-01,-9.433118104934692383e-01
-5.306988954544067383e-01,-8.401200771331787109e-01
-9.515191912651062012e-01,-2.296584844589233398e-01
9.613910317420959473e-01,2.431938350200653076e-01
9.773125052452087402e-01,-3.657826036214828491e-02
-2.931934595108032227e-01,9.070603847503662109e-01
-8.822041749954223633e-01,-3.928189575672149658e-01
-6.365819573402404785e-01,6.664756536483764648e-01
2.543222904205322266e-01,9.091317653656005859e-01
9.581436514854431152e-01,2.107066214084625244e-01
7.884128093719482422e-01,4.621089994907379150e-01
1.352982819080352783e-01,9.052386283874511719e-01
-9.309289455413818359e-01,3.466206490993499756e-01
2.662633955478668213e-01,8.947128057479858398e-01
1.005926132202148438e+00,-1.691251695156097412e-01
3.892579376697540283e-01,8.235458135604858398e-01
7.763566374778747559e-01,-6.892776489257812500e-01
-1.728105098009109497e-01,9.187304973602294922e-01
1.966564357280731201e-01,9.318423271179199219e-01
-3.883530497550964355e-01,8.622323274612426758e-01
5.919713377952575684e-01,-8.490836620330810547e-01
-8.990299105644226074e-01,2.525560557842254639e-01
6.535172462463378906e-01,6.835001707077026367e-01
4.135290682315826416e-01,-9.336341619491577148e-01
7.045412659645080566e-01,6.493391990661621094e-01
-9.217376112937927246e-01,-2.904620766639709473e-01
1.913421601057052612e-02,8.501422405242919922e-01
-9.444693922996520996e-01,1.863919794559478760e-01
-1.083491370081901550e-01,-1.022700428962707520e+00
5.506400465965270996e-01,-8.877315521240234375e-01
9.828668236732482910e-01,-8.104849606752395630e-02
-3.705463111400604248e-01,-9.150768518447875977e-01
5.103308707475662231e-02,-1.008721590042114258e+00
9.705237746238708496e-01,3.716200590133666992e-04
3.616490662097930908e-01,-9.757677316665649414e-01
2.062337398529052734e-01,9.374651908874511719e-01
9.379689693450927734e-01,-3.626717031002044678e-01
-1.751939356327056885e-01,9.189361333847045898e-01
1.407132148742675781e-01,9.224289655685424805e-01
-3.485518991947174072e-01,8.753808736801147461e-01
-8.671368360519409180e-01,-5.358828306198120117e-01
3.920796811580657959e-01,-9.602832794189453125e-01
-9.648413062095642090e-01,-1.156715080142021179e-01
7.618262767791748047e-01,5.738078355789184570e-01
-3.438703119754791260e-01,8.765089511871337891e-01
5.579481124877929688e-01,8.057671785354614258e-01
6.885486096143722534e-02,-1.018248319625854492e+00
7.875754684209823608e-02,-1.032763004302978516e+00
4.869259893894195557e-03,-1.033021330833435059e+00
9.810020327568054199e-01,8.882756531238555908e-02
5.009768605232238770e-01,-8.555999994277954102e-01
-9.342450499534606934e-01,-1.781240701675415039e-01
-5.357217788696289062e-01,7.814571857452392578e-01
6.085187196731567383e-01,7.026901245117187500e-01
8.595298528671264648e-01,-5.671188831329345703e-01
9.085795879364013672e-01,-4.532964527606964111e-01
2.896979749202728271e-01,9.066051244735717773e-01
2.709224522113800049e-01,-9.905389547348022461e-01
-1.819029748439788818e-01,9.263623952865600586e-01
1.005037426948547363e+00,-2.078081667423248291e-02
8.585222810506820679e-02,-1.024712324142456055e+00
9.015184044837951660e-01,-4.827659428119659424e-01
4.142409861087799072e-01,-9.415994882583618164e-01
-8.238208889961242676e-01,-5.533097982406616211e-01
9.585964083671569824e-01,-2.476469576358795166e-01
-4.584874212741851807e-01,8.242236375808715820e-01
-7.469425797462463379e-01,6.327153444290161133e-01
9.365120530128479004e-01,-3.948511183261871338e-01
9.650664925575256348e-01,-1.293337345123291016e-01
3.349538743495941162e-01,-9.945780038833618164e-01
-1.952906847000122070e-01,-9.953736066818237305e-01
2.443526685237884521e-01,-1.014659762382507324e+00
-5.074027180671691895e-01,-8.318009376525878906e-01
1.032648906111717224e-01,-1.027548313140869141e+00
8.163679242134094238e-01,5.145410299301147461e-01
9.945749640464782715e-01,-2.053307741880416870e-02
8.959848284721374512e-01,4.060938060283660889e-01
9.970874190330505371e-01,7.257953286170959473e-02
-9.306369423866271973e-01,2.891134917736053467e-01
9.765253663063049316e-01,1.607798039913177490e-01
8.902631402015686035e-01,3.912136852741241455e-01
3.738429546356201172e-01,9.045081138610839844e-01
-9.390073418617248535e-01,-2.886545658111572266e-01
9.134714007377624512e-01,-4.291050732135772705e-01
3.097648024559020996e-01,-9.936637878417968750e-01
7.942562103271484375e-01,-6.443623304367065430e-01
1.801053285598754883e-01,9.290847778320312500e-01
8.740846514701843262e-01,3.928647339344024658e-01
9.798955321311950684e-01,-1.438974961638450623e-02
-8.998948931694030762e-01,-3.757388889789581299e-01
-9.028882384300231934e-01,-3.357649743556976318e-01
-8.879100680351257324e-01,2.997520267963409424e-01
8.957035541534423828e-01,4.189942181110382080e-01
-7.325602769851684570e-01,5.743911266326904297e-01
-9.633502960205078125e-01,1.574352383613586426e-01
-8.614674806594848633e-01,4.519846141338348389e-01
-8.993465453386306763e-02,9.179257154464721680e-01
3.340765535831451416e-01,-9.709502458572387695e-01
2.245592176914215088e-01,-9.825924634933471680e-01
-9.430121183395385742e-01,2.491630315780639648e-01


==> figures/toy/figure/extension/data_ext/iteration_400_sampled_10.csv <==
1.316988348960876465e+00,-1.974244862794876099e-01
5.974355936050415039e-01,9.145037531852722168e-01
-1.081262469291687012e+00,3.769437968730926514e-01
1.138825654983520508e+00,-6.214045882225036621e-01
-7.589545249938964844e-01,7.948975563049316406e-01
-5.237758755683898926e-01,-9.422384500503540039e-01
-7.968287467956542969e-01,1.224815547466278076e-01
5.332862734794616699e-01,-9.210782647132873535e-01
7.345910072326660156e-01,6.367947459220886230e-01
-7.511146068572998047e-01,-4.100183248519897461e-01
1.152928113937377930e+00,4.845999479293823242e-01
-5.011859536170959473e-01,-3.779379278421401978e-02
-9.771642684936523438e-01,5.203490257263183594e-01
6.448445916175842285e-01,8.370710611343383789e-01
-4.684912264347076416e-01,-8.138258457183837891e-01
9.185647964477539062e-01,6.649643778800964355e-01
2.481783032417297363e-01,7.968674898147583008e-01
-7.869990468025207520e-01,1.048019647598266602e+00
-2.173668444156646729e-01,-8.902168273925781250e-01
-4.200294911861419678e-01,-1.212546348571777344e+00
-8.207336664199829102e-01,8.433334231376647949e-01
5.236997008323669434e-01,-1.022507548332214355e+00
-1.069065451622009277e+00,-7.542014122009277344e-01
-1.712482124567031860e-01,-1.005950450897216797e+00
1.037375926971435547e+00,-2.297554016113281250e-01
5.836551785469055176e-01,8.098543882369995117e-01
3.903971612453460693e-02,-1.085747718811035156e+00
1.213397741317749023e+00,-2.001023143529891968e-01
-4.625294506549835205e-01,-9.890187382698059082e-01
5.163261294364929199e-01,-1.552380621433258057e-02
-7.997656464576721191e-01,5.488824844360351562e-01
-8.971031904220581055e-01,-5.803535506129264832e-02
-4.586113691329956055e-01,1.732120811939239502e-01
8.618767857551574707e-01,5.809280872344970703e-01
9.373188614845275879e-01,-9.464002251625061035e-01
-7.230345010757446289e-01,9.580442309379577637e-01
-8.424366116523742676e-01,-7.190253138542175293e-01
-8.783219456672668457e-01,-3.177053928375244141e-01
6.980850100517272949e-01,4.346545040607452393e-01
-5.659433007240295410e-01,6.496845483779907227e-01
2.544832527637481689e-01,9.717075824737548828e-01
6.926014423370361328e-01,-5.447210073471069336e-01
-7.243376374244689941e-01,-1.297578662633895874e-01
-3.177118301391601562e-01,-1.025599718093872070e+00
-7.349085807800292969e-01,1.139712706208229065e-01
3.337412178516387939e-01,-8.435795307159423828e-01
-6.306877136230468750e-01,-7.330171465873718262e-01
7.668102383613586426e-01,1.314837485551834106e-01
-1.601180881261825562e-01,1.071173906326293945e+00
-8.778511881828308105e-01,-6.693092584609985352e-01
1.095419049263000488e+00,-2.779567837715148926e-01
8.638551235198974609e-01,5.498625040054321289e-01
-5.489019155502319336e-01,-8.677828907966613770e-01
1.067616701126098633e+00,-3.328380584716796875e-01
4.290179014205932617e-01,-7.602849602699279785e-01
-9.811652302742004395e-01,6.148688197135925293e-01
8.615888357162475586e-01,-1.236077249050140381e-01
1.032796263694763184e+00,1.867648661136627197e-01
2.335949838161468506e-01,1.135374903678894043e+00
1.071627259254455566e+00,-5.646293759346008301e-01
3.990083336830139160e-01,4.609552323818206787e-01
1.748524606227874756e-01,8.202773928642272949e-01
-9.381378293037414551e-01,4.811424389481544495e-02
-5.457731485366821289e-01,8.413206338882446289e-01
9.731594324111938477e-01,-5.106541514396667480e-02
1.187623262405395508e+00,1.368518173694610596e-01
1.143286705017089844e+00,-2.004862874746322632e-01
1.289505004882812500e+00,5.157555341720581055e-01
-8.173862695693969727e-01,-4.713759124279022217e-01
1.466145366430282593e-01,-7.907261252403259277e-01
4.537599086761474609e-01,9.884821176528930664e-01
-5.900121927261352539e-01,-4.481427073478698730e-01
4.695068001747131348e-01,-7.917043566703796387e-01
-8.636183738708496094e-01,-5.253715515136718750e-01
7.863333821296691895e-01,4.294186234474182129e-01
8.219668269157409668e-01,6.061522960662841797e-01
1.124743700027465820e+00,3.338741064071655273e-01
-1.970262080430984497e-02,1.312795281410217285e+00
6.303002238273620605e-01,-1.006049752235412598e+00
-2.160930037498474121e-01,1.050286769866943359e+00
2.799423933029174805e-01,1.063712000846862793e+00
-1.032751575112342834e-01,-7.002854347229003906e-01
9.488626718521118164e-01,2.114719599485397339e-01
-1.118701219558715820e+00,3.376554250717163086e-01
-1.720701754093170166e-01,1.024927973747253418e+00
1.217052221298217773e+00,-1.959107369184494019e-01
6.597244739532470703e-01,-5.340023040771484375e-01
-3.936859592795372009e-02,-2.268958389759063721e-01
-5.844569802284240723e-01,8.398215174674987793e-01
-7.317408919334411621e-01,1.189933419227600098e+00
9.685314297676086426e-01,1.185322031378746033e-01
1.831146031618118286e-01,-1.090346217155456543e+00
7.741205096244812012e-01,-9.831746220588684082e-01
9.368365406990051270e-01,-8.555461466312408447e-02
-1.033164858818054199e+00,-2.262137681245803833e-01
-7.029669284820556641e-01,-4.738823771476745605e-01
1.030730843544006348e+00,-5.107194185256958008e-01
1.172588348388671875e+00,2.233387827873229980e-01
3.718310296535491943e-01,-8.297982811927795410e-01
1.346781998872756958e-01,-5.922046303749084473e-01
-6.012598276138305664e-01,-7.896386384963989258e-01
-1.049252867698669434e+00,-2.425311207771301270e-01
1.070828199386596680e+00,7.081263065338134766e-01
9.402924180030822754e-01,-1.537067592144012451e-01
-1.035760417580604553e-01,1.000744819641113281e+00
-1.152114510536193848e+00,-5.691582560539245605e-01
-4.585045874118804932e-01,7.749692201614379883e-01
5.800946950912475586e-01,-1.068608760833740234e+00
4.575868546962738037e-01,1.140879392623901367e+00
9.596493244171142578e-01,4.598999917507171631e-01
5.654042959213256836e-01,5.718780159950256348e-01
1.859166473150253296e-01,8.186521530151367188e-01
-9.363746643066406250e-01,7.935875654220581055e-01
3.520725965499877930e-01,8.123094439506530762e-01
1.042165875434875488e+00,-2.555840313434600830e-01
4.824536144733428955e-01,6.119840145111083984e-01
-1.105905696749687195e-01,9.745784401893615723e-01
1.992850005626678467e-01,9.359655380249023438e-01
-2.581916153430938721e-01,7.920308113098144531e-01
3.023283481597900391e-01,-5.496964454650878906e-01
-8.055624961853027344e-01,2.887413501739501953e-01
6.056969761848449707e-01,4.737345576286315918e-01
6.454514265060424805e-01,-1.030307173728942871e+00
3.838494122028350830e-01,5.511991381645202637e-01
-7.881001830101013184e-01,-9.773147106170654297e-02
1.873876899480819702e-02,5.004740357398986816e-01
-7.151426672935485840e-01,1.640398204326629639e-01
-1.473198831081390381e-01,-1.177935957908630371e+00
7.856568098068237305e-01,-9.276837110519409180e-01
1.136414289474487305e+00,-3.526914715766906738e-01
-5.301583409309387207e-01,-7.654531002044677734e-01
1.492980569601058960e-01,-1.326220393180847168e+00
6.134368777275085449e-01,3.655332624912261963e-01
5.312724113464355469e-01,-1.108292698860168457e+00
2.967612445354461670e-02,1.249282121658325195e+00
1.116361618041992188e+00,-1.765807271003723145e-01
-3.798213303089141846e-01,1.171501517295837402e+00
1.388028115034103394e-01,9.992944598197937012e-01
-1.816427856683731079e-01,5.949100255966186523e-01
-1.066875576972961426e+00,-8.425015211105346680e-01
6.100745201110839844e-01,-6.323990225791931152e-01
-9.866260886192321777e-01,1.083474308252334595e-01
6.048116683959960938e-01,6.260575652122497559e-01
-7.762566953897476196e-02,9.672411680221557617e-01
5.378925800323486328e-01,8.115110397338867188e-01
-1.519899219274520874e-01,-1.036677002906799316e+00
1.178341954946517944e-01,-7.029854059219360352e-01
-1.337489336729049683e-01,-1.185413002967834473e+00
7.718167901039123535e-01,-3.032879531383514404e-02
5.180139541625976562e-01,-7.600294947624206543e-01
-9.128185510635375977e-01,-6.790094822645187378e-02
-3.219402432441711426e-01,7.756538987159729004e-01
4.783010482788085938e-01,7.614998817443847656e-01
6.890926361083984375e-01,-3.348699510097503662e-01
1.187364935874938965e+00,-1.145225539803504944e-01
1.922105550765991211e-01,9.799599051475524902e-01
3.860187232494354248e-01,-8.629441857337951660e-01
2.435576319694519043e-01,1.113878250122070312e+00
1.021024942398071289e+00,-5.908157210797071457e-03
-8.495479822158813477e-03,-1.213415265083312988e+00
7.069966197013854980e-01,-4.643618762493133545e-01
2.004998028278350830e-01,-3.559017777442932129e-01
-6.567077636718750000e-01,-2.905396223068237305e-01
7.214807271957397461e-01,-3.204613626003265381e-01
-5.115569829940795898e-01,1.214037656784057617e+00
-4.475345015525817871e-01,4.995456337928771973e-01
1.099217295646667480e+00,-1.099432781338691711e-01
9.894009232521057129e-01,2.221780270338058472e-01
5.082099437713623047e-01,-1.138159036636352539e+00
1.475448310375213623e-01,-9.428431987762451172e-01
2.841135859489440918e-02,-9.165071249008178711e-01
-7.793464660644531250e-01,-9.917488098144531250e-01
1.713243424892425537e-01,-8.476105332374572754e-01
6.659184098243713379e-01,4.705843329429626465e-01
7.246840596199035645e-01,4.131497442722320557e-01
1.037586927413940430e+00,-1.751704141497612000e-02
-1.280186533927917480e+00,4.989127814769744873e-01
6.738476753234863281e-01,3.161451816558837891e-01
7.419090867042541504e-01,3.389452993869781494e-01
2.318708747625350952e-01,9.709329605102539062e-01
-8.979381918907165527e-01,-1.580354422330856323e-01
1.048282742500305176e+00,-4.596114754676818848e-01
4.614104628562927246e-01,-9.564777612686157227e-01
5.684341788291931152e-01,-2.753777205944061279e-01
3.041772842407226562e-01,1.114018559455871582e+00
4.812334775924682617e-01,3.935552835464477539e-01
1.164868474006652832e+00,-1.146331951022148132e-01
-9.180643558502197266e-01,-1.555022299289703369e-01
-5.603013634681701660e-01,-3.200412988662719727e-01
-9.504280686378479004e-01,1.632912904024124146e-01
8.270146846771240234e-01,2.535031139850616455e-01
-6.670170426368713379e-01,5.202031731605529785e-01
-1.175167918205261230e+00,1.587616354227066040e-01
-8.656290173530578613e-01,5.785626769065856934e-01
6.977871805429458618e-02,1.009909868240356445e+00
3.375505208969116211e-01,-1.091203093528747559e+00
4.133903980255126953e-01,-8.607212901115417480e-01
-9.353095889091491699e-01,1.830435991287231445e-01


==> figures/toy/figure/extension/data_ext/iteration_400_sampled_100.csv <==
1.219130754470825195e+00,6.144198775291442871e-01
6.991406679153442383e-01,1.967460289597511292e-02
5.094813108444213867e-01,-8.745632171630859375e-01
1.562120437622070312e+00,-6.169360876083374023e-01
2.161200046539306641e+00,8.275587558746337891e-01
1.905010342597961426e+00,-1.656125187873840332e+00
1.991726160049438477e-01,9.581606090068817139e-02
3.752292990684509277e-01,2.058684587478637695e+00
1.095571517944335938e+00,9.633792936801910400e-02
-1.498580932617187500e+00,2.890414893627166748e-01
-1.158049583435058594e+00,-1.151945114135742188e+00
3.367452323436737061e-01,4.688071906566619873e-01
-8.879284262657165527e-01,-1.069550871849060059e+00
-9.281992912292480469e-01,-7.204241752624511719e-01
-9.080205559730529785e-01,-7.598497867584228516e-01
1.019006133079528809e+00,1.027127861976623535e+00
-1.502208590507507324e+00,2.698462307453155518e-01
1.467562168836593628e-01,-6.940997838973999023e-01
-1.697574496269226074e+00,4.549812376499176025e-01
6.713612079620361328e-01,2.548172175884246826e-01
1.345743298530578613e+00,-6.204650402069091797e-01
2.761642038822174072e-01,-2.286115288734436035e-02
8.938272297382354736e-02,5.956760048866271973e-01
-1.352685093879699707e+00,3.927086293697357178e-01
5.244500637054443359e-01,6.305457353591918945e-01
1.578911423683166504e+00,6.071085929870605469e-01
4.887680709362030029e-01,-1.759441643953323364e-01
9.987442493438720703e-01,2.524226307868957520e-01
1.654186129570007324e+00,-6.376389861106872559e-01
-2.129430025815963745e-01,1.286775231361389160e+00
1.852021217346191406e+00,1.232972815632820129e-01
-3.492432236671447754e-01,-1.955434918403625488e+00
-4.976694881916046143e-01,-1.280512213706970215e+00
7.059085965156555176e-01,8.920575678348541260e-02
1.995056308805942535e-02,9.478576779365539551e-01
3.563827872276306152e-01,3.501191362738609314e-02
-3.402289450168609619e-01,-1.601411849260330200e-01
1.220246434211730957e+00,7.873675227165222168e-01
-8.683054447174072266e-01,1.583172678947448730e+00
-6.568721532821655273e-01,8.046160936355590820e-01
2.207707017660140991e-01,7.830045223236083984e-01
3.165605477988719940e-03,-7.882948033511638641e-03
8.265911340713500977e-01,-6.527261734008789062e-01
-6.085039973258972168e-01,-1.582021832466125488e+00
9.754941463470458984e-01,7.357695698738098145e-01
-3.633269667625427246e-01,2.566275894641876221e-01
-8.406999111175537109e-01,-9.832457900047302246e-01
6.284381151199340820e-01,-2.945348918437957764e-01
-4.195019006729125977e-01,-1.185113713145256042e-01
-4.379707574844360352e-01,-9.286903142929077148e-01
8.561115264892578125e-01,2.293566465377807617e+00
-6.628953218460083008e-01,-2.146454751491546631e-01
8.590712398290634155e-02,-1.318004846572875977e+00
2.782036960124969482e-01,1.833850502967834473e+00
-7.646090537309646606e-02,-2.056544780731201172e+00
-6.413850188255310059e-02,-2.352682948112487793e-01
1.403145194053649902e-01,3.880847096443176270e-01
-2.375872433185577393e-01,1.905071735382080078e+00
-1.413805961608886719e+00,1.297026991844177246e+00
-1.321481227874755859e+00,1.155314207077026367e+00
-2.729914665222167969e+00,-1.921286582946777344e-01
-1.447622179985046387e+00,1.041543602943420410e+00
-1.885234117507934570e-01,-1.042101860046386719e+00
7.441719174385070801e-01,1.363883733749389648e+00
-4.389579407870769501e-03,-3.821882307529449463e-01
-2.794559299945831299e-01,-4.496432542800903320e-01
1.217533707618713379e+00,-3.565031886100769043e-01
1.505527943372726440e-01,1.313429027795791626e-01
-3.949562311172485352e-01,-1.606544703245162964e-01
-6.575595140457153320e-01,-7.733694314956665039e-01
-3.933943510055541992e-01,-2.216684222221374512e-01
2.634507715702056885e-01,-1.197734400629997253e-01
6.152192950248718262e-01,7.708402872085571289e-01
7.312718629837036133e-01,1.248309016227722168e+00
3.895765542984008789e-01,-1.173401117324829102e+00
-1.565132975578308105e+00,7.073734998703002930e-01
-4.145741462707519531e-01,-1.391502618789672852e-01
1.754136681556701660e+00,-3.128085732460021973e-01
6.642698049545288086e-01,2.787401080131530762e-01
1.781567096710205078e+00,1.271040081977844238e+00
1.333746910095214844e+00,6.310957074165344238e-01
5.163174271583557129e-01,-1.108146756887435913e-01
5.721496939659118652e-01,-2.520222187042236328e+00
-1.419469714164733887e+00,4.103755354881286621e-01
-1.172454118728637695e+00,-7.697162032127380371e-01
-1.124375820159912109e+00,7.684103250503540039e-01
3.928848505020141602e-01,1.247246623039245605e+00
-1.169123291969299316e+00,7.390616536140441895e-01
9.821524024009704590e-01,-2.081787884235382080e-01
8.876149654388427734e-01,-2.487417161464691162e-01
-3.896733522415161133e-01,1.575034499168395996e+00
-6.949069499969482422e-01,-7.654703855514526367e-01
6.827884912490844727e-01,-2.193465977907180786e-01
-1.895986914634704590e+00,1.386728644371032715e+00
2.899035215377807617e-01,2.250515699386596680e+00
-5.263168811798095703e-01,1.538803100585937500e+00
9.154335260391235352e-01,-3.038415014743804932e-01
-7.459335923194885254e-01,-1.030218482017517090e+00
8.649647831916809082e-01,9.813565611839294434e-01
-5.053315162658691406e-01,-6.487941145896911621e-01
5.375775694847106934e-01,1.823786616325378418e+00
8.046663999557495117e-01,-4.842749238014221191e-02
1.076310127973556519e-01,-2.541855573654174805e-01
2.133824825286865234e-01,-6.925329566001892090e-02
3.717713654041290283e-01,1.821939498186111450e-01
3.623466789722442627e-01,1.432136058807373047e+00
-4.503849744796752930e-01,1.834705710411071777e+00
1.209007382392883301e+00,-1.493887782096862793e+00
-3.259811997413635254e-01,2.680733680725097656e+00
-1.664163351058959961e+00,4.918437823653221130e-02
-4.152949750423431396e-01,1.723627328872680664e+00
-6.748387217521667480e-01,-1.654869794845581055e+00
-9.441830515861511230e-01,6.279366612434387207e-01
-9.302333742380142212e-02,2.563887834548950195e+00
-8.325919508934020996e-01,9.820343852043151855e-01
2.181804180145263672e-02,8.403713703155517578e-01
-6.474338173866271973e-01,-1.774794757366180420e-01
-5.162579417228698730e-01,-6.777345538139343262e-01
1.271284818649291992e-01,7.680773735046386719e-02
1.031706929206848145e+00,-8.178647607564926147e-02
-2.191734164953231812e-01,-3.034667670726776123e-01
-4.228816926479339600e-01,6.436914801597595215e-01
5.701041817665100098e-01,2.372803688049316406e+00
-1.249795794486999512e+00,6.401230692863464355e-01
8.368788957595825195e-01,-1.251943469047546387e+00
-1.374703407287597656e+00,3.108571469783782959e-01
6.075971126556396484e-01,3.272070288658142090e-01
-7.463785409927368164e-01,8.832588195800781250e-01
-1.246052503585815430e+00,1.653556466102600098e+00
9.062132835388183594e-01,-2.890850976109504700e-02
3.168523684144020081e-02,6.420127749443054199e-01
-1.305453479290008545e-01,2.025724500417709351e-01
-2.948545515537261963e-01,1.855077743530273438e+00
9.856433868408203125e-01,-7.878830432891845703e-01
-1.002462744712829590e+00,3.392081856727600098e-01
1.084074378013610840e+00,4.104086160659790039e-01
-4.859415590763092041e-01,2.164093017578125000e+00
-8.639764189720153809e-01,1.135224774479866028e-01
-2.751040756702423096e-01,1.212155103683471680e+00
-4.833016544580459595e-02,-1.029021739959716797e+00
-2.770475864410400391e+00,-6.609815359115600586e-01
-1.581825017929077148e-01,-7.487090229988098145e-01
3.359858989715576172e-01,1.852933615446090698e-01
-9.560457468032836914e-01,-1.414636731147766113e+00
-5.407828092575073242e-01,2.372756302356719971e-01
1.172641038894653320e+00,4.011846780776977539e-01
-6.462197303771972656e-01,1.133754998445510864e-01
-9.359474182128906250e-01,-1.707445025444030762e+00
3.675177320837974548e-02,5.383580923080444336e-01
-1.063973903656005859e+00,-6.188359856605529785e-01
-1.461119174957275391e+00,-1.007355213165283203e+00
1.266782283782958984e-01,-1.084559082984924316e+00
-6.676345467567443848e-01,-1.502260446548461914e+00
-8.820957541465759277e-01,-2.352928400039672852e+00
-5.575306415557861328e-01,1.693349182605743408e-01
-6.999204754829406738e-01,1.879859209060668945e+00
2.038046121597290039e-01,2.717612385749816895e-01
-7.133064866065979004e-01,1.091138362884521484e+00
9.710864424705505371e-01,-6.360197439789772034e-04
-9.178523421287536621e-01,-2.265975028276443481e-01
1.050054550170898438e+00,-5.323845893144607544e-02
7.653220891952514648e-01,-1.193946599960327148e+00
-4.831888079643249512e-01,-7.166395187377929688e-01
1.897636413574218750e+00,-3.628491759300231934e-01
5.174588561058044434e-01,1.474996328353881836e+00
-3.621823787689208984e-01,2.527747452259063721e-01
4.116322696208953857e-01,6.132084727287292480e-01
-9.220650196075439453e-01,-1.134821325540542603e-01
-2.537566721439361572e-01,9.588939547538757324e-01
-4.865066707134246826e-01,2.709515392780303955e-01
5.328552126884460449e-01,2.497310489416122437e-01
4.899557679891586304e-02,-3.790967166423797607e-01
-6.174936890602111816e-01,2.459392070770263672e+00
-4.730031490325927734e-01,1.660536050796508789e+00
-9.373506307601928711e-01,-1.111197099089622498e-01
1.220852851867675781e+00,4.472418725490570068e-01
4.762361347675323486e-01,1.373306810855865479e-01
-8.017531596124172211e-03,2.888056077063083649e-02
-1.403527498245239258e+00,-6.457831859588623047e-01
-1.518418341875076294e-01,1.097795128822326660e+00
-2.648985981941223145e-01,-3.741398453712463379e-01
-1.180264353752136230e-01,8.326032012701034546e-02
-4.889664053916931152e-01,1.755596399307250977e-01
6.208175420761108398e-01,-1.160310134291648865e-01
5.760435461997985840e-01,-1.149674415588378906e+00
1.390917897224426270e+00,-1.374976992607116699e+00
-1.596180915832519531e+00,1.221893668174743652e+00
-3.959329724311828613e-01,-6.747424602508544922e-01
-1.349998474121093750e+00,2.396458089351654053e-01
-2.656071484088897705e-01,-2.934089004993438721e-01
-4.064131528139114380e-02,-7.432841062545776367e-01
7.556164860725402832e-01,-1.169153600931167603e-01
-1.807463288307189941e+00,7.276353985071182251e-02
-4.224990010261535645e-01,1.372668445110321045e-01
8.934396505355834961e-02,-6.800338625907897949e-01
9.370116591453552246e-01,-1.333324074745178223e+00
-7.259832620620727539e-01,5.042855143547058105e-01
-1.693145751953125000e+00,1.379490613937377930e+00


==> figures/toy/figure/extension/data_ext/iteration_400_sampled_20.csv <==
9.360987544059753418e-01,1.982213556766510010e-02
3.261811435222625732e-01,1.187401771545410156e+00
-8.605241775512695312e-01,5.788024067878723145e-01
6.383434534072875977e-01,-2.036832422018051147e-01
-5.807547569274902344e-01,7.735067605972290039e-01
-2.213759422302246094e-01,-8.968447446823120117e-01
-1.494755148887634277e-01,1.478506028652191162e-01
3.545454144477844238e-01,-1.080996990203857422e+00
1.032228589057922363e+00,8.280166387557983398e-01
-7.980841994285583496e-01,-4.152368903160095215e-01
1.186056017875671387e+00,5.609255433082580566e-01
-5.105773210525512695e-01,4.530152380466461182e-01
4.858232438564300537e-01,8.094068765640258789e-01
-2.629019320011138916e-01,-7.234725356101989746e-01
7.441166639328002930e-01,8.776778578758239746e-01
1.907346695661544800e-01,7.984393239021301270e-01
-1.272141456604003906e+00,5.104559063911437988e-01
-3.766818344593048096e-01,-1.271724104881286621e+00
-6.654620170593261719e-01,-1.054314851760864258e+00
-1.045598864555358887e+00,8.464267253875732422e-01
4.479847550392150879e-01,-1.060512065887451172e+00
-9.796117544174194336e-01,-9.093334674835205078e-01
5.755746737122535706e-02,-8.765837550163269043e-01
9.676404595375061035e-01,-3.383836150169372559e-02
7.421897053718566895e-01,2.945531606674194336e-01
-3.781028091907501221e-02,-1.518765926361083984e+00
6.176837086677551270e-01,3.567343950271606445e-01
-7.105808258056640625e-01,-1.651307702064514160e+00
6.677594184875488281e-01,-1.114497780799865723e-01
-1.231225848197937012e+00,5.652166008949279785e-01
-1.634469985961914062e+00,-2.652426064014434814e-02
-8.424767106771469116e-02,1.250295341014862061e-01
8.226028680801391602e-01,8.473844528198242188e-01
7.516040205955505371e-01,-1.219723224639892578e+00
-5.170130729675292969e-01,9.998053312301635742e-01
-1.110076546669006348e+00,-5.915847420692443848e-01
-8.189512491226196289e-01,-3.080272674560546875e-01
2.720569372177124023e-01,5.746739506721496582e-01
-1.029957056045532227e+00,1.607140302658081055e-01
5.373183488845825195e-01,1.185655474662780762e+00
1.517827659845352173e-01,-9.970325827598571777e-01
-6.525895595550537109e-01,3.286343440413475037e-02
-4.617222547531127930e-01,-1.174534916877746582e+00
-7.792931795120239258e-01,1.339213401079177856e-01
3.743079304695129395e-01,-9.967795014381408691e-01
-3.680335581302642822e-01,-6.706590056419372559e-01
1.904157251119613647e-01,3.596126437187194824e-01
-9.318711608648300171e-02,1.317543148994445801e+00
-1.170748114585876465e+00,-3.683618903160095215e-01
9.013362526893615723e-01,2.331171929836273193e-02
7.803250551223754883e-01,1.308881998062133789e+00
-5.367062091827392578e-01,-1.200914382934570312e+00
2.720541656017303467e-01,-4.320360347628593445e-02
5.490553975105285645e-01,-4.751002788543701172e-01
-1.208295822143554688e+00,1.950886696577072144e-01
6.262975931167602539e-01,-8.765502274036407471e-02
3.314974009990692139e-01,2.282595336437225342e-01
1.116717606782913208e-01,6.826567053794860840e-01
7.070067524909973145e-01,-6.657550930976867676e-01
6.168643236160278320e-01,9.197713136672973633e-01
9.459259361028671265e-02,1.269082546234130859e+00
-8.710218667984008789e-01,-5.632563680410385132e-02
-4.624182879924774170e-01,8.994721770286560059e-01
1.325767040252685547e+00,3.165978491306304932e-01
1.349629163742065430e+00,4.396323263645172119e-01
9.929650425910949707e-01,-5.928639769554138184e-01
1.258062481880187988e+00,7.167871594429016113e-01
-1.062214374542236328e+00,-4.902845621109008789e-01
-7.852870225906372070e-02,-1.336290359497070312e+00
2.398939728736877441e-01,6.303192973136901855e-01
2.196623384952545166e-02,1.655735671520233154e-01
3.299462795257568359e-01,-1.261749744415283203e+00
-7.566125988960266113e-01,-4.864543676376342773e-01
9.678300619125366211e-01,-7.836804538965225220e-02
1.163921356201171875e+00,7.132793664932250977e-01
5.992372632026672363e-01,5.649371147155761719e-01
-3.321267664432525635e-02,1.230937480926513672e+00
7.649825215339660645e-01,-8.225912451744079590e-01
-1.785359084606170654e-01,1.794182419776916504e+00
4.328801333904266357e-01,1.198756575584411621e+00
-3.601684272289276123e-01,-7.584952712059020996e-01
1.294532060623168945e+00,3.639645576477050781e-01
-6.215699911117553711e-01,5.279360413551330566e-01
-3.730537295341491699e-01,1.196372747421264648e+00
9.851607084274291992e-01,5.269494652748107910e-02
5.732735395431518555e-01,-8.290961980819702148e-01
1.022977977991104126e-01,-2.427700161933898926e-01
-9.143674373626708984e-01,4.590926170349121094e-01
-5.831503868103027344e-01,9.985333681106567383e-01
8.913331627845764160e-01,-3.911150246858596802e-02
7.860718965530395508e-01,-9.419606328010559082e-01
8.932012319564819336e-01,-8.792412877082824707e-01
4.055434465408325195e-01,-4.023367762565612793e-01
-7.038264870643615723e-01,2.281214296817779541e-01
-1.004394888877868652e+00,-6.049039363861083984e-01
5.989854931831359863e-01,-4.133781194686889648e-01
1.233395457267761230e+00,-5.117624402046203613e-01
5.958068966865539551e-01,-6.063294410705566406e-01
6.523230075836181641e-01,-3.275275528430938721e-01
-8.864305019378662109e-01,-5.419181585311889648e-01
-1.576355576515197754e+00,-3.596156537532806396e-01
8.371839523315429688e-01,4.347147345542907715e-01
9.958962202072143555e-01,-6.283411383628845215e-01
-4.299282729625701904e-01,9.168535470962524414e-01
-1.237061500549316406e+00,-9.838455915451049805e-01
-2.583941817283630371e-01,1.226595997810363770e+00
6.063405871391296387e-01,-8.411045074462890625e-01
1.062328815460205078e-01,1.167947649955749512e+00
7.566984891891479492e-01,4.495999217033386230e-01
8.493824005126953125e-01,3.578411638736724854e-01
2.916563674807548523e-02,9.657331109046936035e-01
2.866774797439575195e-01,9.115086793899536133e-01
9.282014369964599609e-01,-6.913852691650390625e-02
2.289414703845977783e-01,8.236738443374633789e-01
1.590816974639892578e+00,-8.116461038589477539e-01
1.600365191698074341e-01,5.955616235733032227e-01
5.158300399780273438e-01,9.257342219352722168e-01
-5.366856455802917480e-01,8.250817656517028809e-01
-1.111772805452346802e-01,-4.501207768917083740e-01
-5.233913660049438477e-01,6.040371060371398926e-01
2.110681086778640747e-01,2.569271326065063477e-01
4.925198853015899658e-01,-1.303840637207031250e+00
3.738169968128204346e-01,1.875752806663513184e-01
-8.938990235328674316e-01,1.298701763153076172e-02
1.865926533937454224e-01,8.353461623191833496e-01
-7.383841276168823242e-01,4.564618468284606934e-01
1.640833616256713867e-01,-1.002528190612792969e+00
7.860037684440612793e-01,-7.548043727874755859e-01
1.012546300888061523e+00,-5.314310193061828613e-01
-5.180760025978088379e-01,-6.025168299674987793e-01
1.848873198032379150e-01,-1.080519080162048340e+00
7.553313970565795898e-01,1.407399475574493408e-01
8.649443387985229492e-01,-1.309090018272399902e+00
8.341742306947708130e-02,1.032192349433898926e+00
8.826454877853393555e-01,-5.841638892889022827e-02
-2.216860353946685791e-01,8.388186693191528320e-01
2.543608844280242920e-01,1.064821362495422363e+00
-2.197326570749282837e-01,7.535926699638366699e-01
-9.322274923324584961e-01,-1.020311594009399414e+00
5.969882011413574219e-01,-5.400758981704711914e-01
-1.216613173484802246e+00,4.164226725697517395e-02
5.042084455490112305e-01,8.701708316802978516e-01
-1.885011494159698486e-01,4.350199699401855469e-01
5.850585699081420898e-01,6.292462348937988281e-01
-5.026177316904067993e-02,-7.067458629608154297e-01
1.783796399831771851e-02,-9.548568725585937500e-01
2.647458612918853760e-01,-1.358077168464660645e+00
6.934017539024353027e-01,-4.156472533941268921e-02
1.619395166635513306e-01,-1.590592384338378906e+00
-8.183636665344238281e-01,-9.301570802927017212e-02
-2.119529247283935547e-01,9.755085706710815430e-01
4.985094964504241943e-01,6.445686817169189453e-01
7.342407107353210449e-01,-6.293718516826629639e-02
6.914629936218261719e-01,-2.763953506946563721e-01
6.132776290178298950e-02,9.353613853454589844e-01
5.238990187644958496e-01,-1.047618150711059570e+00
2.051522731781005859e-01,8.217591047286987305e-01
1.177932977676391602e+00,3.736061751842498779e-01
-1.437353789806365967e-01,-1.256002187728881836e+00
2.678122222423553467e-01,-4.307310879230499268e-01
3.308885991573333740e-01,-4.833911657333374023e-01
-9.418443441390991211e-01,2.133913487195968628e-01
6.314171552658081055e-01,-1.563259214162826538e-01
-4.180786013603210449e-01,1.111039757728576660e+00
-3.772507309913635254e-01,9.491122364997863770e-01
1.467113614082336426e+00,-2.912945151329040527e-01
8.220755457878112793e-01,2.684593796730041504e-01
4.399839639663696289e-01,-8.800685405731201172e-01
-2.176035195589065552e-02,-1.290767073631286621e+00
4.851760566234588623e-01,-6.903451085090637207e-01
-1.151255488395690918e+00,-7.674386501312255859e-01
1.950917392969131470e-01,-6.689597368240356445e-01
4.077597856521606445e-01,5.239238142967224121e-01
1.276955008506774902e+00,1.004734784364700317e-01
5.500304698944091797e-01,1.639311015605926514e-01
6.351007223129272461e-01,-2.561948895454406738e-01
-1.186695933341979980e+00,2.151829451322555542e-01
7.674854993820190430e-01,1.394890621304512024e-02
8.447636365890502930e-01,9.056093692779541016e-01
1.936905384063720703e-01,1.070191621780395508e+00
-6.302499771118164062e-01,-6.407301872968673706e-02
1.450695633888244629e+00,3.180511593818664551e-01
8.631047606468200684e-02,-7.178121209144592285e-01
9.232733249664306641e-01,-3.551268279552459717e-01
4.254007041454315186e-01,1.231364369392395020e+00
-1.349780708551406860e-01,4.334859251976013184e-01
1.656934499740600586e+00,-1.381765455007553101e-01
-8.969262838363647461e-01,4.873742461204528809e-01
-3.345144093036651611e-01,-5.317797660827636719e-01
-6.833111047744750977e-01,-1.722382158041000366e-01
7.570713162422180176e-01,-2.223373353481292725e-01
-6.896530389785766602e-01,6.766127943992614746e-01
-1.575346469879150391e+00,-2.150520868599414825e-02
-1.033645987510681152e+00,1.155326604843139648e+00
3.114125728607177734e-01,1.099307179450988770e+00
2.333362698554992676e-01,-6.271323561668395996e-01
7.143858075141906738e-01,-8.551561236381530762e-01
-7.957834005355834961e-01,3.238722681999206543e-01


==> figures/toy/figure/extension/data_ext/iteration_400_sampled_30.csv <==
1.109892129898071289e+00,-2.181543409824371338e-02
-3.998988270759582520e-01,1.218257427215576172e+00
-4.965548217296600342e-02,9.677471518516540527e-01
8.290218114852905273e-01,-1.842091232538223267e-01
-7.145497798919677734e-01,7.128893733024597168e-01
-9.905180335044860840e-02,-1.304335474967956543e+00
1.534316688776016235e-02,6.448179483413696289e-03
5.976808071136474609e-01,-6.210190057754516602e-01
2.416526675224304199e-01,1.906326413154602051e+00
-5.344439744949340820e-01,-1.009958624839782715e+00
8.854701519012451172e-01,9.703319668769836426e-01
1.524582803249359131e-01,5.139004588127136230e-01
-1.437420964241027832e+00,4.910504817962646484e-01
3.978278040885925293e-01,7.682663798332214355e-01
-1.583699584007263184e-01,-8.852931261062622070e-01
5.462535023689270020e-01,6.042327284812927246e-01
-6.882873773574829102e-01,9.432167410850524902e-01
-1.270391583442687988e+00,5.937569141387939453e-01
-3.435426056385040283e-01,-1.756504416465759277e+00
-7.106357812881469727e-01,-1.011290311813354492e+00
-1.963701725006103516e+00,3.842986226081848145e-01
5.102253556251525879e-01,-1.458649396896362305e+00
-1.057082653045654297e+00,-1.023216962814331055e+00
-3.417596220970153809e-02,-8.004220128059387207e-01
7.462629079818725586e-01,-3.911742568016052246e-01
5.289420485496520996e-01,3.916237354278564453e-01
-2.569250464439392090e-01,-1.735662341117858887e+00
6.800896525382995605e-01,-5.563443899154663086e-01
-5.166800618171691895e-01,-1.069509506225585938e+00
5.416616797447204590e-01,-2.345138490200042725e-01
-7.433662414550781250e-01,5.473759174346923828e-01
-1.288964509963989258e+00,3.662861883640289307e-02
-4.318633675575256348e-02,7.592082768678665161e-02
6.843948364257812500e-01,1.108031988143920898e+00
6.353079080581665039e-01,-1.526101469993591309e+00
-1.273154735565185547e+00,5.017105340957641602e-01
-1.323351621627807617e+00,-1.064345717430114746e+00
-6.023136377334594727e-01,-6.577171683311462402e-01
2.671018242835998535e-01,4.697465300559997559e-01
-6.924585103988647461e-01,7.938150763511657715e-01
2.226293087005615234e-01,1.096246123313903809e+00
9.883892536163330078e-01,-9.265064001083374023e-01
-5.449542999267578125e-01,-6.406538188457489014e-02
-1.552968919277191162e-01,-1.195994138717651367e+00
-1.093093872070312500e+00,-1.227550059556961060e-01
7.608287334442138672e-01,-8.009777069091796875e-01
-6.904191970825195312e-01,-3.466948866844177246e-02
-2.645038962364196777e-01,3.259647190570831299e-01
-2.081543207168579102e-03,1.688507556915283203e+00
-1.269561290740966797e+00,-7.873831391334533691e-01
3.274364471435546875e-01,1.080781221389770508e-04
7.664977908134460449e-01,1.002142071723937988e+00
-2.196419537067413330e-01,-1.647059798240661621e+00
-2.202128991484642029e-02,3.087285459041595459e-01
8.806228637695312500e-01,-2.907893657684326172e-01
-5.787740349769592285e-01,5.642966032028198242e-01
4.293189644813537598e-01,-1.250804215669631958e-01
2.451167553663253784e-01,3.345191478729248047e-02
6.512699723243713379e-01,4.989968240261077881e-01
6.731082201004028320e-01,-9.874734282493591309e-02
2.878125309944152832e-01,1.386099576950073242e+00
-1.114554524421691895e+00,3.533840477466583252e-01
-1.694889664649963379e-01,5.251076817512512207e-01
1.227587461471557617e+00,1.000427603721618652e+00
6.352334618568420410e-01,5.342314243316650391e-01
1.135417819023132324e+00,-4.341343939304351807e-01
8.910583257675170898e-01,3.221797943115234375e-01
-8.956993222236633301e-01,1.748001873493194580e-01
2.113381922245025635e-01,-1.168457865715026855e+00
-4.059760570526123047e-01,6.117991209030151367e-01
-3.043299615383148193e-01,5.315366387367248535e-01
4.342004954814910889e-01,-1.457549810409545898e+00
-1.444367885589599609e+00,-5.725599527359008789e-01
6.316608190536499023e-01,-2.011686861515045166e-01
1.314225435256958008e+00,1.106161832809448242e+00
3.827356100082397461e-01,1.089439511299133301e+00
-3.716039061546325684e-01,1.566765546798706055e+00
3.304829001426696777e-01,-8.125941753387451172e-01
-6.550297141075134277e-01,1.920593261718750000e+00
2.560623884201049805e-01,4.625696241855621338e-01
2.073639035224914551e-01,-1.731978654861450195e-01
1.084273338317871094e+00,7.534965276718139648e-01
-9.641154408454895020e-01,-4.818937182426452637e-02
-4.744125902652740479e-01,1.552635431289672852e+00
8.740953803062438965e-01,-2.087605595588684082e-01
3.430698812007904053e-01,-5.734007954597473145e-01
4.258901476860046387e-01,-2.609363198280334473e-01
-1.022404193878173828e+00,1.078511357307434082e+00
-1.395622253417968750e+00,6.337189674377441406e-01
3.667134046554565430e-01,-2.937955558300018311e-01
4.951359331607818604e-01,-6.038945317268371582e-01
7.524389624595642090e-01,-9.588567018508911133e-01
1.034631848335266113e+00,-2.296912372112274170e-01
-1.358118534088134766e+00,3.085999190807342529e-01
-1.177179574966430664e+00,-6.168786287307739258e-01
5.716741085052490234e-01,-3.317360281944274902e-01
8.632712364196777344e-01,-4.779850244522094727e-01
8.638864755630493164e-02,-5.192935466766357422e-01
7.901353240013122559e-01,-8.082242608070373535e-01
-6.893651485443115234e-01,-9.198664128780364990e-02
-1.185113072395324707e+00,-7.504747509956359863e-01
7.935925722122192383e-01,2.191425710916519165e-01
8.295779228210449219e-01,-4.299814701080322266e-01
-6.816865205764770508e-01,-1.563699245452880859e-01
-1.497606873512268066e+00,-4.435233175754547119e-01
-1.386290192604064941e-01,6.087858676910400391e-01
-1.359147280454635620e-01,-1.042297244071960449e+00
-7.121919393539428711e-01,5.838966369628906250e-01
8.945347666740417480e-01,3.276062309741973877e-01
8.963223695755004883e-01,6.477642655372619629e-01
-8.142580837011337280e-02,9.127926230430603027e-01
-1.239274144172668457e+00,9.957439899444580078e-01
-4.760514199733734131e-02,8.721359372138977051e-01
8.553776741027832031e-01,-1.025787070393562317e-01
3.950084745883941650e-01,5.528113245964050293e-01
1.508842945098876953e+00,-8.226739168167114258e-01
2.869125604629516602e-01,3.925689458847045898e-01
1.102191582322120667e-01,3.739303648471832275e-01
-9.326173663139343262e-01,2.780871987342834473e-01
3.904395550489425659e-02,-6.903693675994873047e-01
-9.791827201843261719e-01,3.079361319541931152e-01
7.977316379547119141e-01,7.961201667785644531e-01
5.396033525466918945e-01,-1.184528112411499023e+00
7.043448686599731445e-01,-2.898827195167541504e-02
-6.945054531097412109e-01,6.710427403450012207e-01
5.539062619209289551e-01,1.054772496223449707e+00
-1.028597116470336914e+00,2.130383849143981934e-01
1.278246343135833740e-01,-8.887416720390319824e-01
1.146677255630493164e+00,-4.294118583202362061e-01
1.274441719055175781e+00,-5.794298648834228516e-01
-9.721323847770690918e-01,5.415986478328704834e-02
-4.291160106658935547e-01,-1.490614533424377441e+00
1.146276950836181641e+00,6.551876664161682129e-02
9.151362180709838867e-01,-1.117144584655761719e+00
7.100015878677368164e-02,1.506463646888732910e+00
7.058838605880737305e-01,1.860518753528594971e-01
-2.167253494262695312e-01,1.088694810867309570e+00
7.445122599601745605e-01,8.958871960639953613e-01
1.746179461479187012e-01,-5.514933168888092041e-02
-8.465050458908081055e-01,-1.336801052093505859e+00
1.316203624010086060e-01,-1.680530309677124023e-01
-9.557101130485534668e-01,-1.006639748811721802e-01
2.312529087066650391e-01,8.607406020164489746e-01
-4.224143922328948975e-01,6.058785319328308105e-01
8.340806961059570312e-01,2.915901839733123779e-01
4.546313583850860596e-01,-7.994436621665954590e-01
-3.625759184360504150e-01,-8.838531970977783203e-01
3.928415179252624512e-01,-8.436120748519897461e-01
9.255445003509521484e-01,-4.104091823101043701e-01
-2.391330897808074951e-01,-1.183068037033081055e+00
-6.044282317161560059e-01,-1.321873664855957031e-01
-2.970905601978302002e-02,7.042841911315917969e-01
8.886240124702453613e-01,1.537967920303344727e-01
4.061632752418518066e-01,-3.165782988071441650e-01
8.133412599563598633e-01,-3.700604140758514404e-01
2.001926004886627197e-01,1.032171607017517090e+00
-6.426644325256347656e-02,-8.768704533576965332e-01
1.599877476692199707e-01,1.019186615943908691e+00
1.336496233940124512e+00,1.503064930438995361e-01
-1.076648905873298645e-01,-8.049123287200927734e-01
6.378094553947448730e-01,-2.958681583404541016e-01
5.415316820144653320e-01,-7.393718361854553223e-01
-2.435692101716995239e-01,3.022654056549072266e-01
9.355252981185913086e-01,-3.624391555786132812e-01
-8.438154458999633789e-01,1.043008446693420410e+00
-3.439453840255737305e-01,1.361395359039306641e+00
1.664160609245300293e+00,-3.671478033065795898e-01
8.734697103500366211e-01,7.195771336555480957e-01
4.987401664257049561e-01,-6.438433527946472168e-01
-2.805441617965698242e-01,-7.019299268722534180e-01
2.761795222759246826e-01,-5.988034605979919434e-01
-1.370597839355468750e+00,-6.912810802459716797e-01
1.404082924127578735e-01,-1.899072885513305664e+00
9.847126007080078125e-01,8.145638704299926758e-01
1.083529233932495117e+00,-2.305272519588470459e-01
5.490503311157226562e-01,-5.759641528129577637e-02
5.038444995880126953e-01,-4.378434419631958008e-01
-1.286516547203063965e+00,2.773100137710571289e-01
8.867458105087280273e-01,-2.195441424846649170e-01
3.151618242263793945e-01,9.778700470924377441e-01
-1.776408851146697998e-01,8.919718861579895020e-01
-4.958193004131317139e-01,-1.149920076131820679e-01
1.466728806495666504e+00,7.152805924415588379e-01
-3.872035145759582520e-01,-1.265432953834533691e+00
1.110806584358215332e+00,-2.961769700050354004e-01
5.629293918609619141e-01,7.595174312591552734e-01
-3.037107884883880615e-01,4.945702254772186279e-01
1.714811444282531738e+00,-6.666470766067504883e-01
-6.932727098464965820e-01,-3.615168333053588867e-01
-2.129726409912109375e-01,-6.158210337162017822e-02
-9.042035937309265137e-01,-7.737797498703002930e-01
5.731346011161804199e-01,-3.063370883464813232e-01
-1.134384423494338989e-01,2.284154295921325684e-01
-1.311971187591552734e+00,1.468461513519287109e+00
-1.477174162864685059e-01,1.341143369674682617e+00
2.870650887489318848e-01,-4.769020676612854004e-01
2.035343796014785767e-01,-7.855231165885925293e-01
-9.638516902923583984e-01,4.720044136047363281e-01


==> figures/toy/figure/extension/data_ext/iteration_400_sampled_40.csv <==
1.181101799011230469e+00,-3.036936521530151367e-01
-3.972133994102478027e-02,3.981043696403503418e-01
-3.228915333747863770e-01,6.821556091308593750e-01
1.080683350563049316e+00,-4.353765249252319336e-01
-8.015813827514648438e-01,5.627071857452392578e-01
-1.675644963979721069e-01,-3.633320033550262451e-01
-4.012777507305145264e-01,2.315949499607086182e-01
3.651780486106872559e-01,-9.446578621864318848e-01
-4.681050777435302734e-03,2.096761941909790039e+00
-1.121916651725769043e+00,-3.990000784397125244e-01
1.221634030342102051e+00,1.189906835556030273e+00
2.842452228069305420e-01,8.911885023117065430e-01
-6.891797184944152832e-01,1.237870931625366211e+00
7.013732194900512695e-02,8.195220828056335449e-01
-4.477394521236419678e-01,-6.744266748428344727e-01
8.161349594593048096e-02,5.908712148666381836e-01
-5.767785906791687012e-01,1.457522392272949219e+00
-2.836138904094696045e-01,5.994620919227600098e-01
-2.179701328277587891e-01,-1.662645816802978516e+00
-8.425833582878112793e-01,-1.290195822715759277e+00
-1.603595256805419922e+00,7.801061868667602539e-01
-4.762456417083740234e-01,-1.048999071121215820e+00
-1.353402733802795410e+00,-1.100436329841613770e+00
1.186668425798416138e-01,-9.266556501388549805e-01
7.125965952873229980e-01,-4.043732881546020508e-01
6.969518661499023438e-01,-3.008175492286682129e-01
1.321804523468017578e-01,-1.739524841308593750e+00
8.934723138809204102e-01,-6.254438161849975586e-01
-8.019288182258605957e-01,-5.037438869476318359e-01
1.141910552978515625e+00,4.159180521965026855e-01
-6.853031516075134277e-01,1.288269281387329102e+00
-6.278647184371948242e-01,2.699140608310699463e-01
-8.453786373138427734e-01,3.084556162357330322e-01
8.307855129241943359e-01,8.944751024246215820e-01
7.760224938392639160e-01,-2.171542167663574219e+00
-3.611029982566833496e-01,4.394874274730682373e-01
-6.475366353988647461e-01,-1.972724676132202148e+00
-5.825139284133911133e-01,-3.942556679248809814e-01
8.892586827278137207e-01,8.793616890907287598e-01
-1.148005723953247070e+00,3.288123309612274170e-01
4.075037539005279541e-01,8.711304068565368652e-01
8.001165986061096191e-01,-2.630007863044738770e-01
-5.423724651336669922e-01,6.038706004619598389e-02
-3.020660877227783203e-01,-1.550175905227661133e+00
-1.121157646179199219e+00,-1.965078115463256836e-01
-2.470055222511291504e-01,-9.829707741737365723e-01
-1.195467352867126465e+00,3.825565427541732788e-02
-6.906378865242004395e-01,-8.299197256565093994e-02
-4.091470688581466675e-02,1.902269721031188965e+00
-1.074990034103393555e+00,-4.404221177101135254e-01
-2.926318347454071045e-01,4.088881313800811768e-01
1.498728394508361816e-01,7.718571424484252930e-01
3.305768221616744995e-02,-1.542919516563415527e+00
-1.342301815748214722e-01,7.274380326271057129e-02
6.279791593551635742e-01,-5.799854397773742676e-01
-8.657147288322448730e-01,5.331451892852783203e-01
-2.881928682327270508e-01,1.226682513952255249e-01
5.710062384605407715e-01,3.028653860092163086e-01
1.116921901702880859e+00,3.417939245700836182e-01
3.629640042781829834e-01,5.023762583732604980e-01
1.765268146991729736e-01,1.976034879684448242e+00
-5.765529274940490723e-01,9.172909259796142578e-01
-8.960182666778564453e-01,-7.119668275117874146e-02
2.928460538387298584e-01,1.028958082199096680e+00
1.178891897201538086e+00,1.481909275054931641e+00
6.833158135414123535e-01,5.184338688850402832e-01
5.376343727111816406e-01,-9.119452834129333496e-01
2.649030685424804688e-01,-3.093510866165161133e-03
-9.783076047897338867e-01,-7.119087874889373779e-02
1.935322284698486328e-01,-1.127928018569946289e+00
-6.137741208076477051e-01,4.082248508930206299e-01
-6.199393272399902344e-01,6.885995268821716309e-01
5.509662032127380371e-01,-1.250537991523742676e+00
-1.439806222915649414e+00,-7.211993932723999023e-01
1.220318675041198730e+00,1.459172070026397705e-01
1.124754190444946289e+00,1.110743761062622070e+00
8.420548439025878906e-01,7.345451116561889648e-01
-3.643945753574371338e-01,1.492805480957031250e+00
1.201442331075668335e-01,-7.800379991531372070e-01
-2.092000246047973633e-01,2.036233663558959961e+00
-1.293422877788543701e-01,-8.859843760728836060e-02
1.245027899742126465e+00,-2.407684624195098877e-01
9.148689508438110352e-01,1.975453138351440430e+00
-1.180609941482543945e+00,-1.196061745285987854e-01
-4.655267298221588135e-01,2.020126819610595703e+00
1.345163583755493164e+00,2.364000827074050903e-01
4.740083217620849609e-01,-9.824351668357849121e-01
5.696720480918884277e-01,-3.612724542617797852e-01
-1.016828060150146484e+00,8.765839338302612305e-01
-1.411117672920227051e+00,9.041768908500671387e-01
-2.134329974651336670e-01,-3.550781309604644775e-01
-3.153804689645767212e-02,-3.285780847072601318e-01
3.259823024272918701e-01,-1.077845692634582520e+00
1.731790781021118164e+00,2.039785087108612061e-01
-1.603395581245422363e+00,-3.782714903354644775e-01
-5.266481637954711914e-01,-6.939837932586669922e-01
3.614547848701477051e-01,3.687443137168884277e-01
6.170479059219360352e-01,-7.012830376625061035e-01
-7.162299007177352905e-04,-6.691631078720092773e-01
1.122123599052429199e+00,-5.543668866157531738e-01
-3.320270478725433350e-01,3.457743227481842041e-01
-1.314754128456115723e+00,1.560273766517639160e-01
5.482040047645568848e-01,3.439329266548156738e-01
1.454475760459899902e+00,-5.032199621200561523e-01
1.012076511979103088e-01,-3.175733685493469238e-01
-1.478325724601745605e+00,-5.280199050903320312e-01
2.752999961376190186e-02,7.587926983833312988e-01
-4.217516779899597168e-01,-2.726992070674896240e-01
-9.024879932403564453e-01,2.882393300533294678e-01
9.423359632492065430e-01,2.474340498447418213e-01
5.893139839172363281e-01,-2.570354938507080078e-02
1.306169778108596802e-01,5.541689991950988770e-01
-1.760977745056152344e+00,1.114480257034301758e+00
-5.050942301750183105e-03,9.828875660896301270e-01
9.146403074264526367e-01,1.399450600147247314e-01
4.109195768833160400e-01,7.433096170425415039e-01
1.780031204223632812e+00,-5.814729332923889160e-01
2.259730398654937744e-01,3.579536676406860352e-01
3.474975824356079102e-01,-2.676660120487213135e-01
-8.162168860435485840e-01,7.116731405258178711e-01
-4.493239521980285645e-02,-8.561541438102722168e-01
-5.993101000785827637e-01,1.479800790548324585e-02
8.972790241241455078e-01,7.634599804878234863e-01
4.208365380764007568e-01,-3.885812163352966309e-01
6.873800754547119141e-01,1.590221673250198364e-01
-1.220957279205322266e+00,1.636586934328079224e-01
4.593219161033630371e-01,1.149155378341674805e+00
-1.252017855644226074e+00,1.237631797790527344e+00
-1.031393185257911682e-01,-6.216414570808410645e-01
8.673948049545288086e-01,-2.065551578998565674e-01
1.033822298049926758e+00,-4.341697394847869873e-01
-5.358309149742126465e-01,-5.945985764265060425e-02
-4.968182444572448730e-01,-1.207744359970092773e+00
1.243952631950378418e+00,-2.041077762842178345e-01
9.168633222579956055e-01,-5.697984695434570312e-01
3.653085529804229736e-01,1.169261813163757324e+00
7.231165170669555664e-01,1.673312485218048096e-01
-3.287853300571441650e-02,1.000029087066650391e+00
2.119342386722564697e-01,5.978999733924865723e-01
-2.335420548915863037e-01,-5.007173418998718262e-01
-1.421339035034179688e+00,-1.490466594696044922e+00
-3.032301664352416992e-01,-1.251849234104156494e-01
-6.921306848526000977e-01,-3.405160307884216309e-01
3.881115317344665527e-01,1.223581433296203613e+00
1.480303853750228882e-01,3.716474473476409912e-01
1.340654015541076660e+00,2.036083489656448364e-02
1.364235132932662964e-01,-5.970276594161987305e-01
-5.654702782630920410e-01,-2.434694916009902954e-01
1.294925212860107422e-01,-1.335416436195373535e-01
5.894944071769714355e-01,1.792711764574050903e-01
3.059491217136383057e-01,-5.088908076286315918e-01
-9.732950925827026367e-01,-2.445357888936996460e-01
7.223536372184753418e-01,1.638039648532867432e-01
5.049487352371215820e-01,4.928277134895324707e-01
8.343793451786041260e-02,-8.289098739624023438e-01
1.263692140579223633e+00,1.048657223582267761e-01
-2.222804874181747437e-01,1.427634000778198242e+00
-2.652975320816040039e-01,-1.209845185279846191e+00
1.673547923564910889e-01,5.410705804824829102e-01
1.636413931846618652e+00,2.551511824131011963e-01
2.897790074348449707e-01,-7.079132795333862305e-01
5.723882913589477539e-01,-6.716622114181518555e-01
1.124201416969299316e+00,-9.951011836528778076e-02
4.899628460407257080e-02,-4.020875692367553711e-01
7.983130216598510742e-01,4.817089438438415527e-01
-8.039996623992919922e-01,1.085301637649536133e+00
-5.986097455024719238e-01,1.748401880264282227e+00
1.303946375846862793e+00,-1.376295685768127441e-01
2.173567533493041992e+00,9.118758440017700195e-01
1.047114014625549316e+00,-4.978656172752380371e-01
-3.761139512062072754e-02,-5.103367567062377930e-01
6.995095610618591309e-01,-2.340239733457565308e-01
-1.290840506553649902e+00,-9.975128769874572754e-01
3.735827803611755371e-01,-1.722656130790710449e+00
8.126184344291687012e-01,3.371388614177703857e-01
9.524986147880554199e-01,-1.204630136489868164e+00
-1.579003930091857910e-01,5.743004083633422852e-01
8.444672226905822754e-01,-8.675372600555419922e-01
-9.905692338943481445e-01,1.050526380538940430e+00
1.500242233276367188e+00,-2.709388434886932373e-01
-4.379250407218933105e-01,6.235527396202087402e-01
-3.338771164417266846e-01,5.597620010375976562e-01
-2.139054536819458008e-01,-1.089830636978149414e+00
3.951554298400878906e-01,8.150541782379150391e-01
5.862818360328674316e-01,-3.718762993812561035e-01
4.605083465576171875e-01,2.443008720874786377e-01
-4.586215913295745850e-01,4.414195716381072998e-01
1.484770655632019043e+00,-7.687338590621948242e-01
-1.264630794525146484e+00,1.823525875806808472e-02
5.468368530273437500e-01,-3.937729448080062866e-02
5.696249008178710938e-02,-5.136936306953430176e-01
4.195308387279510498e-01,-4.190624654293060303e-01
2.418806999921798706e-01,-3.801080584526062012e-01
-1.364279031753540039e+00,8.763837814331054688e-01
6.426258087158203125e-01,1.300280451774597168e+00
2.790831625461578369e-01,-6.482400298118591309e-01
-1.404863893985748291e-01,-8.895285725593566895e-01
-1.349902004003524780e-01,6.663738489151000977e-01


==> figures/toy/figure/extension/data_ext/iteration_400_sampled_50.csv <==
1.304474949836730957e+00,-6.728476285934448242e-01
-6.226066946983337402e-01,9.679727554321289062e-01
4.039881229400634766e-01,7.782914638519287109e-01
4.673617333173751831e-02,-9.317822456359863281e-01
-1.073345184326171875e+00,3.594672083854675293e-01
-2.873164415359497070e-01,-2.032152414321899414e-01
-5.339963436126708984e-01,1.344146132469177246e+00
1.176233053207397461e+00,1.808307766914367676e+00
-1.569458365440368652e+00,-5.254950523376464844e-01
1.332755565643310547e+00,1.327768921852111816e+00
4.087254703044891357e-01,1.578203439712524414e+00
-3.469659686088562012e-01,1.599927663803100586e+00
-6.920787096023559570e-01,8.482030630111694336e-01
-5.386887788772583008e-01,-1.045309424400329590e+00
-7.207256555557250977e-02,-2.048127353191375732e-01
-9.336969852447509766e-01,9.505221247673034668e-01
-1.198321104049682617e+00,4.343026578426361084e-01
-8.372433781623840332e-01,-1.919282793998718262e+00
-1.567053675651550293e+00,-1.432157754898071289e+00
-8.488807082176208496e-01,7.456656098365783691e-01
-3.809284567832946777e-01,-1.651950597763061523e+00
-1.131868004798889160e+00,-9.930388927459716797e-01
3.513753116130828857e-01,-1.571668863296508789e+00
7.868702411651611328e-01,-7.079279422760009766e-01
3.555424213409423828e-01,-3.451087772846221924e-01
2.774136662483215332e-01,-1.862425446510314941e+00
6.756830215454101562e-01,-3.560729026794433594e-01
-2.128192782402038574e-02,-2.784776687622070312e-01
9.407187700271606445e-01,8.948345184326171875e-01
-6.270005702972412109e-01,1.898182392120361328e+00
-6.486990451812744141e-01,1.915467083454132080e-01
-9.189069271087646484e-01,5.244477987289428711e-01
5.888834595680236816e-01,1.168322086334228516e+00
6.907372474670410156e-01,-2.075154304504394531e+00
3.671533167362213135e-01,-2.003400772809982300e-02
-7.301492691040039062e-01,-1.619714856147766113e+00
3.959924578666687012e-01,-5.514517426490783691e-01
8.583474159240722656e-01,1.984706521034240723e-01
-4.926999509334564209e-01,1.128993257880210876e-01
-1.665166020393371582e-01,9.128954410552978516e-01
6.328766345977783203e-01,-6.578902006149291992e-01
-3.305442333221435547e-01,4.038311541080474854e-02
2.487059682607650757e-04,-1.044281005859375000e+00
-1.059838652610778809e+00,-9.448300600051879883e-01
9.522996097803115845e-02,-1.029582858085632324e+00
-1.774615406990051270e+00,-6.573960185050964355e-01
-7.592238783836364746e-01,-7.156552672386169434e-01
1.463735401630401611e-01,1.120258092880249023e+00
-8.840170502662658691e-01,5.087372064590454102e-01
-2.877280712127685547e-01,1.070171952247619629e+00
4.925637841224670410e-01,5.104035139083862305e-02
-2.860431075096130371e-01,-1.287793397903442383e+00
5.216791480779647827e-02,6.106814742088317871e-02
5.818375349044799805e-01,-1.391037225723266602e+00
-5.185943841934204102e-02,3.321956694126129150e-01
-1.208145022392272949e+00,1.552801489830017090e+00
4.374075531959533691e-01,9.527093172073364258e-02
7.586305141448974609e-01,5.223321169614791870e-02
9.735233783721923828e-01,9.523999691009521484e-01
2.859059572219848633e-01,1.209187388420104980e+00
2.307562679052352905e-01,1.151085853576660156e+00
-6.193116903305053711e-01,7.696568965911865234e-01
-7.108012586832046509e-02,1.356409549713134766e+00
1.418459534645080566e+00,1.765448689460754395e+00
2.726767957210540771e-01,1.088773012161254883e+00
4.882647991180419922e-01,7.758504152297973633e-02
9.329522848129272461e-01,-7.914099097251892090e-02
-2.326608598232269287e-01,1.658153682947158813e-01
1.358965188264846802e-01,-9.157744646072387695e-01
-6.163890957832336426e-01,-2.866311967372894287e-01
-7.591046094894409180e-01,7.812336087226867676e-01
1.481988579034805298e-01,-1.646970033645629883e+00
-1.835278034210205078e+00,-1.360783100128173828e+00
1.168913602828979492e+00,1.206734538078308105e+00
1.169964313507080078e+00,1.350857317447662354e-01
1.526484966278076172e+00,-5.032393336296081543e-02
-2.035863995552062988e-01,1.393577694892883301e+00
2.167035043239593506e-01,-2.639422714710235596e-01
-4.008878469467163086e-01,1.229990363121032715e+00
1.030579805374145508e-01,-5.920803546905517578e-01
1.250932812690734863e+00,-2.380990535020828247e-01
1.225857257843017578e+00,2.113888978958129883e+00
-8.169067502021789551e-01,1.875301152467727661e-01
-6.574521064758300781e-01,2.011833906173706055e+00
8.238072395324707031e-01,-3.423244357109069824e-01
3.402442932128906250e-01,-5.271245837211608887e-01
2.860441207885742188e-01,-4.165243804454803467e-01
-7.961928844451904297e-01,6.218311190605163574e-01
-1.470414757728576660e+00,1.421782135963439941e+00
-1.974410563707351685e-01,3.960770368576049805e-02
-5.385654792189598083e-02,-2.284795045852661133e-02
5.778754949569702148e-01,-6.159341931343078613e-01
1.160136938095092773e+00,-5.607561469078063965e-01
-1.792494952678680420e-01,4.472014307975769043e-02
-5.388318300247192383e-01,-2.529913187026977539e-01
8.964240550994873047e-03,6.865990757942199707e-01
1.251910090446472168e+00,-1.530948281288146973e+00
7.516592741012573242e-02,-8.245186805725097656e-01
8.845546245574951172e-01,-5.934830904006958008e-01
-2.616997659206390381e-01,-4.026044607162475586e-01
-1.122276067733764648e+00,6.246799230575561523e-01
6.883155703544616699e-01,4.375497102737426758e-01
9.538950324058532715e-01,-2.078315019607543945e-01
-6.535000801086425781e-01,-5.119867324829101562e-01
-1.177211046218872070e+00,-5.790001749992370605e-01
1.505970954895019531e-01,1.260599851608276367e+00
-5.243313312530517578e-01,-2.588554620742797852e-01
-9.930580258369445801e-01,-2.178770601749420166e-01
1.257123827934265137e+00,7.058193683624267578e-01
2.901940345764160156e-01,-4.242175817489624023e-01
-4.478492140769958496e-01,5.508785247802734375e-01
-1.968740463256835938e+00,9.453062415122985840e-01
3.474550694227218628e-02,1.402030944824218750e+00
-2.452072054147720337e-01,5.565075874328613281e-01
3.275408744812011719e-01,-1.182261407375335693e-01
1.473600149154663086e+00,-5.871020555496215820e-01
-1.164807081222534180e-01,-3.030410408973693848e-02
8.435435295104980469e-01,2.653678655624389648e-01
-6.797493696212768555e-01,1.077877998352050781e+00
-1.507310271263122559e-01,-1.637006998062133789e+00
-2.153322398662567139e-01,2.313267625868320465e-02
1.059000968933105469e+00,1.230075955390930176e+00
7.525542378425598145e-01,7.741095423698425293e-01
2.903221547603607178e-01,-3.512583076953887939e-01
1.310254931449890137e-01,6.260877847671508789e-01
1.404356241226196289e+00,1.185884714126586914e+00
-9.354674816131591797e-01,1.180472612380981445e+00
2.901276350021362305e-01,-7.534081339836120605e-01
1.921937912702560425e-01,-5.005528330802917480e-01
1.336635828018188477e+00,-6.069962978363037109e-01
1.546990573406219482e-01,2.137377262115478516e-01
-6.731522083282470703e-01,-1.531142234802246094e+00
7.236502766609191895e-01,5.268454551696777344e-03
8.172980546951293945e-01,3.333635330200195312e-01
5.789464116096496582e-01,6.085721850395202637e-01
1.402827143669128418e+00,5.642217397689819336e-01
3.477894365787506104e-01,1.430090546607971191e+00
2.784872427582740784e-02,7.935257554054260254e-01
-4.135182797908782959e-01,-4.972717761993408203e-01
-1.260331869125366211e+00,-2.166523933410644531e+00
1.762245595455169678e-01,2.225937247276306152e-01
-9.299194812774658203e-02,5.171592533588409424e-02
1.033515930175781250e+00,8.982043266296386719e-01
3.316700458526611328e-04,2.532085776329040527e-01
1.748869657516479492e+00,1.304752975702285767e-01
-5.469738245010375977e-01,-4.310892820358276367e-01
-4.151558279991149902e-01,-3.247300684452056885e-01
4.179811775684356689e-01,-5.017721652984619141e-01
1.081687211990356445e+00,9.957818686962127686e-02
4.789540767669677734e-01,-9.203566312789916992e-01
-1.417703926563262939e-03,1.769641041755676270e-02
1.932596564292907715e-01,3.344131708145141602e-01
3.054802715778350830e-01,9.106749892234802246e-01
2.998917400836944580e-01,-5.411224961280822754e-01
1.083454966545104980e+00,-4.113247618079185486e-02
-1.488004624843597412e-02,1.264043927192687988e+00
6.699867546558380127e-02,-8.912281394004821777e-01
5.212508440017700195e-01,-4.172161817550659180e-01
7.179972529411315918e-01,-3.295016288757324219e-02
5.538843870162963867e-01,-3.482690453529357910e-01
1.339102029800415039e+00,-6.735064983367919922e-01
1.248474597930908203e+00,-2.577643990516662598e-01
-5.944576859474182129e-02,-5.377011299133300781e-01
1.206016302108764648e+00,9.336504936218261719e-01
-2.810542881488800049e-01,3.747470676898956299e-01
-1.583720326423645020e+00,9.822901487350463867e-01
1.326824665069580078e+00,8.663141727447509766e-01
9.771210551261901855e-01,3.863421678543090820e-01
1.128668904304504395e+00,-3.128895163536071777e-01
-2.360768616199493408e-01,-4.446195960044860840e-01
8.394702672958374023e-01,3.279507160186767578e-02
-2.191212892532348633e+00,-1.805292218923568726e-01
-6.804686784744262695e-01,-1.330450892448425293e+00
-5.774162709712982178e-03,2.856838107109069824e-01
1.384223699569702148e+00,-1.747143268585205078e+00
3.517695963382720947e-01,5.379711985588073730e-01
2.003353357315063477e+00,-2.487763464450836182e-01
-1.629508376121520996e+00,9.394013285636901855e-01
1.137598991394042969e+00,-7.204985618591308594e-02
-4.021860659122467041e-01,8.400588035583496094e-01
6.001928448677062988e-01,1.401581019163131714e-01
-7.361844182014465332e-01,-7.984122037887573242e-01
1.354908585548400879e+00,1.125303626060485840e+00
-5.347449779510498047e-01,-1.987357139587402344e+00
7.893265485763549805e-01,-3.454899489879608154e-01
4.502716362476348877e-01,3.098804354667663574e-01
1.248171627521514893e-01,3.318061232566833496e-01
1.810664415359497070e+00,1.471256613731384277e-01
-5.127316713333129883e-01,-9.483201801776885986e-02
-4.469299614429473877e-01,1.913533359766006470e-02
-4.197488725185394287e-01,-1.242680072784423828e+00
7.927831411361694336e-01,-1.822700053453445435e-01
2.993649840354919434e-01,1.195811331272125244e-01
-1.451026082038879395e+00,8.372684717178344727e-01
4.074050486087799072e-01,1.370947122573852539e+00
1.503511518239974976e-01,-1.101817369461059570e+00
-4.563656151294708252e-01,-8.277679085731506348e-01
6.202937364578247070e-01,1.074649095535278320e+00


==> figures/toy/figure/extension/data_ext/iteration_400_sampled_60.csv <==
2.495093196630477905e-01,9.081220626831054688e-02
-1.476781129837036133e+00,1.750037074089050293e+00
3.789006471633911133e-01,1.433153152465820312e+00
2.857728004455566406e-01,-1.125939607620239258e+00
-1.530762195587158203e+00,6.384600400924682617e-01
-2.681328356266021729e-02,-1.110510826110839844e+00
-4.141340851783752441e-01,8.170045018196105957e-01
1.262678503990173340e+00,-1.268887281417846680e+00
9.618120193481445312e-01,1.864873915910720825e-01
-5.409868359565734863e-01,-1.163095593452453613e+00
1.205014824867248535e+00,1.356281876564025879e+00
3.529068827629089355e-01,1.419805526733398438e+00
-7.521616816520690918e-01,1.200722932815551758e+00
-5.431238412857055664e-01,9.529237151145935059e-01
-1.279483199119567871e+00,-8.841857314109802246e-01
5.181604027748107910e-01,-8.043017387390136719e-01
-1.672478079795837402e+00,1.643804430961608887e+00
-8.101106286048889160e-01,1.867371797561645508e-01
-1.665787458419799805e+00,-9.940998554229736328e-01
-8.503956198692321777e-01,-1.669304490089416504e+00
-9.016948938369750977e-01,9.005619287490844727e-01
2.167692929506301880e-01,-1.782571196556091309e+00
-1.561263203620910645e+00,-5.121550559997558594e-01
9.487488865852355957e-01,-1.306811690330505371e+00
1.100179672241210938e+00,-1.554516077041625977e+00
-9.701429307460784912e-02,4.698910415172576904e-01
-5.472596287727355957e-01,-1.399511814117431641e+00
1.503453999757766724e-01,-3.011888265609741211e-01
5.151749253273010254e-01,-7.026301622390747070e-01
4.915895462036132812e-01,6.336634159088134766e-01
-2.865080535411834717e-01,6.955740451812744141e-01
-1.373109370470046997e-01,2.658449113368988037e-01
-4.920920729637145996e-01,1.118881821632385254e+00
8.939532041549682617e-01,1.078929305076599121e+00
2.948533296585083008e-01,-2.079089403152465820e+00
1.785864233970642090e+00,7.488009929656982422e-01
-3.864302039146423340e-01,-8.625875711441040039e-01
-1.090316325426101685e-01,5.711358785629272461e-02
3.113516569137573242e-01,4.280400872230529785e-01
1.269549131393432617e-01,-3.448942899703979492e-01
-5.877718329429626465e-01,2.744927883148193359e+00
1.220792293548583984e+00,-3.896654844284057617e-01
-6.431686878204345703e-01,-2.143291532993316650e-01
5.357333421707153320e-01,-6.125301718711853027e-01
-2.809392213821411133e-01,-1.214398503303527832e+00
3.008427321910858154e-01,-3.188370764255523682e-01
-1.919108867645263672e+00,-3.381331861019134521e-01
-6.207836866378784180e-01,-8.268521428108215332e-01
2.644134759902954102e-01,1.237155437469482422e+00
-1.031118750572204590e+00,1.304903984069824219e+00
-5.440542697906494141e-01,1.298754572868347168e+00
5.737779140472412109e-01,-9.144198894500732422e-01
-5.639816522598266602e-01,-7.520461678504943848e-01
2.097228020429611206e-01,-7.714339494705200195e-01
2.088030576705932617e-01,-1.246249198913574219e+00
3.514813482761383057e-01,-8.013799786567687988e-02
-2.506292343139648438e+00,1.067644357681274414e+00
1.222379922866821289e+00,-6.825557947158813477e-01
8.077628612518310547e-01,-1.788179874420166016e-01
-6.923955678939819336e-02,3.610846698284149170e-01
8.693197965621948242e-01,9.932327866554260254e-01
5.017853975296020508e-01,8.175188899040222168e-01
-3.775426745414733887e-01,8.427127599716186523e-01
-7.334799766540527344e-01,9.893470406532287598e-01
4.864686429500579834e-01,1.890734195709228516e+00
-3.413420319557189941e-01,-2.850277125835418701e-01
7.389942407608032227e-01,-1.502837389707565308e-01
5.220046639442443848e-01,5.719338655471801758e-01
-6.471862792968750000e-01,-9.845789670944213867e-01
-1.314110994338989258e+00,1.803356260061264038e-01
-5.669853687286376953e-01,8.148752450942993164e-01
1.344312429428100586e-01,-1.713194847106933594e+00
-1.431352257728576660e+00,-2.334411621093750000e+00
2.122716426849365234e+00,6.217862963676452637e-01
2.350722402334213257e-01,-1.382496058940887451e-01
1.871588349342346191e+00,-1.066502571105957031e+00
-7.811426371335983276e-02,6.014235615730285645e-01
1.221017599105834961e+00,-1.772316545248031616e-01
-1.134759664535522461e+00,1.118785738945007324e+00
6.961703300476074219e-01,-3.006318509578704834e-01
1.168475866317749023e+00,-5.782352685928344727e-01
-1.040328741073608398e+00,-1.710048019886016846e-01
-1.096207618713378906e+00,1.583146572113037109e+00
1.188823103904724121e+00,-7.843759059906005859e-01
7.882696986198425293e-01,3.291070461273193359e-04
1.557176113128662109e-01,-5.917348861694335938e-01
-1.261184811592102051e+00,-3.500287532806396484e-01
-1.215177297592163086e+00,1.607774496078491211e+00
-4.796748459339141846e-01,2.856841981410980225e-01
6.890463829040527344e-01,-5.944056510925292969e-01
3.296397030353546143e-01,1.661848127841949463e-01
9.683892726898193359e-01,3.784362077713012695e-01
-2.663589119911193848e-01,-1.652355551719665527e+00
-3.438501656055450439e-01,-6.884054541587829590e-01
-1.344522833824157715e-02,6.600862741470336914e-02
1.254570603370666504e+00,-1.348476409912109375e+00
7.166913151741027832e-01,-4.124281704425811768e-01
1.945520192384719849e-01,6.990087777376174927e-02
2.352915108203887939e-01,4.433479905128479004e-01
-5.786936283111572266e-01,2.769078016281127930e-01
2.356181442737579346e-01,-3.158355951309204102e-01
7.277976721525192261e-02,-9.167824685573577881e-02
-2.741669714450836182e-01,3.260841965675354004e-01
-8.811129331588745117e-01,-6.094320416450500488e-01
-9.038499593734741211e-01,6.111504435539245605e-01
-4.490444958209991455e-01,-1.832931935787200928e-01
-1.018603324890136719e+00,-4.856110513210296631e-01
8.336300253868103027e-01,6.883314251899719238e-01
4.695763885974884033e-01,-6.255344152450561523e-01
-1.192379713058471680e+00,9.119650721549987793e-01
-1.773038864135742188e+00,1.074884653091430664e+00
-3.748282790184020996e-02,8.389536738395690918e-01
-1.068062901496887207e+00,-1.329597830772399902e-02
5.556498169898986816e-01,1.473862648010253906e+00
9.626841545104980469e-01,-7.576161026954650879e-01
1.689066886901855469e-01,-1.060508966445922852e+00
9.868259429931640625e-01,1.530018448829650879e-02
-1.690162122249603271e-01,1.277981162071228027e+00
-1.489606499671936035e-01,-1.320288538932800293e+00
-9.511126279830932617e-01,8.988200426101684570e-01
1.094772219657897949e+00,3.981053829193115234e-01
9.582351446151733398e-01,1.070846796035766602e+00
3.436312079429626465e-02,5.207000970840454102e-01
1.459317445755004883e+00,1.142165303230285645e+00
5.987522006034851074e-01,7.428034543991088867e-01
-4.142688512802124023e-01,1.278566002845764160e+00
5.853313207626342773e-01,-1.000343799591064453e+00
3.602963387966156006e-01,-3.482140898704528809e-01
1.253202795982360840e+00,-3.874513208866119385e-01
-1.871286779642105103e-01,1.782154917716979980e+00
-7.592742443084716797e-01,-1.061642646789550781e+00
7.973022460937500000e-01,5.046436786651611328e-01
-1.718364655971527100e-01,4.494704902172088623e-01
4.247592687606811523e-01,-8.942064642906188965e-01
3.473372459411621094e-01,-2.228865027427673340e-02
-3.977715969085693359e-01,1.113697052001953125e+00
-1.728245913982391357e-01,7.321676015853881836e-01
-1.519091844558715820e+00,-7.147662639617919922e-01
-9.725183248519897461e-01,-2.764175653457641602e+00
6.512949466705322266e-01,-3.961848616600036621e-01
4.958901703357696533e-01,-9.275615215301513672e-01
1.319278597831726074e+00,1.913068652153015137e+00
6.013400554656982422e-01,8.183416128158569336e-01
8.434480428695678711e-01,1.214267730712890625e+00
-2.263781428337097168e-01,-1.472106933593750000e+00
-1.562422037124633789e+00,1.033812046051025391e+00
-1.500886380672454834e-01,6.421456933021545410e-01
5.383600592613220215e-01,-3.732398152351379395e-02
3.195808529853820801e-01,-8.621261119842529297e-01
9.866791963577270508e-02,-5.293056368827819824e-03
4.563662409782409668e-02,8.634976148605346680e-01
8.252293467521667480e-01,-9.624029695987701416e-02
-7.066249847412109375e-03,1.617217063903808594e-02
9.444346427917480469e-01,-7.175163626670837402e-01
-1.910921037197113037e-01,1.068230390548706055e+00
1.216410875320434570e+00,-2.239664047956466675e-01
2.435746490955352783e-01,-6.599063873291015625e-01
1.260350584983825684e+00,9.191310405731201172e-01
-1.838502734899520874e-01,-1.001246809959411621e+00
5.158846974372863770e-01,-3.272306621074676514e-01
1.228824853897094727e+00,-4.006412327289581299e-01
-8.266657590866088867e-03,5.599536895751953125e-01
1.605401992797851562e+00,5.656655430793762207e-01
1.587469875812530518e-01,3.156504631042480469e-01
-9.829070568084716797e-01,1.583405137062072754e+00
1.186026334762573242e+00,3.466091156005859375e-01
3.206562995910644531e-01,-1.718159168958663940e-01
5.574964284896850586e-01,-9.716206192970275879e-01
-1.577136516571044922e-01,-7.718251347541809082e-01
1.116151452064514160e+00,3.480603098869323730e-01
-1.203399896621704102e+00,1.099612563848495483e-01
-5.277234315872192383e-01,-6.177152395248413086e-01
-6.162858605384826660e-01,4.996754527091979980e-01
1.213319659233093262e+00,-1.322597742080688477e+00
8.722102642059326172e-01,1.208192348480224609e+00
2.248606204986572266e+00,-1.536156833171844482e-01
-4.151244163513183594e-01,1.045912981033325195e+00
1.165060877799987793e+00,-5.629593133926391602e-01
-7.794986963272094727e-01,9.898495674133300781e-01
-1.783072948455810547e-02,6.464740633964538574e-01
-1.324481368064880371e+00,5.025545358657836914e-01
1.349867105484008789e+00,3.008620738983154297e-01
-1.109525322914123535e+00,-9.147841930389404297e-01
9.083069562911987305e-01,-2.772974371910095215e-01
8.183486014604568481e-02,-9.441808462142944336e-01
3.825228512287139893e-01,4.302812218666076660e-01
9.106327891349792480e-01,-4.875119328498840332e-01
-1.345575571060180664e+00,-6.072472929954528809e-01
2.111888527870178223e-01,-3.144511580467224121e-01
-1.344887465238571167e-01,-6.410557031631469727e-01
-1.663607805967330933e-01,6.513120979070663452e-02
4.296774864196777344e-01,2.819120585918426514e-01
-5.838501453399658203e-01,-1.958782523870468140e-01
-9.956850409507751465e-01,5.124832689762115479e-02
-5.803554058074951172e-01,1.324941992759704590e+00
4.841456413269042969e-01,-4.265080094337463379e-01
-4.572827219963073730e-01,-1.397685170173645020e+00
-4.216110706329345703e-01,7.512396574020385742e-01


==> figures/toy/figure/extension/data_ext/iteration_400_sampled_70.csv <==
5.511456131935119629e-01,5.454391241073608398e-02
-1.231670022010803223e+00,1.488183140754699707e+00
5.413795113563537598e-01,8.035007715225219727e-01
6.286381483078002930e-01,-4.501228630542755127e-01
-1.320847511291503906e+00,-5.643345415592193604e-02
8.862619996070861816e-01,-2.174155235290527344e+00
2.249298393726348877e-01,1.994697928428649902e+00
3.948378562927246094e-02,-8.587142825126647949e-01
-2.907015085220336914e-01,-9.361252784729003906e-01
-3.301830589771270752e-01,6.525914072990417480e-01
1.728475093841552734e+00,9.452442824840545654e-02
5.417334437370300293e-01,7.957125902175903320e-01
3.088303208351135254e-01,1.443742871284484863e+00
-1.245508790016174316e+00,2.106305122375488281e+00
-1.208884045481681824e-01,-1.162207245826721191e+00
1.668019592761993408e-01,-6.861176490783691406e-01
-3.391352593898773193e-01,1.160122632980346680e+00
-2.940269708633422852e-01,1.207256674766540527e+00
-1.985062599182128906e+00,-5.725179910659790039e-01
-7.546078562736511230e-01,-1.481927156448364258e+00
-6.620602607727050781e-01,-3.265224695205688477e-01
2.918266057968139648e-01,-1.583506345748901367e+00
-1.179955244064331055e+00,2.257827669382095337e-01
1.123498797416687012e+00,-3.198547661304473877e-01
-7.383767366409301758e-01,-1.316686153411865234e+00
9.339401125907897949e-02,2.182152122259140015e-01
-5.551908016204833984e-01,-1.536482334136962891e+00
7.409415841102600098e-01,-1.032957792282104492e+00
-8.110688924789428711e-01,-7.623133659362792969e-01
2.194713354110717773e-01,4.632417261600494385e-01
-2.592240571975708008e-01,3.351456522941589355e-01
6.781946122646331787e-02,2.399550378322601318e-01
-7.694461941719055176e-01,5.447400212287902832e-01
1.739388346672058105e+00,1.454441189765930176e+00
-4.861038923263549805e-01,-1.086624860763549805e+00
8.235601186752319336e-01,1.132376194000244141e+00
-6.354228258132934570e-01,6.745126247406005859e-01
1.674204945564270020e+00,-1.626968383789062500e-03
1.738387495279312134e-01,9.773657917976379395e-01
2.005845308303833008e-02,6.125144958496093750e-01
1.574182808399200439e-01,-9.683001637458801270e-01
-7.719454169273376465e-01,-3.243621587753295898e-01
-2.306854128837585449e-01,-6.612479090690612793e-01
1.080981135368347168e+00,-1.360630154609680176e+00
5.604780912399291992e-01,-1.208541691303253174e-01
-1.782929658889770508e+00,-5.590442419052124023e-01
-1.018067836761474609e+00,-1.171891212463378906e+00
-1.226420283317565918e+00,9.738859534263610840e-01
8.741267323493957520e-01,-4.679538309574127197e-01
-1.147778391838073730e+00,1.948708415031433105e+00
3.113854825496673584e-01,7.688015699386596680e-01
6.188914179801940918e-02,-7.008449435234069824e-01
1.297539234161376953e+00,-1.868670582771301270e-01
8.360687494277954102e-01,-5.068903565406799316e-01
1.518800556659698486e-01,6.011795997619628906e-01
-1.912177681922912598e+00,-7.995100319385528564e-02
9.070366024971008301e-01,-7.810121774673461914e-01
1.143125534057617188e+00,6.724436283111572266e-01
5.689414739608764648e-01,9.385142475366592407e-02
1.273717403411865234e+00,2.556513845920562744e-01
8.555488586425781250e-01,5.987622141838073730e-01
6.022709608078002930e-01,1.604875922203063965e-01
-4.080733358860015869e-01,6.285084486007690430e-01
4.491911530494689941e-01,1.686890006065368652e+00
-6.731747388839721680e-01,1.442784786224365234e+00
-9.606960415840148926e-02,-9.023087620735168457e-01
5.517440438270568848e-01,-6.614193916320800781e-01
1.632928609848022461e+00,3.561898469924926758e-01
-8.080417513847351074e-01,-8.877947330474853516e-01
-9.278101921081542969e-01,6.533812880516052246e-01
-5.507947206497192383e-01,3.843633532524108887e-01
-4.863743185997009277e-01,-1.863413214683532715e+00
-1.636323571205139160e+00,-1.854303002357482910e+00
1.896671056747436523e+00,1.603407144546508789e+00
1.076242685317993164e+00,-9.271509647369384766e-01
1.582383155822753906e+00,-6.583989858627319336e-01
-4.198493957519531250e-01,-3.538417816162109375e-02
1.388992905616760254e+00,9.772710502147674561e-02
-3.117453157901763916e-01,1.106418848037719727e+00
1.034531593322753906e+00,-8.186745643615722656e-02
-3.991345763206481934e-01,-8.906834721565246582e-01
7.224541902542114258e-01,1.905761957168579102e+00
-1.806142330169677734e-01,-1.016462370753288269e-01
-5.249095559120178223e-01,1.565401792526245117e+00
8.093165159225463867e-01,-2.821632623672485352e-01
5.535934567451477051e-01,-1.397746503353118896e-01
-5.875508487224578857e-02,-5.819207429885864258e-01
-5.126346945762634277e-01,-1.667771637439727783e-01
-3.121012151241302490e-01,1.220060586929321289e+00
-5.494827032089233398e-02,6.585160493850708008e-01
-2.603799104690551758e-01,-1.338286876678466797e+00
5.401099324226379395e-01,1.888671219348907471e-01
5.360826849937438965e-01,-5.385165214538574219e-01
-1.177735924720764160e+00,-1.472914457321166992e+00
-3.174469470977783203e-01,-5.400912761688232422e-01
8.853420019149780273e-01,8.226755857467651367e-01
4.011254012584686279e-02,-7.396721839904785156e-01
-2.708362936973571777e-01,-8.034364879131317139e-02
9.362520277500152588e-02,-3.671863377094268799e-01
-6.053491830825805664e-01,8.531683683395385742e-01
-7.770284414291381836e-01,2.111466974020004272e-01
-8.288125991821289062e-01,2.635250985622406006e-01
9.256324172019958496e-02,-7.835841178894042969e-02
-9.228120744228363037e-02,-3.234139382839202881e-01
3.095190525054931641e-01,3.841458559036254883e-01
-8.386722803115844727e-01,1.380842924118041992e-01
-4.579994082450866699e-01,-3.725610673427581787e-02
-2.778749704360961914e+00,-4.666049778461456299e-01
1.235326528549194336e+00,5.238239765167236328e-01
5.019575953483581543e-01,-1.216692447662353516e+00
-4.274984449148178101e-02,1.586233019828796387e+00
-4.165546298027038574e-01,1.788536906242370605e-01
-1.219632551074028015e-01,9.116675257682800293e-01
-9.454759955406188965e-01,-1.092964529991149902e+00
-1.671645790338516235e-01,1.115679383277893066e+00
-7.018772363662719727e-01,-9.644277095794677734e-01
5.993732213973999023e-01,-8.026326298713684082e-01
1.090535998344421387e+00,-1.234528660774230957e+00
5.997922644019126892e-02,-3.717793226242065430e-01
-4.689025878906250000e-01,-2.677932679653167725e-01
-4.987403154373168945e-01,9.021597504615783691e-01
1.936679840087890625e+00,5.842229127883911133e-01
8.764603734016418457e-01,1.270045876502990723e+00
-1.419926285743713379e+00,3.996410369873046875e-01
3.753095120191574097e-02,1.937160849571228027e+00
-4.366876184940338135e-02,5.617542266845703125e-01
8.925608396530151367e-01,-9.599954485893249512e-01
8.659389615058898926e-01,-8.727281093597412109e-01
1.662842035293579102e+00,-1.415419429540634155e-01
2.521222233772277832e-01,9.079622030258178711e-01
-1.272681474685668945e+00,-3.344613909721374512e-01
-1.681680381298065186e-01,2.073414325714111328e+00
4.405711293220520020e-01,1.904241740703582764e-01
2.058885097503662109e-01,-1.676439642906188965e-01
8.122296929359436035e-01,4.112971127033233643e-01
-3.566814661026000977e-01,5.250785946846008301e-01
-9.698905050754547119e-02,6.923176050186157227e-01
-1.672933220863342285e+00,1.175688982009887695e+00
-4.347304403781890869e-01,-1.923455238342285156e+00
1.030423492193222046e-01,3.205125927925109863e-01
7.265703380107879639e-02,-1.371474862098693848e+00
5.012503862380981445e-01,8.475359678268432617e-01
4.974533319473266602e-01,9.992562234401702881e-02
3.295983672142028809e-01,9.344537258148193359e-01
-6.160141229629516602e-01,-1.157372713088989258e+00
-2.208408832550048828e+00,1.553164362907409668e+00
-3.122437298297882080e-01,1.389422178268432617e+00
1.162963867187500000e+00,1.502732336521148682e-01
-2.141013145446777344e-01,-1.689735651016235352e+00
-2.987527251243591309e-01,1.361191153526306152e+00
-5.975475311279296875e-01,1.553772091865539551e-01
-2.557970583438873291e-01,-3.428033888339996338e-01
6.650429368019104004e-01,-1.183420658111572266e+00
3.593409359455108643e-01,-5.139830708503723145e-02
3.515940010547637939e-01,1.559894204139709473e+00
8.735819458961486816e-01,3.947843313217163086e-01
-1.216320544481277466e-01,-1.425420880317687988e+00
1.679230451583862305e+00,1.027835130691528320e+00
3.547576963901519775e-01,-1.484038949012756348e+00
7.507371902465820312e-01,-7.307716608047485352e-01
1.364867687225341797e+00,-1.066121757030487061e-01
3.907101750373840332e-01,2.327425241470336914e+00
1.586515903472900391e+00,1.081441760063171387e+00
-1.829123795032501221e-01,5.693539977073669434e-02
-8.808706402778625488e-01,1.964151978492736816e+00
1.699718356132507324e+00,1.837964951992034912e-01
1.530158221721649170e-01,-2.520469725131988525e-01
1.446849256753921509e-01,-1.359445810317993164e+00
-5.431345701217651367e-01,3.012118935585021973e-01
1.547981739044189453e+00,1.297343730926513672e+00
-1.473595261573791504e+00,-1.102913141250610352e+00
1.031492948532104492e+00,-5.811505019664764404e-03
-1.145944952964782715e+00,-6.653608679771423340e-01
8.600761890411376953e-01,2.024400234222412109e-01
-4.836816191673278809e-01,9.212607145309448242e-01
2.250157594680786133e+00,6.995220780372619629e-01
-1.008652329444885254e+00,1.527194023132324219e+00
-3.745063543319702148e-01,-1.748503148555755615e-01
-5.070430636405944824e-01,1.605539321899414062e+00
-4.978495836257934570e-01,9.808470010757446289e-01
-9.876714348793029785e-01,-1.101596057415008545e-01
1.519644856452941895e+00,7.749156355857849121e-01
-1.023154139518737793e+00,-4.249824285507202148e-01
1.242987364530563354e-01,8.697757124900817871e-01
1.504341721534729004e+00,4.137506783008575439e-01
-2.598827779293060303e-01,-4.659516215324401855e-01
1.670293450355529785e+00,-5.590618252754211426e-01
-9.661934375762939453e-01,-1.950044780969619751e-01
-4.257546663284301758e-01,-1.578377246856689453e+00
-9.548547863960266113e-01,-1.101356267929077148e+00
3.282716572284698486e-01,-1.091337919235229492e+00
-1.005412340164184570e+00,1.169925570487976074e+00
8.934882283210754395e-02,-6.042218208312988281e-01
-7.973265647888183594e-01,4.129720628261566162e-01
-8.415768742561340332e-01,1.414716005325317383e+00
5.794892907142639160e-01,-1.724155426025390625e+00
-2.982920408248901367e-01,-2.018620252609252930e+00
-2.467838227748870850e-01,4.625355899333953857e-01


==> figures/toy/figure/extension/data_ext/iteration_400_sampled_80.csv <==
1.938386678695678711e+00,-7.992754876613616943e-02
-1.208462938666343689e-01,1.004603981971740723e+00
9.395123720169067383e-01,1.203470706939697266e+00
8.029104471206665039e-01,-1.555618286132812500e+00
-7.135612964630126953e-01,-1.002402067184448242e+00
1.023065447807312012e-01,-2.238547325134277344e+00
-3.234940171241760254e-01,7.767567634582519531e-01
1.183061301708221436e-01,-1.156600236892700195e+00
-9.865531921386718750e-01,-5.521271228790283203e-01
-6.500977277755737305e-01,-9.288793802261352539e-01
1.082200527191162109e+00,3.958043158054351807e-01
1.058660626411437988e+00,8.055118322372436523e-01
6.375419497489929199e-01,1.375628829002380371e+00
2.342154979705810547e-01,8.493067026138305664e-01
-7.395559549331665039e-01,-2.022460222244262695e+00
1.300624251365661621e+00,-6.396345496177673340e-01
7.296203970909118652e-01,-4.384821653366088867e-01
-6.598036289215087891e-01,4.936088025569915771e-01
-2.002162933349609375e+00,-2.505198121070861816e-01
-1.209718465805053711e+00,-1.023673057556152344e+00
4.401030540466308594e-01,-3.581642806529998779e-01
-8.821918368339538574e-01,-1.400620341300964355e+00
1.435567140579223633e-01,-4.310778975486755371e-01
1.730677247047424316e+00,-1.100728869438171387e+00
-2.184654235839843750e+00,3.367557227611541748e-01
1.938031017780303955e-01,9.463945031166076660e-01
-7.134883403778076172e-01,-1.622055888175964355e+00
1.013042926788330078e+00,-1.228400707244873047e+00
-5.294474363327026367e-01,-1.453173995018005371e+00
-7.677563428878784180e-01,3.096146881580352783e-01
-1.342661023139953613e+00,6.456129550933837891e-01
4.197639822959899902e-01,2.141636908054351807e-01
3.594700694084167480e-01,1.683363020420074463e-01
1.646314978599548340e+00,8.575223684310913086e-01
-2.387731075286865234e-01,-1.214133024215698242e+00
-5.150147676467895508e-01,1.601366996765136719e-01
3.587145730853080750e-02,8.431375026702880859e-04
2.250409364700317383e+00,-2.839976251125335693e-01
-1.679461821913719177e-02,4.283401370048522949e-02
-1.109625101089477539e-01,6.942795515060424805e-01
-8.461459875106811523e-01,1.335869729518890381e-01
-4.642904400825500488e-01,-5.858817696571350098e-01
-1.006368160247802734e+00,2.439851462841033936e-01
1.306134760379791260e-01,-5.691559314727783203e-01
4.672778546810150146e-01,-7.493982315063476562e-01
-1.972897648811340332e-01,-1.325996994972229004e+00
3.389745950698852539e-03,-1.353229284286499023e+00
-9.211963415145874023e-01,-5.216653943061828613e-01
-1.373325943946838379e+00,1.659852266311645508e-01
8.484994769096374512e-01,-1.059951066970825195e+00
-1.621722698211669922e+00,1.183263540267944336e+00
8.476132154464721680e-02,1.231050848960876465e+00
-4.935356378555297852e-01,6.905064582824707031e-01
1.262773990631103516e+00,-1.213890671730041504e+00
1.197519183158874512e+00,-2.010918110609054565e-01
-1.245084881782531738e+00,3.019284605979919434e-01
-9.969464540481567383e-01,1.238878607749938965e+00
1.357901334762573242e+00,8.291639089584350586e-01
4.857819974422454834e-01,9.615750312805175781e-01
7.257958054542541504e-01,-1.192068338394165039e+00
2.212467908859252930e+00,-7.168430089950561523e-02
1.189687967300415039e+00,7.893755435943603516e-01
4.297203719615936279e-01,-5.404589176177978516e-01
1.304636240005493164e+00,9.040059149265289307e-02
2.331840097904205322e-01,2.274182796478271484e+00
-5.037509202957153320e-01,1.531463742256164551e+00
-6.950139999389648438e-03,-1.144492268562316895e+00
2.497011572122573853e-01,-9.228551387786865234e-01
2.041781663894653320e+00,7.082755863666534424e-02
-4.852448403835296631e-01,-1.056925892829895020e+00
-9.704177379608154297e-01,-7.162994146347045898e-02
-1.660029411315917969e+00,1.771295666694641113e-01
-1.925344318151473999e-01,-1.013876795768737793e+00
1.195001304149627686e-01,-5.298509597778320312e-01
1.547115564346313477e+00,1.603815078735351562e+00
1.386627435684204102e+00,-1.347081780433654785e+00
1.661261677742004395e+00,-1.370950192213058472e-01
-4.662799835205078125e-02,-7.524297833442687988e-01
1.344058752059936523e+00,-1.418273895978927612e-01
-1.739765554666519165e-01,-8.849570751190185547e-01
2.169805526733398438e+00,3.645295500755310059e-01
4.900624155998229980e-01,-2.444648146629333496e-01
7.814950346946716309e-01,4.844737648963928223e-01
5.741915106773376465e-01,5.855284929275512695e-01
-2.176851272583007812e+00,1.098547577857971191e+00
-1.316466927528381348e-01,-2.521991133689880371e-01
3.524096608161926270e-01,1.095101237297058105e-01
-1.195087075233459473e+00,6.371796131134033203e-03
-1.140346407890319824e+00,1.747542917728424072e-01
-8.394901752471923828e-01,2.508921027183532715e-01
-6.783839464187622070e-01,-1.762279629707336426e+00
3.870826959609985352e-01,-8.032726049423217773e-01
2.367248833179473877e-01,1.117574691772460938e+00
-1.346660256385803223e-01,-6.789997816085815430e-01
-1.507534503936767578e+00,9.998679161071777344e-02
1.186442852020263672e+00,-1.062504172325134277e+00
8.735834360122680664e-01,-6.373902559280395508e-01
2.066873162984848022e-01,2.971901595592498779e-01
-7.458428144454956055e-01,-9.174721240997314453e-01
5.467500686645507812e-01,1.248777866363525391e+00
7.344991564750671387e-01,7.435459494590759277e-01
-6.913226842880249023e-01,8.816295862197875977e-01
-2.891372442245483398e-01,5.507905483245849609e-01
-1.456048488616943359e-01,-1.002885460853576660e+00
7.153368592262268066e-01,1.349303960800170898e+00
-5.500335097312927246e-01,-3.225781321525573730e-01
-1.190474510192871094e+00,-1.523773193359375000e+00
-1.792784094810485840e+00,6.489186882972717285e-01
9.665293693542480469e-01,1.314260482788085938e+00
1.512222647666931152e+00,-1.697216033935546875e+00
-7.319369316101074219e-01,1.906558871269226074e-01
-3.344568610191345215e-01,2.184281110763549805e+00
6.436860561370849609e-01,1.271892547607421875e+00
-8.681883215904235840e-01,-1.836365342140197754e+00
-1.001046180725097656e+00,6.200006604194641113e-01
-7.772629261016845703e-01,-3.886762559413909912e-01
8.041861057281494141e-01,-5.335763692855834961e-01
1.534039497375488281e+00,-6.257838010787963867e-01
-7.222988605499267578e-01,-3.032363355159759521e-01
2.855377793312072754e-01,-1.698226630687713623e-01
-5.511595010757446289e-01,1.390506625175476074e+00
2.358680486679077148e+00,5.740236043930053711e-01
5.403444170951843262e-01,8.152588009834289551e-01
-3.763106465339660645e-02,5.761215090751647949e-02
1.222007989883422852e+00,2.174004554748535156e+00
-1.164229512214660645e+00,2.090179204940795898e+00
-8.714371919631958008e-02,-7.383018732070922852e-03
1.092989802360534668e+00,2.484962344169616699e-02
1.424887418746948242e+00,-1.190963983535766602e+00
1.504330396652221680e+00,-3.907410800457000732e-01
7.951660454273223877e-02,1.072865366935729980e+00
-4.448132514953613281e-01,4.188203513622283936e-01
9.314068555831909180e-01,2.658331871032714844e+00
6.535901427268981934e-01,-1.088316082954406738e+00
4.463329613208770752e-01,-4.042061045765876770e-02
7.050021737813949585e-02,3.090968132019042969e-01
3.936942219734191895e-01,-1.462247967720031738e+00
-2.726490199565887451e-01,1.417158916592597961e-02
-1.119803190231323242e+00,4.767106771469116211e-01
-4.315704107284545898e-01,-8.448596596717834473e-01
1.050609827041625977e+00,-1.044884771108627319e-01
-7.746819257736206055e-01,-9.851545095443725586e-01
9.637585878372192383e-01,1.236667156219482422e+00
-3.892011046409606934e-01,-7.801156044006347656e-01
-4.490795731544494629e-02,6.034418344497680664e-01
-9.236171841621398926e-01,-6.801320314407348633e-01
-2.007832288742065430e+00,5.137088298797607422e-01
-5.932155251502990723e-01,1.123093128204345703e+00
1.175667047500610352e+00,8.922426700592041016e-01
1.991319209337234497e-01,-1.349396109580993652e+00
-3.878298401832580566e-02,3.615081608295440674e-01
-1.225871562957763672e+00,9.860035777091979980e-01
7.483532428741455078e-01,-5.481709241867065430e-01
8.633954524993896484e-01,-3.320649564266204834e-01
1.038334131240844727e+00,2.214434623718261719e+00
4.203099608421325684e-01,-2.335803508758544922e-01
-1.406619995832443237e-01,-1.083368897438049316e+00
4.014400243759155273e-01,-2.958576977252960205e-01
1.873682856559753418e+00,1.741891205310821533e-01
1.532098352909088135e-01,-8.217603564262390137e-01
8.223388195037841797e-01,4.886249303817749023e-01
5.000660419464111328e-01,8.231656551361083984e-01
1.160612702369689941e+00,2.073898613452911377e-01
1.572042465209960938e+00,5.596038103103637695e-01
3.751054406166076660e-02,1.468543767929077148e+00
4.254676103591918945e-01,-6.465751528739929199e-01
2.467380017042160034e-01,1.938890516757965088e-01
2.407186031341552734e-01,-4.380863606929779053e-01
-5.324815511703491211e-01,6.634497046470642090e-01
1.284854173660278320e+00,4.129356145858764648e-01
-1.561230659484863281e+00,-1.309079647064208984e+00
4.574472904205322266e-01,1.643869519233703613e+00
-4.359564185142517090e-02,2.724807262420654297e-01
3.708892464637756348e-01,-1.672735333442687988e+00
-6.298462748527526855e-01,4.342376589775085449e-01
1.769074320793151855e+00,5.585657358169555664e-01
5.264719724655151367e-01,-1.272010505199432373e-01
-6.736028790473937988e-01,8.037450909614562988e-02
-1.389035582542419434e-01,2.281164884567260742e+00
-3.469356000423431396e-01,-3.515352010726928711e-01
-1.401409268379211426e+00,-8.111734688282012939e-02
-1.543629318475723267e-01,-4.150943830609321594e-03
-4.586372375488281250e-01,-2.983070015907287598e-01
2.583118677139282227e-01,6.128633618354797363e-01
5.049478411674499512e-01,1.200225830078125000e+00
-7.910495996475219727e-02,-1.961097568273544312e-01
1.460490703582763672e+00,3.563930392265319824e-01
3.770787119865417480e-01,2.070970535278320312e-01
-1.383047699928283691e+00,-1.354551911354064941e+00
-1.281017512083053589e-01,-6.608715653419494629e-01
1.808287024497985840e+00,-1.205772519111633301e+00
-8.606876730918884277e-01,-3.997187912464141846e-01
-6.925657987594604492e-01,-1.309210777282714844e+00
-2.045194387435913086e+00,-4.763445258140563965e-02
-1.111660480499267578e+00,1.170199990272521973e+00
1.517624616622924805e+00,-2.087883710861206055e+00
6.602132916450500488e-01,-2.011109590530395508e+00
-1.410483598709106445e+00,1.456359624862670898e+00


==> figures/toy/figure/extension/data_ext/iteration_400_sampled_90.csv <==
9.491773247718811035e-01,8.203477859497070312e-01
-9.498903751373291016e-01,-8.240900039672851562e-01
1.516929149627685547e+00,-1.763074398040771484e-01
-3.163667023181915283e-02,-1.946178078651428223e-01
2.110856771469116211e-02,-1.746638059616088867e+00
1.998212337493896484e-01,-1.929192185401916504e+00
-5.277084708213806152e-01,1.237573176622390747e-01
-2.384464740753173828e-01,1.335187554359436035e-01
-1.322744846343994141e+00,-3.915691673755645752e-01
7.040396928787231445e-01,6.852243542671203613e-01
-2.457656264305114746e-01,-6.299486160278320312e-01
1.064826011657714844e+00,-3.366355299949645996e-01
1.227783858776092529e-01,4.387462437152862549e-01
6.322832703590393066e-01,1.360539436340332031e+00
-1.179128289222717285e-01,1.084385275840759277e+00
5.570831894874572754e-01,1.230398178100585938e+00
2.591527700424194336e+00,2.172184586524963379e-01
4.481929540634155273e-02,2.172904908657073975e-01
-1.410212516784667969e+00,-8.259503841400146484e-01
-2.447856426239013672e+00,-1.010159611701965332e+00
8.559828400611877441e-01,-1.240200400352478027e+00
6.994832158088684082e-01,-1.166969537734985352e+00
5.345021560788154602e-02,-8.299126625061035156e-01
4.674471914768218994e-01,-1.189274430274963379e+00
-2.014034271240234375e+00,-2.205051332712173462e-01
3.756515383720397949e-01,-5.410150885581970215e-01
2.112860828638076782e-01,-1.092558503150939941e+00
-4.762508273124694824e-01,-2.055148124694824219e+00
2.401331365108489990e-01,-3.155200183391571045e-01
-1.497801899909973145e+00,-1.152737855911254883e+00
-1.765856027603149414e+00,1.210648179054260254e+00
-1.741113424301147461e+00,-2.940995097160339355e-01
-1.477157235145568848e+00,4.090799093246459961e-01
1.137744426727294922e+00,5.682641267776489258e-01
1.906578429043292999e-03,-6.119689941406250000e-01
-1.049594640731811523e+00,-8.425919413566589355e-01
5.572054907679557800e-02,-8.303320407867431641e-01
1.723751425743103027e-03,1.544402360916137695e+00
4.296495020389556885e-02,1.291019320487976074e+00
2.084442973136901855e-01,-2.290701717138290405e-01
-6.504684090614318848e-01,4.135586619377136230e-01
-1.057443022727966309e-02,-4.425418972969055176e-01
-2.234521389007568359e+00,-5.241059064865112305e-01
7.453138828277587891e-01,-1.652916193008422852e+00
1.958897113800048828e+00,3.001230955123901367e-02
-4.199659824371337891e-01,-2.166615724563598633e-01
-1.152577757835388184e+00,2.282576560974121094e-01
-3.332283496856689453e-01,-4.957085847854614258e-02
-1.211406469345092773e+00,8.326242864131927490e-02
4.873079955577850342e-01,-3.141343891620635986e-01
-3.142054378986358643e-01,1.660077691078186035e+00
1.628032326698303223e-02,2.789682894945144653e-02
8.304689824581146240e-02,4.001804888248443604e-01
1.124588847160339355e+00,-8.198314905166625977e-01
1.395113110542297363e+00,6.982825994491577148e-01
-5.212472677230834961e-01,3.029932379722595215e-01
-1.038914561271667480e+00,2.856756448745727539e-01
-1.151546239852905273e-01,1.713066101074218750e+00
-4.011847972869873047e-01,1.641525983810424805e+00
1.491407990455627441e+00,-3.607659935951232910e-01
5.612510442733764648e-02,-6.580516099929809570e-01
2.981287837028503418e-01,-1.005773425102233887e+00
1.630028963088989258e+00,-9.685783386230468750e-01
-5.545352697372436523e-01,1.621555089950561523e+00
-1.720650494098663330e-01,2.802725136280059814e-01
5.477728247642517090e-01,-4.726447761058807373e-01
-3.624337315559387207e-01,-1.058297157287597656e+00
1.086456418037414551e+00,1.401208639144897461e+00
-1.854065060615539551e-01,-4.734037518501281738e-01
-5.731469392776489258e-01,4.622234702110290527e-01
-1.350620746612548828e+00,6.930589675903320312e-03
1.954294204711914062e+00,-8.877843022346496582e-01
-9.634405374526977539e-03,3.214600980281829834e-01
-5.763942599296569824e-01,8.017934560775756836e-01
8.803380727767944336e-01,-1.978364229202270508e+00
1.891253709793090820e+00,9.421579837799072266e-01
-7.054841518402099609e-01,2.019557714462280273e+00
1.282420396804809570e+00,-2.806513309478759766e-01
-3.099918365478515625e-02,-2.414635658264160156e+00
7.549859285354614258e-01,5.804947614669799805e-01
-7.772433757781982422e-01,-8.630034327507019043e-01
3.889281749725341797e-01,6.723697185516357422e-01
1.275239229202270508e+00,-5.074589252471923828e-01
-9.414055347442626953e-01,-3.895743191242218018e-01
1.380110830068588257e-01,3.312838077545166016e-02
9.827455878257751465e-02,9.649505615234375000e-01
-3.583327531814575195e-01,1.121477186679840088e-01
-1.824950337409973145e+00,-3.982863128185272217e-01
1.585578441619873047e+00,1.815574765205383301e+00
5.890180468559265137e-01,-4.540188014507293701e-01
-1.591548562049865723e+00,-1.103127956390380859e+00
-1.631654947996139526e-01,3.651756048202514648e-02
1.296922206878662109e+00,8.192815780639648438e-01
1.878889679908752441e+00,-8.481855392456054688e-01
-2.891559362411499023e+00,6.432248353958129883e-01
-2.379276156425476074e-01,-1.756192564964294434e+00
1.547134637832641602e+00,-3.842171132564544678e-01
1.298126101493835449e+00,9.589237570762634277e-01
9.908589124679565430e-01,1.488039493560791016e+00
7.835832834243774414e-01,7.692017555236816406e-01
1.441593408584594727e+00,8.411448001861572266e-01
-4.105328917503356934e-01,4.937184751033782959e-01
6.394743919372558594e-01,-3.264804780483245850e-01
-1.181415915489196777e+00,-1.442368268966674805e+00
-1.847656220197677612e-01,-2.021014541387557983e-01
-4.250510931015014648e-01,-8.094381093978881836e-01
-9.506566822528839111e-02,-2.176991224288940430e+00
-2.120522499084472656e+00,-1.041554927825927734e+00
1.963751316070556641e-01,-4.466911554336547852e-01
5.253630876541137695e-01,4.981635212898254395e-01
-8.024219274520874023e-01,-5.806411504745483398e-01
-8.557827472686767578e-01,1.404936909675598145e-01
2.669252157211303711e-01,-1.620399057865142822e-01
9.510899782180786133e-01,-7.611221075057983398e-02
3.408737182617187500e-01,-1.103369832038879395e+00
6.793619394302368164e-01,-1.932396590709686279e-01
-4.406961202621459961e-01,-2.923996448516845703e-01
9.548172950744628906e-01,-2.453576326370239258e-01
3.209030330181121826e-01,-2.803580164909362793e-01
-7.525122165679931641e-01,-3.505569696426391602e-01
-7.454823255538940430e-01,-3.369301557540893555e-02
2.987389564514160156e+00,-9.740434885025024414e-01
7.957280278205871582e-01,2.687929570674896240e-01
2.186313271522521973e-02,4.362239241600036621e-01
1.299471735954284668e+00,1.279592633247375488e+00
5.372360944747924805e-01,1.664819121360778809e-01
-8.765025138854980469e-01,-1.431181728839874268e-01
1.081819653511047363e+00,1.339065283536911011e-01
-8.796577453613281250e-01,-7.633004784584045410e-01
8.422083854675292969e-01,1.372280716896057129e-01
2.270865887403488159e-01,1.363281607627868652e+00
-1.956139206886291504e-01,-9.173641204833984375e-01
-3.409010171890258789e-01,2.396978855133056641e+00
5.793075561523437500e-01,-2.970348596572875977e-01
1.718027710914611816e+00,1.480266690254211426e+00
-2.899961471557617188e-01,4.081451892852783203e-01
-1.233601570129394531e+00,2.661137282848358154e-01
1.116838008165359497e-01,3.213768601417541504e-01
-2.435451030731201172e+00,5.306481719017028809e-01
-6.215761899948120117e-01,-4.313417375087738037e-01
7.859861850738525391e-01,5.196202993392944336e-01
-2.609097659587860107e-01,-1.841491580009460449e+00
-1.808943152427673340e-01,1.163523197174072266e-01
-9.302939176559448242e-01,-2.007881641387939453e+00
1.319027692079544067e-02,-2.679439306259155273e+00
9.692348837852478027e-01,-8.032897114753723145e-01
8.881198167800903320e-01,8.003959059715270996e-01
3.695430457592010498e-01,6.408846378326416016e-02
3.003585338592529297e-01,-2.182909473776817322e-02
1.455001473426818848e+00,-6.205904483795166016e-01
2.259240627288818359e+00,2.591148614883422852e-01
4.477099180221557617e-01,8.049943298101425171e-02
5.536210536956787109e-02,4.232465028762817383e-01
1.068324089050292969e+00,-3.534143567085266113e-01
-3.107531070709228516e-01,-4.887645840644836426e-01
-5.777276754379272461e-01,5.205113887786865234e-01
-9.310964941978454590e-01,-1.730383634567260742e-01
1.242713332176208496e+00,5.670922398567199707e-01
7.754006981849670410e-01,1.976207345724105835e-01
7.730783820152282715e-01,-6.577923893928527832e-02
1.572242379188537598e-02,-2.487838268280029297e-03
-8.159404993057250977e-01,7.005025148391723633e-01
2.821424603462219238e-02,-3.182505667209625244e-01
-2.496424913406372070e-01,3.562843799591064453e-01
1.975036382675170898e+00,-4.772862792015075684e-01
5.816554427146911621e-01,-5.285939574241638184e-01
-3.884787559509277344e-01,-6.944307684898376465e-01
1.403761744499206543e+00,9.441286325454711914e-01
-8.569002151489257812e-01,-4.472455680370330811e-01
-9.899372458457946777e-01,1.693794727325439453e-01
1.154168486595153809e+00,6.282945275306701660e-01
-7.209750413894653320e-01,-4.086324572563171387e-01
1.390298604965209961e+00,-1.365947127342224121e+00
4.885454103350639343e-02,-8.474743366241455078e-02
1.673279881477355957e+00,-1.725067257881164551e+00
2.569749355316162109e-01,5.248050689697265625e-01
1.256125330924987793e+00,-4.178074002265930176e-01
-8.734883069992065430e-01,7.145913690328598022e-02
-1.253216415643692017e-01,-7.523904740810394287e-02
3.954471945762634277e-01,1.401445388793945312e+00
-7.257830500602722168e-01,-5.151230692863464355e-01
-6.461524963378906250e-01,1.195824384689331055e+00
-1.934571564197540283e-01,8.034330010414123535e-01
-1.504976987838745117e+00,1.013517379760742188e-02
-1.552271604537963867e+00,1.127775311470031738e+00
4.473935365676879883e-01,-3.770682811737060547e-01
1.063292860984802246e+00,-6.029423475265502930e-01
6.860052347183227539e-01,1.286483049392700195e+00
1.929572820663452148e-01,-8.911552429199218750e-01
-5.623933076858520508e-01,-9.367456436157226562e-01
8.635564893484115601e-02,-1.649122953414916992e+00
2.148566544055938721e-01,-8.486444950103759766e-01
-5.113303661346435547e-03,1.894437670707702637e-01
-3.710910975933074951e-01,-1.393608808517456055e+00
-9.162061214447021484e-01,-1.305460453033447266e+00
-3.475213050842285156e-01,3.185240626335144043e-01
1.375077486038208008e+00,-1.809162020683288574e+00
4.507457315921783447e-01,7.569352388381958008e-01


==> figures/toy/figure/extension/data_ext/iteration_400_x0_ddim_0.csv <==
9.787823557853698730e-01,-1.993877887725830078e-01
3.908455371856689453e-01,8.729405403137207031e-01
-9.588317275047302246e-01,1.791775524616241455e-01
9.214310646057128906e-01,-4.535700678825378418e-01
-5.278685092926025391e-01,7.913380861282348633e-01
-2.683536112308502197e-01,-9.666827917098999023e-01
-9.767045378684997559e-01,-3.994750604033470154e-02
7.730405926704406738e-01,5.608454942703247070e-01
-5.954143404960632324e-01,-7.968604564666748047e-01
8.852091431617736816e-01,3.998972475528717041e-01
-9.524530768394470215e-01,-2.190488204360008240e-02
-9.616984128952026367e-01,4.721993207931518555e-02
7.250221967697143555e-01,6.440843343734741211e-01
-2.141954600811004639e-01,-9.567022323608398438e-01
9.824101328849792480e-01,9.661439061164855957e-02
3.676034212112426758e-01,7.715731859207153320e-01
-6.581349968910217285e-01,7.034047842025756836e-01
-3.128024041652679443e-01,-9.755855798721313477e-01
-4.953038394451141357e-01,-8.727436065673828125e-01
-8.811990618705749512e-01,4.285756349563598633e-01
4.737669527530670166e-01,-9.142953157424926758e-01
-8.303984403610229492e-01,-5.472918748855590820e-01
-3.010807037353515625e-01,-9.627567529678344727e-01
9.660747647285461426e-01,-2.305889725685119629e-01
6.209412813186645508e-01,7.255109548568725586e-01
2.979681640863418579e-02,-1.030736923217773438e+00
9.918306469917297363e-01,-2.120251804590225220e-01
-2.202916443347930908e-01,-9.464695453643798828e-01
9.350946545600891113e-01,-3.424485400319099426e-02
-8.128069043159484863e-01,4.495012462139129639e-01
-9.700266718864440918e-01,-4.981002211570739746e-02
-7.947745323181152344e-01,4.905105531215667725e-01
6.698628067970275879e-01,6.305373907089233398e-01
8.611019253730773926e-01,-5.242229104042053223e-01
-5.323730707168579102e-01,7.583359479904174805e-01
-7.266041636466979980e-01,-7.015709877014160156e-01
-9.241854548454284668e-01,-3.481685519218444824e-01
9.024678468704223633e-01,3.479422628879547119e-01
-6.372614502906799316e-01,7.276858091354370117e-01
3.449274301528930664e-01,8.660538196563720703e-01
5.596122145652770996e-01,-8.562735319137573242e-01
-9.261965155601501465e-01,-1.829288601875305176e-01
1.482424885034561157e-02,-1.023588538169860840e+00
-9.556041359901428223e-01,1.198056042194366455e-01
2.249636650085449219e-01,-9.906605482101440430e-01
-5.058069825172424316e-01,-8.788511753082275391e-01
9.551033377647399902e-01,2.010772526264190674e-01
-2.126854658126831055e-01,8.995373249053955078e-01
-6.456190943717956543e-01,-7.311089038848876953e-01
9.858340620994567871e-01,-2.354669272899627686e-01
8.200173377990722656e-01,5.270620584487915039e-01
-4.783372581005096436e-01,-8.556544780731201172e-01
9.226325154304504395e-01,-3.974966108798980713e-01
2.456308305263519287e-01,-1.016949176788330078e+00
-7.811242938041687012e-01,5.701181888580322266e-01
9.599301218986511230e-01,-4.714532941579818726e-02
9.754015803337097168e-01,1.940836608409881592e-01
5.744267702102661133e-01,7.798988819122314453e-01
9.021202921867370605e-01,-5.052894353866577148e-01
8.458442091941833496e-01,4.324708878993988037e-01
3.512905240058898926e-01,8.785420656204223633e-01
-9.334253668785095215e-01,-2.389552444219589233e-01
-6.773410439491271973e-01,6.892296075820922852e-01
9.795187115669250488e-01,-2.617670297622680664e-01
9.851796030998229980e-01,8.337402343750000000e-02
9.817152619361877441e-01,-2.243722081184387207e-01
8.724726438522338867e-01,3.656854629516601562e-01
-8.851333260536193848e-01,-3.839322030544281006e-01
-3.423825278878211975e-02,-1.029797911643981934e+00
2.206113338470458984e-01,9.213812351226806641e-01
-8.405536413192749023e-01,-5.092898607254028320e-01
4.390005767345428467e-01,-9.235794544219970703e-01
-7.326488494873046875e-01,-6.685138940811157227e-01
9.849277138710021973e-01,-1.018971949815750122e-02
8.750690221786499023e-01,4.646241962909698486e-01
8.293715119361877441e-01,4.923913776874542236e-01
1.183776631951332092e-01,9.418621063232421875e-01
6.769852042198181152e-01,-7.524995803833007812e-01
4.896596074104309082e-04,9.368782043457031250e-01
1.563426852226257324e-01,9.316297769546508789e-01
-3.280428797006607056e-02,-9.926819801330566406e-01
9.857804179191589355e-01,4.545988142490386963e-02
-9.932063221931457520e-01,1.245426535606384277e-01
1.241919472813606262e-01,9.174538850784301758e-01
8.358522057533264160e-01,-5.893765687942504883e-01
7.083734869956970215e-01,-7.081142663955688477e-01
6.128781437873840332e-01,-7.148926258087158203e-01
-4.187859594821929932e-01,8.289231061935424805e-01
-4.389364421367645264e-01,8.430260419845581055e-01
9.893240332603454590e-01,-1.592431068420410156e-01
4.187555015087127686e-01,-9.273380041122436523e-01
4.009406566619873047e-01,-9.558149576187133789e-01
9.702532887458801270e-01,-6.761045008897781372e-02
-9.068399071693420410e-01,-3.553813397884368896e-01
-9.191834330558776855e-01,-3.755721747875213623e-01
9.301856756210327148e-01,-4.341858923435211182e-01
9.971829056739807129e-01,-1.471304297447204590e-01
5.982506871223449707e-01,-8.488411903381347656e-01
3.937994241714477539e-01,-9.433118104934692383e-01
-5.306988954544067383e-01,-8.401200771331787109e-01
-9.515191912651062012e-01,-2.296584844589233398e-01
9.613910317420959473e-01,2.431938350200653076e-01
9.773125052452087402e-01,-3.657826036214828491e-02
-2.931934595108032227e-01,9.070603847503662109e-01
-8.822041749954223633e-01,-3.928189575672149658e-01
-6.365819573402404785e-01,6.664756536483764648e-01
2.543222904205322266e-01,9.091317653656005859e-01
9.581436514854431152e-01,2.107066214084625244e-01
7.884128093719482422e-01,4.621089994907379150e-01
1.352982819080352783e-01,9.052386283874511719e-01
-9.309289455413818359e-01,3.466206490993499756e-01
2.662633955478668213e-01,8.947128057479858398e-01
1.005926132202148438e+00,-1.691251695156097412e-01
3.892579376697540283e-01,8.235458135604858398e-01
7.763566374778747559e-01,-6.892776489257812500e-01
-1.728105098009109497e-01,9.187304973602294922e-01
1.966564357280731201e-01,9.318423271179199219e-01
-3.883530497550964355e-01,8.622323274612426758e-01
5.919713377952575684e-01,-8.490836620330810547e-01
-8.990299105644226074e-01,2.525560557842254639e-01
6.535172462463378906e-01,6.835001707077026367e-01
4.135290682315826416e-01,-9.336341619491577148e-01
7.045412659645080566e-01,6.493391990661621094e-01
-9.217376112937927246e-01,-2.904620766639709473e-01
1.913421601057052612e-02,8.501422405242919922e-01
-9.444693922996520996e-01,1.863919794559478760e-01
-1.083491370081901550e-01,-1.022700428962707520e+00
5.506400465965270996e-01,-8.877315521240234375e-01
9.828668236732482910e-01,-8.104849606752395630e-02
-3.705463111400604248e-01,-9.150768518447875977e-01
5.103308707475662231e-02,-1.008721590042114258e+00
9.705237746238708496e-01,3.716200590133666992e-04
3.616490662097930908e-01,-9.757677316665649414e-01
2.062337398529052734e-01,9.374651908874511719e-01
9.379689693450927734e-01,-3.626717031002044678e-01
-1.751939356327056885e-01,9.189361333847045898e-01
1.407132148742675781e-01,9.224289655685424805e-01
-3.485518991947174072e-01,8.753808736801147461e-01
-8.671368360519409180e-01,-5.358828306198120117e-01
3.920796811580657959e-01,-9.602832794189453125e-01
-9.648413062095642090e-01,-1.156715080142021179e-01
7.618262767791748047e-01,5.738078355789184570e-01
-3.438703119754791260e-01,8.765089511871337891e-01
5.579481124877929688e-01,8.057671785354614258e-01
6.885486096143722534e-02,-1.018248319625854492e+00
7.875754684209823608e-02,-1.032763004302978516e+00
4.869259893894195557e-03,-1.033021330833435059e+00
9.810020327568054199e-01,8.882756531238555908e-02
5.009768605232238770e-01,-8.555999994277954102e-01
-9.342450499534606934e-01,-1.781240701675415039e-01
-5.357217788696289062e-01,7.814571857452392578e-01
6.085187196731567383e-01,7.026901245117187500e-01
8.595298528671264648e-01,-5.671188831329345703e-01
9.085795879364013672e-01,-4.532964527606964111e-01
2.896979749202728271e-01,9.066051244735717773e-01
2.709224522113800049e-01,-9.905389547348022461e-01
-1.819029748439788818e-01,9.263623952865600586e-01
1.005037426948547363e+00,-2.078081667423248291e-02
8.585222810506820679e-02,-1.024712324142456055e+00
9.015184044837951660e-01,-4.827659428119659424e-01
4.142409861087799072e-01,-9.415994882583618164e-01
-8.238208889961242676e-01,-5.533097982406616211e-01
9.585964083671569824e-01,-2.476469576358795166e-01
-4.584874212741851807e-01,8.242236375808715820e-01
-7.469425797462463379e-01,6.327153444290161133e-01
9.365120530128479004e-01,-3.948511183261871338e-01
9.650664925575256348e-01,-1.293337345123291016e-01
3.349538743495941162e-01,-9.945780038833618164e-01
-1.952906847000122070e-01,-9.953736066818237305e-01
2.443526685237884521e-01,-1.014659762382507324e+00
-5.074027180671691895e-01,-8.318009376525878906e-01
1.032648906111717224e-01,-1.027548313140869141e+00
8.163679242134094238e-01,5.145410299301147461e-01
9.945749640464782715e-01,-2.053307741880416870e-02
8.959848284721374512e-01,4.060938060283660889e-01
9.970874190330505371e-01,7.257953286170959473e-02
-9.306369423866271973e-01,2.891134917736053467e-01
9.765253663063049316e-01,1.607798039913177490e-01
8.902631402015686035e-01,3.912136852741241455e-01
3.738429546356201172e-01,9.045081138610839844e-01
-9.390073418617248535e-01,-2.886545658111572266e-01
9.134714007377624512e-01,-4.291050732135772705e-01
3.097648024559020996e-01,-9.936637878417968750e-01
7.942562103271484375e-01,-6.443623304367065430e-01
1.801053285598754883e-01,9.290847778320312500e-01
8.740846514701843262e-01,3.928647339344024658e-01
9.798955321311950684e-01,-1.438974961638450623e-02
-8.998948931694030762e-01,-3.757388889789581299e-01
-9.028882384300231934e-01,-3.357649743556976318e-01
-8.879100680351257324e-01,2.997520267963409424e-01
8.957035541534423828e-01,4.189942181110382080e-01
-7.325602769851684570e-01,5.743911266326904297e-01
-9.633502960205078125e-01,1.574352383613586426e-01
-8.614674806594848633e-01,4.519846141338348389e-01
-8.993465453386306763e-02,9.179257154464721680e-01
3.340765535831451416e-01,-9.709502458572387695e-01
2.245592176914215088e-01,-9.825924634933471680e-01
-9.430121183395385742e-01,2.491630315780639648e-01


==> figures/toy/figure/extension/data_ext/iteration_400_x0_ddim_10.csv <==
1.002656579017639160e+00,-1.915969252586364746e-01
5.228484869003295898e-01,8.073599338531494141e-01
-9.537367820739746094e-01,1.977793872356414795e-01
8.619425892829895020e-01,-5.923050642013549805e-01
-7.349638342857360840e-01,6.255534887313842773e-01
-5.038669705390930176e-01,-8.768309354782104492e-01
-9.280526041984558105e-01,1.613523811101913452e-01
3.488710820674896240e-01,-9.824174642562866211e-01
8.497204780578613281e-01,4.648500382900238037e-01
-8.656864762306213379e-01,-4.130046069622039795e-01
9.609437584877014160e-01,2.562724053859710693e-01
-9.108056426048278809e-01,-8.223430812358856201e-02
-9.323720335960388184e-01,2.943705022335052490e-01
6.421287655830383301e-01,7.231445312500000000e-01
-3.911556303501129150e-01,-9.254342317581176758e-01
7.778496742248535156e-01,5.783240795135498047e-01
3.265483677387237549e-01,8.766580820083618164e-01
-6.124417185783386230e-01,7.555918693542480469e-01
-2.462707757949829102e-01,-9.711254835128784180e-01
-2.529023289680480957e-01,-9.883545637130737305e-01
-7.046157717704772949e-01,6.596473455429077148e-01
3.821870684623718262e-01,-9.726519584655761719e-01
-7.789459228515625000e-01,-6.402325630187988281e-01
-1.236433163285255432e-01,-1.003878951072692871e+00
9.758824706077575684e-01,-1.710011661052703857e-01
6.320784091949462891e-01,7.251915931701660156e-01
4.192993044853210449e-03,-1.018077611923217773e+00
9.938649535179138184e-01,-2.036396265029907227e-01
-3.622141480445861816e-01,-9.462692737579345703e-01
9.482502341270446777e-01,-2.641826868057250977e-03
-8.375633358955383301e-01,4.500231444835662842e-01
-9.612497687339782715e-01,-1.006548851728439331e-02
-8.092164993286132812e-01,3.441399633884429932e-01
7.926537394523620605e-01,5.732272863388061523e-01
-5.946824550628662109e-01,7.684173583984375000e-01
-8.095901012420654297e-01,-5.867979526519775391e-01
-8.786391019821166992e-01,-4.101226925849914551e-01
8.565239906311035156e-01,4.150089025497436523e-01
-6.635494828224182129e-01,6.642110347747802734e-01
3.431486189365386963e-01,8.906909227371215820e-01
7.132751345634460449e-01,-7.494630813598632812e-01
-9.278392195701599121e-01,-1.562259048223495483e-01
-2.292718589305877686e-01,-9.890761375427246094e-01
-9.552694559097290039e-01,-7.081279158592224121e-02
4.034810066223144531e-01,-9.546650648117065430e-01
-5.633307695388793945e-01,-8.231277465820312500e-01
9.624454379081726074e-01,7.467223703861236572e-02
-1.945050358772277832e-01,9.170227050781250000e-01
-7.548857331275939941e-01,-6.434403657913208008e-01
9.533506035804748535e-01,-3.556292057037353516e-01
8.561654686927795410e-01,4.643226563930511475e-01
-5.046604871749877930e-01,-8.671097755432128906e-01
9.638954997062683105e-01,-3.248071372509002686e-01
4.651170670986175537e-01,-9.128843545913696289e-01
-9.058460593223571777e-01,3.500837981700897217e-01
9.785186648368835449e-01,-1.224859356880187988e-01
9.558842778205871582e-01,2.473081648349761963e-01
2.466182112693786621e-01,9.222280979156494141e-01
9.312250614166259766e-01,-4.276368916034698486e-01
6.098970174789428711e-01,6.850342750549316406e-01
1.578164100646972656e-01,9.208099842071533203e-01
-9.580408334732055664e-01,-8.722953498363494873e-02
-3.842451572418212891e-01,8.501566648483276367e-01
9.839994311332702637e-01,-5.380627512931823730e-02
9.898903965950012207e-01,1.264296770095825195e-01
9.845597147941589355e-01,-1.948249191045761108e-01
9.425434470176696777e-01,3.296681046485900879e-01
-8.477029204368591309e-01,-5.006657838821411133e-01
1.366287767887115479e-01,-1.014039039611816406e+00
3.971817493438720703e-01,8.627038002014160156e-01
-6.941928267478942871e-01,-6.563168764114379883e-01
4.304189980030059814e-01,-9.399425983428955078e-01
-8.359666466712951660e-01,-5.107493400573730469e-01
9.209291338920593262e-01,2.571789920330047607e-01
8.050203919410705566e-01,5.404704809188842773e-01
9.811255335807800293e-01,1.352855712175369263e-01
-4.722642153501510620e-02,9.452847242355346680e-01
-1.746346652507781982e-01,9.216207265853881836e-01
1.873859465122222900e-01,9.277554750442504883e-01
-1.772458255290985107e-01,-9.741789102554321289e-01
9.774549603462219238e-01,1.138210594654083252e-01
-9.312231540679931641e-01,2.920725047588348389e-01
-1.871358752250671387e-01,9.079890251159667969e-01
9.852610230445861816e-01,-2.222060263156890869e-01
6.452381610870361328e-01,-8.002316951751708984e-01
-4.672227799892425537e-02,-5.603913068771362305e-01
-7.190419435501098633e-01,6.259982585906982422e-01
-5.063119530677795410e-01,8.200334310531616211e-01
9.883517622947692871e-01,-1.476376503705978394e-02
2.169900834560394287e-01,-1.014919757843017578e+00
6.688486933708190918e-01,-8.109803199768066406e-01
9.442545771598815918e-01,-3.260974884033203125e-01
-9.652036428451538086e-01,-1.488157510757446289e-01
-7.666338682174682617e-01,-6.247628927230834961e-01
8.859558701515197754e-01,-5.152407884597778320e-01
9.910420775413513184e-01,4.518001526594161987e-02
3.757549524307250977e-01,-9.471067190170288086e-01
1.588545441627502441e-01,-9.871374368667602539e-01
-6.752793192863464355e-01,-7.257875204086303711e-01
-9.599925279617309570e-01,-1.977565586566925049e-01
8.773856759071350098e-01,4.679471552371978760e-01
9.737275242805480957e-01,-2.553060650825500488e-01
-7.290982455015182495e-02,9.328004121780395508e-01
-8.825776576995849609e-01,-4.840524494647979736e-01
-4.640409648418426514e-01,8.169026374816894531e-01
4.725716412067413330e-01,-9.372165203094482422e-01
3.529279530048370361e-01,8.934948444366455078e-01
9.029312729835510254e-01,3.799870014190673828e-01
6.556695103645324707e-01,6.704763174057006836e-01
2.269401252269744873e-01,9.055684804916381836e-01
-7.745131850242614746e-01,6.017543077468872070e-01
2.710976898670196533e-01,8.971505165100097656e-01
9.650611281394958496e-01,-3.104287981986999512e-01
6.306103467941284180e-01,6.916142702102661133e-01
9.588270783424377441e-01,-3.999136984348297119e-01
-5.461468547582626343e-02,9.289146661758422852e-01
2.547190487384796143e-01,9.086607694625854492e-01
-3.916482627391815186e-01,8.542976379394531250e-01
4.948501288890838623e-01,-8.276855945587158203e-01
-9.264374375343322754e-01,2.086869776248931885e-01
7.649536132812500000e-01,5.704753398895263672e-01
4.647274315357208252e-01,-9.390331506729125977e-01
5.457635521888732910e-01,7.265956401824951172e-01
-9.284178614616394043e-01,-2.358756512403488159e-01
-6.821074336767196655e-02,8.851071596145629883e-01
-9.421086907386779785e-01,4.114423692226409912e-02
-6.796503812074661255e-02,-1.021260499954223633e+00
6.641798019409179688e-01,-8.102579116821289062e-01
9.553464055061340332e-01,-3.481353223323822021e-01
-5.509367585182189941e-01,-8.255655765533447266e-01
1.325463652610778809e-01,-1.032007813453674316e+00
8.403012752532958984e-01,4.086768627166748047e-01
4.346332550048828125e-01,-9.576947689056396484e-01
5.618184059858322144e-02,9.424906969070434570e-01
9.868134856224060059e-01,-1.703747510910034180e-01
-1.471516489982604980e-01,9.302417039871215820e-01
5.215433984994888306e-02,9.411251544952392578e-01
-2.783035337924957275e-01,8.484138250350952148e-01
-8.099880814552307129e-01,-6.141927242279052734e-01
6.763610243797302246e-01,-7.758265733718872070e-01
-9.641529917716979980e-01,8.141767978668212891e-02
7.195478081703186035e-01,6.327559947967529297e-01
2.089377492666244507e-02,9.264000654220581055e-01
4.561390578746795654e-01,8.445476293563842773e-01
3.011658787727355957e-02,-1.029227852821350098e+00
1.886944174766540527e-01,-9.820169210433959961e-01
-2.970799803733825684e-03,-1.028546452522277832e+00
9.467629790306091309e-01,-1.780437529087066650e-01
4.860017597675323486e-01,-9.067230224609375000e-01
-9.454213976860046387e-01,-1.271010637283325195e-01
-2.030449211597442627e-01,8.877563476562500000e-01
6.301009058952331543e-01,7.243235111236572266e-01
8.812189102172851562e-01,-4.930576980113983154e-01
9.907224774360656738e-01,-1.970707327127456665e-01
2.039591968059539795e-01,9.205336570739746094e-01
2.426244318485260010e-01,-9.826369285583496094e-01
3.081094920635223389e-01,9.073965549468994141e-01
9.940146803855895996e-01,-6.864986568689346313e-02
-5.094546824693679810e-02,-1.022892117500305176e+00
8.799857497215270996e-01,-5.103182792663574219e-01
3.019351959228515625e-01,-8.737140893936157227e-01
-8.818175196647644043e-01,-3.652462959289550781e-01
9.052073955535888672e-01,-3.633139729499816895e-01
-3.125594556331634521e-01,8.982936143875122070e-01
-6.804240345954895020e-01,6.426198482513427734e-01
9.948715567588806152e-01,-1.335637867450714111e-01
9.705998301506042480e-01,1.675821244716644287e-01
4.124730527400970459e-01,-9.582990407943725586e-01
2.267599701881408691e-01,-9.983609914779663086e-01
1.262435019016265869e-01,-1.018456816673278809e+00
-6.172248125076293945e-01,-8.046895265579223633e-01
2.006322741508483887e-01,-9.968564510345458984e-01
7.986456751823425293e-01,5.310767889022827148e-01
9.950498938560485840e-01,1.114379614591598511e-01
8.410865664482116699e-01,4.270443618297576904e-01
9.909383654594421387e-01,-1.226776316761970520e-01
-9.369575381278991699e-01,2.952810525894165039e-01
9.140440821647644043e-01,2.729384005069732666e-01
9.247647523880004883e-01,2.535984516143798828e-01
2.827900648117065430e-01,9.072496891021728516e-01
-9.309278130531311035e-01,-2.725094556808471680e-01
9.756223559379577637e-01,-3.122564554214477539e-01
3.867485821247100830e-01,-9.646606445312500000e-01
8.409618735313415527e-01,-4.789211750030517578e-01
2.241893708705902100e-01,9.229201078414916992e-01
7.734624743461608887e-01,4.391609132289886475e-01
9.970964789390563965e-01,-1.675541102886199951e-01
-9.258096814155578613e-01,-1.800649017095565796e-01
-7.454432845115661621e-01,-5.717850923538208008e-01
-9.658870100975036621e-01,9.007237851619720459e-02
9.462327361106872559e-01,1.856109201908111572e-01
-6.622112989425659180e-01,6.753568649291992188e-01
-9.761159420013427734e-01,7.796800136566162109e-02
-8.361849784851074219e-01,4.853859841823577881e-01
1.121019795536994934e-01,9.321004152297973633e-01
3.004932105541229248e-01,-9.979029893875122070e-01
5.049027204513549805e-01,-8.947832584381103516e-01
-9.720753431320190430e-01,6.087490916252136230e-02


==> figures/toy/figure/extension/data_ext/iteration_400_x0_ddim_20.csv <==
9.866542220115661621e-01,2.928578108549118042e-02
3.793220221996307373e-01,8.815219402313232422e-01
-7.777699828147888184e-01,5.776566267013549805e-01
9.326187372207641602e-01,-3.566573560237884521e-01
-6.306386590003967285e-01,7.170971632003784180e-01
-1.612587869167327881e-01,-9.938901662826538086e-01
3.648374378681182861e-01,1.859992146492004395e-01
2.465697228908538818e-01,-1.004551291465759277e+00
7.400302290916442871e-01,6.410855054855346680e-01
-8.616012930870056152e-01,-4.387589991092681885e-01
9.332222342491149902e-01,3.066313564777374268e-01
-5.999682545661926270e-01,7.027091979980468750e-01
-9.832506775856018066e-01,9.234163165092468262e-02
4.856085479259490967e-01,8.215681314468383789e-01
-2.344390749931335449e-01,-9.676140546798706055e-01
6.137763261795043945e-01,7.496449947357177734e-01
2.789526581764221191e-01,8.943903446197509766e-01
-9.192972183227539062e-01,3.539427220821380615e-01
-1.801062375307083130e-01,-9.993356466293334961e-01
-5.857962965965270996e-01,-8.239470720291137695e-01
-7.499797940254211426e-01,6.255201101303100586e-01
4.102153480052947998e-01,-9.558311700820922852e-01
-7.641206383705139160e-01,-6.639287471771240234e-01
1.005286723375320435e-02,-1.016316890716552734e+00
9.801173806190490723e-01,7.641088962554931641e-02
8.728268742561340332e-01,4.121255576610565186e-01
-3.307636827230453491e-02,-1.022476792335510254e+00
8.381721973419189453e-01,4.646317660808563232e-01
-4.026839137077331543e-01,-9.367738962173461914e-01
9.453896880149841309e-01,1.277670264244079590e-01
-8.971415162086486816e-01,4.013193249702453613e-01
-9.824300408363342285e-01,-1.601041108369827271e-02
-5.462763905525207520e-01,1.624028682708740234e-01
7.320188879966735840e-01,6.415331363677978516e-01
-5.320490598678588867e-01,7.948067188262939453e-01
-8.500393033027648926e-01,-5.164263248443603516e-01
-7.718400359153747559e-01,-6.110873222351074219e-01
3.236881792545318604e-01,8.702369928359985352e-01
-9.620824456214904785e-01,1.662425398826599121e-01
4.605397880077362061e-01,8.494764566421508789e-01
1.782570779323577881e-01,-1.012645125389099121e+00
-9.588527679443359375e-01,3.709618747234344482e-02
-3.433745205402374268e-01,-9.529105424880981445e-01
-9.634001851081848145e-01,9.519335627555847168e-02
3.908715546131134033e-01,-9.602346420288085938e-01
-4.058382511138916016e-01,-9.056965112686157227e-01
7.327229976654052734e-01,5.381693840026855469e-01
-8.315876871347427368e-02,9.335356950759887695e-01
-9.490785598754882812e-01,-2.345028072595596313e-01
9.672403931617736816e-01,1.435964256525039673e-01
4.674306809902191162e-01,8.522437810897827148e-01
-2.690925002098083496e-01,-9.757176637649536133e-01
8.334244489669799805e-01,2.593242377042770386e-02
7.030999660491943359e-01,-7.420730590820312500e-01
-9.646983742713928223e-01,1.257414370775222778e-01
8.667969107627868652e-01,-4.564292728900909424e-01
4.445898830890655518e-01,7.898169755935668945e-01
1.661166846752166748e-01,9.138517379760742188e-01
7.100456953048706055e-01,-7.426124811172485352e-01
6.091828346252441406e-01,7.527132034301757812e-01
1.136289909482002258e-01,9.363539218902587891e-01
-9.514154195785522461e-01,-1.109435111284255981e-01
-3.058356940746307373e-01,8.886464834213256836e-01
9.576528668403625488e-01,2.309323251247406006e-01
9.637801051139831543e-01,2.214037477970123291e-01
9.127910137176513672e-01,-4.384942948818206787e-01
8.870773911476135254e-01,4.120863974094390869e-01
-9.129889607429504395e-01,-3.675839006900787354e-01
-3.931559622287750244e-04,-1.021860122680664062e+00
1.224449649453163147e-01,9.190759658813476562e-01
9.065484255552291870e-02,8.155332803726196289e-01
2.733773887157440186e-01,-9.961806535720825195e-01
-8.137372136116027832e-01,-5.676032304763793945e-01
9.900254607200622559e-01,-2.613827586174011230e-03
8.380107879638671875e-01,5.151984691619873047e-01
6.417893171310424805e-01,7.078348398208618164e-01
-4.425432533025741577e-02,9.368854761123657227e-01
6.165163516998291016e-01,-8.368414640426635742e-01
-1.480282247066497803e-01,9.339344501495361328e-01
2.235580682754516602e-01,9.229772090911865234e-01
-4.178231954574584961e-01,-8.983185291290283203e-01
9.523670077323913574e-01,2.566930353641510010e-01
-8.466634154319763184e-01,4.740163385868072510e-01
-2.357478737831115723e-01,9.121199846267700195e-01
9.867745041847229004e-01,-1.076591685414314270e-01
5.387375950813293457e-01,-8.896048069000244141e-01
1.021288409829139709e-01,-8.521974086761474609e-01
-8.470158576965332031e-01,4.796258509159088135e-01
-5.423385500907897949e-01,7.922968864440917969e-01
9.726267457008361816e-01,-1.977437883615493774e-01
6.891365647315979004e-01,-7.785636186599731445e-01
7.447128891944885254e-01,-7.229762077331542969e-01
8.174858093261718750e-01,-5.274593234062194824e-01
-9.177845120429992676e-01,3.003094792366027832e-01
-7.783595919609069824e-01,-6.375000476837158203e-01
7.504848837852478027e-01,-6.824306249618530273e-01
8.826759457588195801e-01,-5.317351222038269043e-01
4.619655907154083252e-01,-9.035460948944091797e-01
8.693794608116149902e-01,-4.965719580650329590e-01
-8.722060322761535645e-01,-4.300029873847961426e-01
-9.575565457344055176e-01,-2.178028970956802368e-01
8.580440878868103027e-01,4.091812372207641602e-01
8.485779166221618652e-01,-5.871677398681640625e-01
-4.805962145328521729e-01,8.200824260711669922e-01
-7.701065540313720703e-01,-6.499015092849731445e-01
-2.614353597164154053e-01,9.042741060256958008e-01
4.791151583194732666e-01,-9.172983169555664062e-01
-6.229809671640396118e-02,9.344540834426879883e-01
8.462818861007690430e-01,4.751960933208465576e-01
8.354441523551940918e-01,4.751370847225189209e-01
1.424036920070648193e-03,9.314427375793457031e-01
-8.857099413871765137e-01,4.369342625141143799e-01
1.216341033577919006e-01,9.274189472198486328e-01
9.853200316429138184e-01,-9.926573187112808228e-02
3.264172077178955078e-01,8.909040689468383789e-01
8.943377137184143066e-01,-5.210039615631103516e-01
5.190351605415344238e-01,7.703468799591064453e-01
3.802642226219177246e-01,8.730213642120361328e-01
-6.562021970748901367e-01,6.932383775711059570e-01
-2.284365296363830566e-01,-9.500807523727416992e-01
-6.853385567665100098e-01,6.577166318893432617e-01
7.712565660476684570e-01,3.692564070224761963e-01
2.840083539485931396e-01,-9.965027570724487305e-01
9.255527853965759277e-01,1.427352130413055420e-01
-9.616864323616027832e-01,8.720222115516662598e-02
4.719325602054595947e-01,8.249156475067138672e-01
-9.412321448326110840e-01,2.203855812549591064e-01
9.666050225496292114e-02,-1.019464850425720215e+00
8.268899321556091309e-01,-6.122955083847045898e-01
8.467849493026733398e-01,-5.807070732116699219e-01
-7.626193165779113770e-01,-6.299248933792114258e-01
7.591561228036880493e-02,-1.019958972930908203e+00
9.824706912040710449e-01,-2.574811130762100220e-02
-5.346740037202835083e-02,9.324449300765991211e-01
9.819269776344299316e-01,-5.551705509424209595e-02
-3.439476788043975830e-01,8.600780963897705078e-01
2.159418761730194092e-01,9.185022115707397461e-01
-2.800961732864379883e-01,8.844251632690429688e-01
-6.903927922248840332e-01,-7.387429475784301758e-01
4.630012810230255127e-01,-9.163123369216918945e-01
-9.712898135185241699e-01,-1.333570480346679688e-02
5.116590857505798340e-01,8.122441768646240234e-01
-4.888556003570556641e-01,7.698507308959960938e-01
8.127918839454650879e-01,5.095207691192626953e-01
1.146338135004043579e-02,-1.014570474624633789e+00
7.881348580121994019e-02,-1.020241737365722656e+00
2.325659990310668945e-01,-1.004720211029052734e+00
9.569732546806335449e-01,-2.400380969047546387e-01
1.723998785018920898e-01,-1.018568396568298340e+00
-9.620410203933715820e-01,1.072020828723907471e-02
-1.541014909744262695e-01,9.229899644851684570e-01
6.294198036193847656e-01,7.102713584899902344e-01
9.583463072776794434e-01,-2.500132024288177490e-01
9.495665431022644043e-01,-2.750405073165893555e-01
8.138597756624221802e-02,9.196356534957885742e-01
2.593620121479034424e-01,-9.947700500488281250e-01
2.402236163616180420e-01,9.109444618225097656e-01
9.596189856529235840e-01,2.243557274341583252e-01
-2.521910518407821655e-02,-1.020051598548889160e+00
8.417171835899353027e-01,-5.298871994018554688e-01
3.511067926883697510e-01,-9.441851377487182617e-01
-9.594519734382629395e-01,1.126170456409454346e-01
9.682638049125671387e-01,1.988705992698669434e-02
-5.406664013862609863e-01,7.932246923446655273e-01
-2.593017220497131348e-01,9.009366035461425781e-01
9.956532120704650879e-01,-1.498144716024398804e-01
9.312770366668701172e-01,2.665523290634155273e-01
3.214248120784759521e-01,-9.763466119766235352e-01
-5.480008572340011597e-02,-1.017920851707458496e+00
5.007961392402648926e-01,-8.960130214691162109e-01
-8.633358478546142578e-01,-4.934180080890655518e-01
2.095372974872589111e-01,-9.970409870147705078e-01
5.534443259239196777e-01,7.797323465347290039e-01
9.948875308036804199e-01,-1.201426237821578979e-01
8.725735545158386230e-01,3.336586058139801025e-01
8.432422280311584473e-01,-5.272539854049682617e-01
-9.768276810646057129e-01,6.503939628601074219e-02
9.741155505180358887e-01,-1.095322892069816589e-01
6.723673343658447266e-01,6.931077241897583008e-01
1.794502437114715576e-01,9.218921661376953125e-01
-9.186197519302368164e-01,-2.137014716863632202e-01
9.865620732307434082e-01,1.121545135974884033e-01
-4.061138629913330078e-02,-1.012307286262512207e+00
9.620117545127868652e-01,-2.762423753738403320e-01
3.224894106388092041e-01,8.992598056793212891e-01
-3.564575910568237305e-01,8.241466283798217773e-01
9.909785389900207520e-01,-2.200894653797149658e-01
-9.130101799964904785e-01,3.393287062644958496e-01
-1.600279510021209717e-01,-9.839493036270141602e-01
-9.200613498687744141e-01,-2.748990654945373535e-01
9.361048340797424316e-01,-3.423890173435211182e-01
-5.798577666282653809e-01,7.529486417770385742e-01
-9.824538826942443848e-01,-2.944725006818771362e-02
-6.877537369728088379e-01,6.910973787307739258e-01
2.660354375839233398e-01,9.086787700653076172e-01
5.195036530494689941e-01,-8.712412118911743164e-01
6.727458238601684570e-01,-7.924002408981323242e-01
-9.462921023368835449e-01,2.037437558174133301e-01


==> figures/toy/figure/extension/data_ext/iteration_400_x0_ddim_30.csv <==
9.827232956886291504e-01,-2.268246859312057495e-01
-3.266296982765197754e-01,8.840708732604980469e-01
-1.454423218965530396e-01,9.226886034011840820e-01
9.576818346977233887e-01,-2.848153114318847656e-01
-6.032375097274780273e-01,7.369297742843627930e-01
1.135595962405204773e-01,-1.017224788665771484e+00
5.095805525779724121e-01,5.901268720626831055e-01
6.620163321495056152e-01,-8.017975091934204102e-01
1.389630734920501709e-01,9.385997056961059570e-01
-5.498515963554382324e-01,-8.429068326950073242e-01
7.318993210792541504e-01,6.634138822555541992e-01
3.515035510063171387e-01,8.352345228195190430e-01
-9.421021938323974609e-01,2.394966483116149902e-01
5.939010381698608398e-01,7.549941539764404297e-01
-8.621741086244583130e-02,-1.005593299865722656e+00
7.033638954162597656e-01,6.634337902069091797e-01
-6.077675223350524902e-01,7.441234588623046875e-01
-8.837632536888122559e-01,4.029235839843750000e-01
-1.308183968067169189e-01,-1.004105567932128906e+00
-4.581094682216644287e-01,-8.937931060791015625e-01
-9.626606106758117676e-01,1.438008546829223633e-01
3.270021677017211914e-01,-9.819978475570678711e-01
-6.700007319450378418e-01,-7.563234567642211914e-01
4.286883026361465454e-02,-1.012183070182800293e+00
8.095110058784484863e-01,-6.392028331756591797e-01
8.926370739936828613e-01,3.959920704364776611e-01
-1.299273371696472168e-01,-1.004377126693725586e+00
7.507859468460083008e-01,-7.028598785400390625e-01
-2.344798147678375244e-01,-9.783090353012084961e-01
9.340354204177856445e-01,-3.516654670238494873e-01
-7.766188979148864746e-01,5.558255910873413086e-01
-9.575083851814270020e-01,1.212573349475860596e-01
-7.157050967216491699e-01,4.102299511432647705e-01
6.392628550529479980e-01,7.463945150375366211e-01
2.842024266719818115e-01,-9.941893815994262695e-01
-8.842135071754455566e-01,3.888141810894012451e-01
-6.574863791465759277e-01,-7.681314945220947266e-01
-6.822817325592041016e-01,-7.282971143722534180e-01
4.235616326332092285e-01,8.470863103866577148e-01
-7.302623987197875977e-01,6.226903200149536133e-01
5.862639546394348145e-01,7.710345983505249023e-01
8.379126191139221191e-01,-6.108655929565429688e-01
-8.500860333442687988e-01,-2.685460448265075684e-01
-4.327628016471862793e-02,-1.013963937759399414e+00
-9.397215843200683594e-01,-2.257538735866546631e-01
4.906280934810638428e-01,-9.135138988494873047e-01
-9.546489119529724121e-01,-1.303385794162750244e-01
-3.271101415157318115e-01,8.244065046310424805e-01
2.611608505249023438e-01,9.209506511688232422e-01
-7.772975564002990723e-01,-6.275349855422973633e-01
5.485509037971496582e-01,-7.853713035583496094e-01
6.251237392425537109e-01,7.558865547180175781e-01
-1.799563467502593994e-01,-9.952696561813354492e-01
-9.990974515676498413e-02,8.909845352172851562e-01
8.535161614418029785e-01,-5.729063749313354492e-01
-5.503695011138916016e-01,7.692562341690063477e-01
9.625276923179626465e-01,-9.777373075485229492e-02
7.953333258628845215e-01,4.252568185329437256e-01
8.539937138557434082e-01,4.804792702198028564e-01
9.641396403312683105e-01,-2.484045624732971191e-01
-1.278847455978393555e-01,9.310735464096069336e-01
1.543343365192413330e-01,9.327383041381835938e-01
-9.537013173103332520e-01,1.403110027313232422e-01
-3.619098961353302002e-01,8.531131744384765625e-01
6.979030966758728027e-01,7.056998014450073242e-01
6.897865533828735352e-01,6.818945407867431641e-01
9.633266329765319824e-01,-3.180256783962249756e-01
9.573289752006530762e-01,2.453952133655548096e-01
-9.508019089698791504e-01,1.246235221624374390e-01
2.809187471866607666e-01,-9.915000200271606445e-01
-5.437574982643127441e-01,7.529879808425903320e-01
-4.398362934589385986e-01,8.144117593765258789e-01
3.101397156715393066e-01,-9.875192642211914062e-01
-8.712752461433410645e-01,-4.737654030323028564e-01
9.720222353935241699e-01,-2.117093056440353394e-01
8.646981120109558105e-01,5.003430843353271484e-01
4.096275568008422852e-01,8.733474016189575195e-01
-2.400347590446472168e-01,9.123052358627319336e-01
4.872024953365325928e-01,-9.052056074142456055e-01
-2.833488583564758301e-01,9.038676023483276367e-01
9.323512762784957886e-02,8.784880638122558594e-01
7.130630612373352051e-01,-6.451781988143920898e-01
8.420786857604980469e-01,5.275310277938842773e-01
-9.343773126602172852e-01,-2.481523752212524414e-01
-2.695591151714324951e-01,9.056285619735717773e-01
9.659957289695739746e-01,-2.935461401939392090e-01
4.781732261180877686e-01,-9.069663286209106445e-01
7.158885598182678223e-01,-7.149951457977294922e-01
-6.367335319519042969e-01,7.194250822067260742e-01
-8.985518813133239746e-01,3.569031655788421631e-01
6.201646327972412109e-01,-8.031543493270874023e-01
6.596825718879699707e-01,-7.924928665161132812e-01
9.805606007575988770e-01,-2.234596461057662964e-01
-9.606478810310363770e-01,1.359090059995651245e-01
-8.146106600761413574e-01,-5.664744377136230469e-01
7.725038528442382812e-01,-6.766058206558227539e-01
7.608137726783752441e-01,-6.977677345275878906e-01
1.756035089492797852e-01,-1.002340435981750488e+00
7.506418824195861816e-01,-7.199273109436035156e-01
-7.600268721580505371e-01,-5.932755470275878906e-01
-8.370522856712341309e-01,-5.367326736450195312e-01
9.881946444511413574e-01,8.237808942794799805e-02
8.446211814880371094e-01,-5.833958387374877930e-01
-8.358719348907470703e-01,-4.736207723617553711e-01
-8.953277468681335449e-01,-4.109602272510528564e-01
1.405673921108245850e-01,9.264621734619140625e-01
-1.139443963766098022e-01,-1.003353357315063477e+00
-7.940379381179809570e-01,5.388612747192382812e-01
9.452628493309020996e-01,2.818371951580047607e-01
8.246400356292724609e-01,5.237078666687011719e-01
-7.714355736970901489e-02,9.280003309249877930e-01
-8.546625375747680664e-01,4.555936157703399658e-01
-6.498599797487258911e-02,9.327645301818847656e-01
9.884604811668395996e-01,-2.907603979110717773e-03
5.095118880271911621e-01,8.021656274795532227e-01
8.420947194099426270e-01,-6.102509498596191406e-01
5.582337975502014160e-01,7.413035631179809570e-01
2.757514417171478271e-01,9.037210941314697266e-01
-9.199128746986389160e-01,2.862468063831329346e-01
2.027948200702667236e-01,-9.870723485946655273e-01
-9.094040393829345703e-01,2.826920449733734131e-01
8.149607777595520020e-01,5.420409440994262695e-01
3.978832066059112549e-01,-9.570450782775878906e-01
9.916538596153259277e-01,-2.456485852599143982e-02
-5.345526337623596191e-01,7.809251546859741211e-01
3.776270151138305664e-01,8.876568078994750977e-01
-9.629549384117126465e-01,3.845897316932678223e-02
2.460847496986389160e-01,-9.961917400360107422e-01
9.851612448692321777e-01,-2.257651090621948242e-01
9.540323615074157715e-01,-3.581641018390655518e-01
-9.600600004196166992e-01,-2.414167299866676331e-02
-1.890970766544342041e-01,-9.925491809844970703e-01
9.945407509803771973e-01,-1.184552162885665894e-01
1.482774019241333008e-01,9.346079826354980469e-01
9.740434288978576660e-01,-1.168551594018936157e-01
-4.708456248044967651e-02,9.353060722351074219e-01
4.434575736522674561e-01,8.589017391204833984e-01
8.947067856788635254e-01,2.228711545467376709e-01
-4.059629738330841064e-01,-9.205813407897949219e-01
3.759156912565231323e-02,-7.327827215194702148e-01
-9.289628863334655762e-01,-2.834670543670654297e-01
2.878101170063018799e-01,9.055953025817871094e-01
-8.138628602027893066e-01,4.844006597995758057e-01
9.473521113395690918e-01,2.805684506893157959e-01
3.405891656875610352e-01,-9.704977273941040039e-01
-4.524913132190704346e-01,-8.891751766204833984e-01
5.049526095390319824e-01,-9.032832384109497070e-01
9.441918730735778809e-01,-3.727882802486419678e-01
-2.585332989692687988e-01,-9.719212055206298828e-01
-9.239239692687988281e-01,-1.973920464515686035e-01
3.413219749927520752e-01,8.728696107864379883e-01
9.917082190513610840e-01,-2.676724642515182495e-02
5.341290831565856934e-01,-8.765804767608642578e-01
9.302129149436950684e-01,-3.987861573696136475e-01
1.803331673145294189e-01,9.308662414550781250e-01
5.358164757490158081e-02,-1.017312884330749512e+00
1.607807576656341553e-01,9.311504364013671875e-01
9.866632819175720215e-01,1.480672955513000488e-01
5.035331845283508301e-02,-1.016325592994689941e+00
9.425119757652282715e-01,-3.432148694992065430e-01
4.873656332492828369e-01,-9.124948978424072266e-01
-7.838541865348815918e-01,1.794314086437225342e-01
9.868163466453552246e-01,-2.001830041408538818e-01
-6.471344828605651855e-01,7.156032323837280273e-01
-2.699891030788421631e-01,9.015511274337768555e-01
9.989742636680603027e-01,-1.531375944614410400e-01
8.519583344459533691e-01,5.049742460250854492e-01
5.766940712928771973e-01,-8.636040687561035156e-01
-2.801955044269561768e-01,-9.420340061187744141e-01
2.542695105075836182e-01,-9.890357255935668945e-01
-8.383057713508605957e-01,-5.352085828781127930e-01
1.090647056698799133e-01,-1.019228458404541016e+00
8.765176534652709961e-01,4.539282023906707764e-01
9.740801453590393066e-01,-2.694003880023956299e-01
9.563218951225280762e-01,-2.677789330482482910e-01
9.073700308799743652e-01,-4.601403474807739258e-01
-9.678612947463989258e-01,-1.421603560447692871e-02
9.698104262351989746e-01,-2.623072266578674316e-01
2.773944437503814697e-01,9.070565700531005859e-01
-8.315620571374893188e-02,9.286755323410034180e-01
-8.157922625541687012e-01,-4.727651476860046387e-01
8.995574116706848145e-01,4.227040112018585205e-01
-2.042698264122009277e-01,-9.880189895629882812e-01
9.646818041801452637e-01,-3.109645843505859375e-01
5.745151042938232422e-01,7.839806079864501953e-01
-4.729717671871185303e-01,8.007369041442871094e-01
9.478922486305236816e-01,-3.890434801578521729e-01
-8.940819501876831055e-01,-3.495277464389801025e-01
-2.945734560489654541e-01,-6.507356166839599609e-01
-8.223746418952941895e-01,-5.538283586502075195e-01
7.188282012939453125e-01,-7.204244136810302734e-01
-7.108017802238464355e-01,2.730930745601654053e-01
-9.661528468132019043e-01,-1.752861738204956055e-01
-6.960689425468444824e-01,6.770153045654296875e-01
-1.411482095718383789e-01,9.278339147567749023e-01
2.349274754524230957e-01,-9.784610271453857422e-01
5.075937509536743164e-02,-1.013604640960693359e+00
-8.517370820045471191e-01,4.374428093433380127e-01


==> figures/toy/figure/extension/data_ext/iteration_400_x0_ddim_40.csv <==
9.751018881797790527e-01,-2.555103898048400879e-01
1.344389915466308594e-01,8.926063776016235352e-01
-7.470503449440002441e-01,5.814604759216308594e-01
9.092460870742797852e-01,-4.450483024120330811e-01
-7.232442498207092285e-01,6.242872476577758789e-01
-2.225474715232849121e-01,-9.709655046463012695e-01
-9.216502308845520020e-01,8.581712841987609863e-02
4.202208817005157471e-01,-9.471178054809570312e-01
1.649439632892608643e-01,9.277285337448120117e-01
-9.282770752906799316e-01,-2.999119162559509277e-01
7.209950685501098633e-01,6.756819486618041992e-01
3.135150969028472900e-01,8.974862098693847656e-01
-5.364277362823486328e-01,7.942615747451782227e-01
-1.167788133025169373e-01,9.220515489578247070e-01
-4.511934816837310791e-01,-8.856998682022094727e-01
4.718564450740814209e-03,8.147504329681396484e-01
-3.020632565021514893e-01,8.932940959930419922e-01
-7.086516022682189941e-01,6.493078470230102539e-01
-2.025499045848846436e-01,-9.870719909667968750e-01
-5.275319814682006836e-01,-8.562003374099731445e-01
-9.256526827812194824e-01,3.027351200580596924e-01
-3.004509508609771729e-01,-9.599138498306274414e-01
-6.911172270774841309e-01,-7.279813289642333984e-01
2.366343736648559570e-01,-1.001092553138732910e+00
9.802791476249694824e-01,-1.895270943641662598e-01
8.973202705383300781e-01,-4.801958799362182617e-01
2.322632819414138794e-02,-1.016063570976257324e+00
8.034736514091491699e-01,-6.487395763397216797e-01
-6.407491564750671387e-01,-7.676836252212524414e-01
8.784695267677307129e-01,4.567571580410003662e-01
-2.419772148132324219e-01,9.065804481506347656e-01
-7.622603774070739746e-01,5.575413703918457031e-01
-8.912618756294250488e-01,3.480777740478515625e-01
7.462946772575378418e-01,6.398363113403320312e-01
3.572967946529388428e-01,-9.721918106079101562e-01
-6.700717806816101074e-01,6.641101837158203125e-01
-3.429951369762420654e-01,-9.446091651916503906e-01
-6.585064530372619629e-01,-6.988488435745239258e-01
7.110398411750793457e-01,6.732292175292968750e-01
-9.504744410514831543e-01,1.955303251743316650e-01
4.910421073436737061e-01,8.222758769989013672e-01
9.338667988777160645e-01,-3.744591176509857178e-01
-8.757777810096740723e-01,-2.292518913745880127e-01
-8.812775462865829468e-02,-1.007956504821777344e+00
-9.268508553504943848e-01,-2.893828153610229492e-01
-1.844990253448486328e-01,-9.908962249755859375e-01
-9.668189287185668945e-01,1.552567631006240845e-02
-9.092403054237365723e-01,-3.330506980419158936e-01
4.882530122995376587e-02,9.350700378417968750e-01
-9.367311596870422363e-01,-2.390026450157165527e-01
-3.767423629760742188e-01,7.922259569168090820e-01
6.310223788022994995e-02,9.322369098663330078e-01
1.102345362305641174e-01,-1.015776634216308594e+00
-6.213352680206298828e-01,-7.195361852645874023e-01
7.233026623725891113e-01,-7.394053936004638672e-01
-9.248192906379699707e-01,2.796559333801269531e-01
-6.995960474014282227e-01,3.761613965034484863e-01
9.004077911376953125e-01,3.444058597087860107e-01
9.598388075828552246e-01,2.418418228626251221e-01
3.447434604167938232e-01,8.134235143661499023e-01
1.154877990484237671e-02,9.346152544021606445e-01
-3.918320238590240479e-01,8.606438636779785156e-01
-9.356996417045593262e-01,-1.822325885295867920e-01
2.159405052661895752e-01,9.198582172393798828e-01
7.153585553169250488e-01,6.854295730590820312e-01
5.841828584671020508e-01,7.739651203155517578e-01
3.770372569561004639e-01,-9.615150690078735352e-01
6.382633447647094727e-01,-7.852140665054321289e-01
-8.943412899971008301e-01,-3.485482931137084961e-01
7.863307744264602661e-02,-1.017248868942260742e+00
-8.409798741340637207e-01,4.427588880062103271e-01
-7.653548121452331543e-01,5.693360567092895508e-01
3.333482444286346436e-01,-9.761999845504760742e-01
-9.031464457511901855e-01,-3.919288218021392822e-01
9.823558926582336426e-01,8.552986383438110352e-02
8.014310002326965332e-01,5.839630365371704102e-01
8.450798392295837402e-01,4.919276535511016846e-01
-1.930943429470062256e-01,9.179555177688598633e-01
1.109086722135543823e-02,-1.003012180328369141e+00
-1.232049092650413513e-01,9.270759820938110352e-01
-8.063923716545104980e-01,-4.367665350437164307e-01
9.956677556037902832e-01,1.892787218093872070e-02
3.397402465343475342e-01,8.953487873077392578e-01
-9.552656412124633789e-01,-1.417444199323654175e-01
-2.403385043144226074e-01,9.093194007873535156e-01
9.756295084953308105e-01,1.769671887159347534e-01
9.459124207496643066e-01,-3.102977275848388672e-01
-8.961786031723022461e-01,3.764819800853729248e-01
-8.541979193687438965e-01,4.708783328533172607e-01
-6.423987746238708496e-01,-7.162942886352539062e-01
-2.679281234741210938e-01,-8.911929130554199219e-01
3.495450317859649658e-01,-9.690488576889038086e-01
9.953551888465881348e-01,6.123761832714080811e-02
-9.578335881233215332e-01,-1.621000915765762329e-01
-5.878844857215881348e-01,-8.104332685470581055e-01
5.273193717002868652e-01,7.739627361297607422e-01
7.174435257911682129e-01,-7.465325593948364258e-01
5.773473531007766724e-02,-1.014602065086364746e+00
9.246729016304016113e-01,-4.227983653545379639e-01
-7.697917819023132324e-01,1.498384922742843628e-01
-9.561725258827209473e-01,1.599286496639251709e-01
9.190598130226135254e-01,3.230808079242706299e-01
9.195287823677062988e-01,-4.525392949581146240e-01
1.047277972102165222e-01,-1.002248287200927734e+00
-8.603730797767639160e-01,-4.785171449184417725e-01
2.228164672851562500e-01,9.148417711257934570e-01
-9.053155779838562012e-01,-1.619405448436737061e-01
-9.600764513015747070e-01,4.322512447834014893e-02
9.825744032859802246e-01,1.025067567825317383e-01
8.607763648033142090e-01,-5.195970535278320312e-01
6.855014562606811523e-01,5.115658044815063477e-01
-8.819770216941833496e-01,4.176861047744750977e-01
1.830400526523590088e-01,9.222646951675415039e-01
9.508928656578063965e-01,2.320426106452941895e-01
4.808062613010406494e-01,8.298184871673583984e-01
9.529103636741638184e-01,-3.568962812423706055e-01
7.914375662803649902e-01,4.808140099048614502e-01
9.541311860084533691e-01,-6.898952275514602661e-02
-6.224912405014038086e-01,7.236574888229370117e-01
-7.332831621170043945e-02,-1.009899735450744629e+00
-9.301100373268127441e-01,9.411160647869110107e-02
7.815660238265991211e-01,5.926785469055175781e-01
4.259136617183685303e-01,-8.535379171371459961e-01
9.744684100151062012e-01,1.066960096359252930e-01
-9.393330812454223633e-01,2.370654642581939697e-01
6.614691615104675293e-01,7.175158262252807617e-01
-5.924246311187744141e-01,7.613725662231445312e-01
1.250625401735305786e-02,-1.011570215225219727e+00
9.805007576942443848e-01,-1.679315119981765747e-01
9.500812888145446777e-01,-3.411414325237274170e-01
-9.531344175338745117e-01,-1.699344068765640259e-02
-2.934491336345672607e-01,-9.622007608413696289e-01
9.519171118736267090e-01,-3.507104516029357910e-01
8.779542446136474609e-01,-5.288217067718505859e-01
1.905018091201782227e-01,9.242122173309326172e-01
9.527097344398498535e-01,2.420459091663360596e-01
-1.613317131996154785e-01,9.164533615112304688e-01
5.069517493247985840e-01,7.876782417297363281e-01
9.814053773880004883e-03,-1.007961392402648926e+00
-7.250285744667053223e-01,-6.958706378936767578e-01
-8.863915801048278809e-01,-2.497662603855133057e-01
-7.150683999061584473e-01,-5.139364004135131836e-01
3.736442029476165771e-01,8.813557624816894531e-01
5.313789248466491699e-01,7.704191207885742188e-01
9.946607947349548340e-01,-9.473209828138351440e-02
-2.291049361228942871e-01,-9.631718397140502930e-01
-8.921074271202087402e-01,-3.570804595947265625e-01
6.039586663246154785e-02,-9.434385299682617188e-01
9.259826540946960449e-01,2.728854417800903320e-01
5.496212840080261230e-01,-8.519406318664550781e-01
-8.902644515037536621e-01,-3.710314929485321045e-01
9.727926850318908691e-01,1.221782565116882324e-01
7.804179787635803223e-01,5.443383455276489258e-01
3.752931356430053711e-01,-9.473388195037841797e-01
9.944867491722106934e-01,-1.105069741606712341e-01
-1.595012098550796509e-02,9.348051548004150391e-01
-2.880392968654632568e-01,-9.638806581497192383e-01
3.793645501136779785e-01,8.544718027114868164e-01
9.951896071434020996e-01,5.655591189861297607e-02
6.208533644676208496e-01,-8.109064102172851562e-01
7.913576960563659668e-01,-6.541278362274169922e-01
9.552316069602966309e-01,-3.183552324771881104e-01
1.210329011082649231e-01,-9.337767362594604492e-01
9.000287652015686035e-01,4.102450907230377197e-01
-5.676340460777282715e-01,7.733023166656494141e-01
-2.937598824501037598e-01,8.967764377593994141e-01
9.954995512962341309e-01,-6.966831535100936890e-02
9.488481879234313965e-01,3.084517717361450195e-01
9.111010432243347168e-01,-4.666894376277923584e-01
3.395739197731018066e-01,-9.608625173568725586e-01
9.200697541236877441e-01,-4.178939461708068848e-01
-8.185883760452270508e-01,-5.659031867980957031e-01
1.480153501033782959e-01,-1.012570619583129883e+00
8.993952870368957520e-01,3.710925877094268799e-01
-4.248551279306411743e-02,9.150607585906982422e-01
8.008927106857299805e-01,-6.565848588943481445e-01
-8.495296835899353027e-01,4.731501638889312744e-01
9.817396998405456543e-01,-2.237433642148971558e-01
-6.775130629539489746e-01,6.707928180694580078e-01
-5.163140892982482910e-01,7.812414169311523438e-01
-1.246424466371536255e-01,-1.002060294151306152e+00
3.689375221729278564e-01,8.809567689895629883e-01
8.522517979145050049e-03,-1.011857986450195312e+00
7.307057380676269531e-01,-7.090612649917602539e-01
8.539651632308959961e-01,4.579167664051055908e-01
-7.807828783988952637e-01,5.219066143035888672e-01
8.897263407707214355e-01,-5.196458101272583008e-01
-9.610261321067810059e-01,-1.120255887508392334e-01
8.530849814414978027e-01,1.667911410331726074e-01
-2.369117140769958496e-01,-9.757889509201049805e-01
7.368876934051513672e-01,-6.778101921081542969e-01
3.773987293243408203e-01,-8.419659137725830078e-01
-9.692685008049011230e-01,-2.292650192975997925e-02
-8.534823060035705566e-01,4.718326032161712646e-01
6.171466708183288574e-01,7.562831640243530273e-01
2.181353867053985596e-01,-9.938312768936157227e-01
-1.886967718601226807e-01,-9.894601106643676758e-01
-1.038544103503227234e-01,9.271967411041259766e-01


==> figures/toy/figure/extension/data_ext/iteration_400_x0_ddim_50.csv <==
9.046953320503234863e-01,-4.865554273128509521e-01
-4.667870104312896729e-01,8.183925151824951172e-01
4.272788763046264648e-01,8.515086174011230469e-01
1.012066975235939026e-01,-1.012209296226501465e+00
-9.237425923347473145e-01,2.831868231296539307e-01
-7.074108123779296875e-01,-6.401920318603515625e-01
-4.486610293388366699e-01,8.231263160705566406e-01
4.331927597522735596e-01,-9.402531385421752930e-01
6.847982406616210938e-01,6.975979804992675781e-01
-9.432717561721801758e-01,-2.053536623716354370e-01
8.527553081512451172e-01,4.908268153667449951e-01
2.893410027027130127e-01,8.998290300369262695e-01
-9.386331588029861450e-02,9.245439767837524414e-01
-6.309425234794616699e-01,7.047824859619140625e-01
-4.406501650810241699e-01,-9.065706729888916016e-01
-3.053764998912811279e-01,-5.995497703552246094e-01
-6.057512164115905762e-01,7.364172935485839844e-01
-9.498136639595031738e-01,1.649993211030960083e-01
-3.468179106712341309e-01,-9.474412202835083008e-01
-7.533941268920898438e-01,-6.660870313644409180e-01
-8.571415543556213379e-01,4.546354711055755615e-01
-2.964311242103576660e-01,-9.640136957168579102e-01
-7.568952441215515137e-01,-6.463431119918823242e-01
2.245959639549255371e-01,-1.000301837921142578e+00
7.803121209144592285e-01,-6.780906915664672852e-01
7.957656979560852051e-01,-6.203768253326416016e-01
1.133070662617683411e-01,-1.011564731597900391e+00
9.212607741355895996e-01,-4.068076908588409424e-01
4.554883539676666260e-01,-8.675614595413208008e-01
8.753710985183715820e-01,4.455529153347015381e-01
-4.095929563045501709e-01,8.485271930694580078e-01
-9.200604557991027832e-01,-1.383522748947143555e-01
-9.230384230613708496e-01,2.377368211746215820e-01
5.424079298973083496e-01,8.026356697082519531e-01
3.661853373050689697e-01,-9.639842510223388672e-01
8.738501071929931641e-01,-4.002068936824798584e-01
-2.719987928867340088e-01,-9.712769985198974609e-01
3.518690466880798340e-01,-9.299223423004150391e-01
9.489557147026062012e-01,2.175743281841278076e-01
-7.619761824607849121e-01,-3.983562290668487549e-01
-2.256831228733062744e-01,9.001630544662475586e-01
7.102203965187072754e-01,-7.468097209930419922e-01
-8.901374340057373047e-01,2.006964683532714844e-01
4.965463280677795410e-02,-1.015684008598327637e+00
-7.676619887351989746e-01,-6.413682699203491211e-01
1.674007475376129150e-01,-1.007723212242126465e+00
-8.742716312408447266e-01,-4.524992406368255615e-01
-6.564090847969055176e-01,-7.479828596115112305e-01
4.060523509979248047e-01,8.572697639465332031e-01
-7.903474569320678711e-01,5.478868484497070312e-01
-4.306777417659759521e-01,8.368358612060546875e-01
9.552029967308044434e-01,-3.038543164730072021e-01
-5.751076340675354004e-02,-1.010487079620361328e+00
5.174295306205749512e-01,-7.480021715164184570e-01
2.623008191585540771e-01,-9.926335811614990234e-01
-3.955475389957427979e-01,8.120162487030029297e-01
-6.834192872047424316e-01,6.810612678527832031e-01
9.314804673194885254e-01,-3.906924426555633545e-01
9.735606312751770020e-01,9.145066142082214355e-02
8.722975850105285645e-01,4.521811902523040771e-01
4.211509823799133301e-01,8.566095829010009766e-01
3.065392673015594482e-01,8.971499204635620117e-01
-3.006997108459472656e-01,8.769589662551879883e-01
3.172916918992996216e-02,9.299039840698242188e-01
6.427929401397705078e-01,7.373361587524414062e-01
2.235145270824432373e-01,9.126901626586914062e-01
9.225322604179382324e-01,-2.814364731311798096e-01
9.466676115989685059e-01,2.414749860763549805e-01
-2.437396049499511719e-01,8.106545209884643555e-01
1.570923924446105957e-01,-1.007894515991210938e+00
-8.757763504981994629e-01,-3.960769176483154297e-01
-6.378274559974670410e-01,6.985012292861938477e-01
1.407929360866546631e-01,-1.010617971420288086e+00
-7.513355612754821777e-01,-6.734687089920043945e-01
8.009456992149353027e-01,5.671234130859375000e-01
9.863628745079040527e-01,9.727209806442260742e-02
9.947122931480407715e-01,-9.935404360294342041e-02
-2.431310117244720459e-01,8.996134996414184570e-01
6.196112036705017090e-01,-7.192722558975219727e-01
-4.306140840053558350e-01,8.362728357315063477e-01
2.744557857513427734e-01,-9.879742860794067383e-01
9.201316833496093750e-01,-4.496885836124420166e-01
4.704642593860626221e-01,8.418543338775634766e-01
-9.568637609481811523e-01,1.660500466823577881e-02
-2.250196039676666260e-01,9.052190780639648438e-01
8.152599930763244629e-01,-6.299127340316772461e-01
4.279260337352752686e-01,-9.187562465667724609e-01
5.036957859992980957e-01,-8.910129070281982422e-01
-6.897835731506347656e-01,6.473585367202758789e-01
-6.777765154838562012e-01,6.856954097747802734e-01
-8.175911307334899902e-01,3.208390474319458008e-01
-1.630790978670120239e-01,-9.074218273162841797e-01
7.224317789077758789e-01,-7.439682483673095703e-01
8.945964574813842773e-01,-5.116646289825439453e-01
1.783654093742370605e-01,-8.727468252182006836e-01
-7.846893668174743652e-01,-5.375270843505859375e-01
3.584637939929962158e-01,8.693716526031494141e-01
4.155901670455932617e-01,-9.385764598846435547e-01
3.551993072032928467e-01,-9.645291566848754883e-01
-3.737562596797943115e-01,-8.463281393051147461e-01
-8.372770547866821289e-01,4.778572618961334229e-01
7.938665747642517090e-01,5.418226718902587891e-01
8.226907849311828613e-01,-6.254693269729614258e-01
-7.394879460334777832e-01,-6.505410671234130859e-01
-8.098793625831604004e-01,-5.668473243713378906e-01
-2.275263518095016479e-02,9.282290935516357422e-01
-7.694111466407775879e-01,1.986497342586517334e-01
-9.374637007713317871e-01,-2.141960114240646362e-01
8.852543830871582031e-01,4.289100170135498047e-01
1.196939423680305481e-01,-9.791706800460815430e-01
-7.862927913665771484e-01,5.352540016174316406e-01
-8.961527943611145020e-01,3.763858377933502197e-01
-5.503367632627487183e-02,9.258604049682617188e-01
-5.394054055213928223e-01,6.685154438018798828e-01
8.493849635124206543e-01,4.002318680286407471e-01
9.341011047363281250e-01,-4.280604422092437744e-01
-5.783812999725341797e-01,-7.555143833160400391e-01
9.841057658195495605e-01,9.415461122989654541e-02
-2.205592691898345947e-01,9.048619270324707031e-01
-1.445920169353485107e-01,-9.999854564666748047e-01
-8.621211051940917969e-01,-1.161833405494689941e-01
4.281256496906280518e-01,8.579542636871337891e-01
8.283928632736206055e-01,5.088855028152465820e-01
4.026578366756439209e-01,-8.769818544387817383e-01
1.640687584877014160e-01,9.173859357833862305e-01
8.759500384330749512e-01,4.465835392475128174e-01
-7.182169556617736816e-01,6.406341791152954102e-01
4.429996907711029053e-01,-9.323502779006958008e-01
5.755225419998168945e-01,-7.712042331695556641e-01
8.331063985824584961e-01,-6.216876506805419922e-01
8.086997866630554199e-01,4.542047679424285889e-01
-4.309575557708740234e-01,-9.136205911636352539e-01
9.838464856147766113e-01,-3.430491685867309570e-02
9.431764483451843262e-01,9.478300809860229492e-02
2.499574422836303711e-01,8.953043222427368164e-01
9.477613568305969238e-01,2.725455462932586670e-01
1.549907326698303223e-01,9.235163927078247070e-01
7.661353796720504761e-02,9.208108186721801758e-01
-7.861968874931335449e-01,-5.594540834426879883e-01
-4.375374019145965576e-01,-9.099531173706054688e-01
6.738057732582092285e-01,-2.759788334369659424e-01
-1.535931229591369629e-01,6.318964958190917969e-01
7.059128880500793457e-01,6.719422340393066406e-01
4.116464257240295410e-01,8.100410699844360352e-01
9.938108325004577637e-01,3.731794655323028564e-02
-8.442266583442687988e-01,-4.602334201335906982e-01
-8.133730292320251465e-01,-4.842211008071899414e-01
6.767690777778625488e-01,-7.587610483169555664e-01
9.836764931678771973e-01,-1.573851555585861206e-01
4.662435948848724365e-01,-9.218119382858276367e-01
3.673973083496093750e-01,6.018773317337036133e-01
2.768136262893676758e-01,8.633004426956176758e-01
2.814944088459014893e-01,8.969056606292724609e-01
5.980628728866577148e-01,-8.204772472381591797e-01
9.773843884468078613e-01,-2.818951010704040527e-02
-8.418137580156326294e-02,9.242867231369018555e-01
1.232587769627571106e-01,-1.007558345794677734e+00
6.783171296119689941e-01,-7.651009559631347656e-01
7.849373221397399902e-01,-6.437733173370361328e-01
4.325944483280181885e-01,-9.270440340042114258e-01
9.725981354713439941e-01,-2.912783622741699219e-01
9.566604495048522949e-01,-3.463204205036163330e-01
-3.662991225719451904e-01,-9.128711223602294922e-01
9.039508700370788574e-01,3.882779181003570557e-01
-4.571329653263092041e-01,6.574572324752807617e-01
-7.629894614219665527e-01,5.958412885665893555e-01
8.945739865303039551e-01,4.070781469345092773e-01
9.224093556404113770e-01,3.079279959201812744e-01
9.668436646461486816e-01,-2.833026349544525146e-01
-5.405588150024414062e-01,-6.628078222274780273e-01
9.749295115470886230e-01,1.008037477731704712e-01
-9.578884840011596680e-01,-8.005486428737640381e-02
-2.351743280887603760e-01,-9.804599285125732422e-01
3.206082582473754883e-01,8.008320331573486328e-01
8.278312087059020996e-01,4.988995492458343506e-01
9.960774779319763184e-01,-9.853641688823699951e-02
-7.722266316413879395e-01,5.875209569931030273e-01
9.944934248924255371e-01,-3.007312864065170288e-02
-3.379375934600830078e-01,8.398919105529785156e-01
9.642744660377502441e-01,7.309691607952117920e-02
-6.082736253738403320e-01,-7.905824184417724609e-01
7.817131876945495605e-01,5.903189182281494141e-01
-1.140840575098991394e-01,-1.001345396041870117e+00
8.769198060035705566e-01,-5.456612110137939453e-01
8.370082378387451172e-01,4.141280353069305420e-01
4.894317686557769775e-01,6.744418144226074219e-01
9.975145459175109863e-01,-5.673281848430633545e-02
-8.311001658439636230e-01,-1.376426070928573608e-01
-5.312620401382446289e-01,2.020930647850036621e-01
-4.749240875244140625e-01,-8.888072967529296875e-01
9.608609080314636230e-01,-2.809395194053649902e-01
7.803770899772644043e-01,-6.798975169658660889e-02
-9.181043505668640137e-01,-3.223114609718322754e-01
-7.875682115554809570e-01,5.688657760620117188e-01
2.641516327857971191e-01,9.074966907501220703e-01
9.035692363977432251e-02,-1.014175653457641602e+00
-1.491028070449829102e-01,-9.972696304321289062e-01
7.290573120117187500e-01,6.231141090393066406e-01


==> figures/toy/figure/extension/data_ext/iteration_400_x0_ddim_60.csv <==
8.760953545570373535e-01,4.297941923141479492e-04
-6.216463446617126465e-01,7.424476146697998047e-01
3.066872060298919678e-01,8.953502178192138672e-01
1.625708937644958496e-01,-1.011169314384460449e+00
-8.207498192787170410e-01,5.164269208908081055e-01
1.440611779689788818e-01,-1.012714028358459473e+00
-2.502738237380981445e-01,9.040042161941528320e-01
7.320258617401123047e-01,-7.427917718887329102e-01
8.564236164093017578e-01,3.991416692733764648e-01
-4.316024482250213623e-01,-9.038401842117309570e-01
8.529101014137268066e-01,4.671826064586639404e-01
3.120566308498382568e-01,8.949232101440429688e-01
-5.979519486427307129e-01,7.555229663848876953e-01
-1.676648259162902832e-01,9.176853895187377930e-01
-8.187842965126037598e-01,-5.643395185470581055e-01
3.369912505149841309e-01,-9.778341054916381836e-01
-7.090997099876403809e-01,6.619536876678466797e-01
-9.303992390632629395e-01,2.472391426563262939e-01
-7.997679710388183594e-01,-5.979738235473632812e-01
-4.959978163242340088e-01,-8.751291036605834961e-01
-8.077761530876159668e-01,5.312844514846801758e-01
1.229592338204383850e-01,-1.007132291793823242e+00
-9.488409757614135742e-01,-2.285966873168945312e-01
6.614644527435302734e-01,-8.088260889053344727e-01
-3.738683164119720459e-01,8.019448518753051758e-01
-1.388446688652038574e-01,-9.960637092590332031e-01
5.285192131996154785e-01,3.030496537685394287e-01
3.179503977298736572e-01,-9.771516323089599609e-01
3.381318449974060059e-01,8.776395320892333984e-01
-8.153584003448486328e-01,5.082842111587524414e-01
5.000621676445007324e-01,6.201993227005004883e-01
-2.994316816329956055e-01,8.858913183212280273e-01
5.801508426666259766e-01,7.691797018051147461e-01
6.537211686372756958e-02,-1.003699302673339844e+00
9.292340874671936035e-01,2.891925275325775146e-01
-3.089281320571899414e-01,-9.389814138412475586e-01
2.869621813297271729e-01,-6.516013145446777344e-01
3.046731948852539062e-01,7.899802923202514648e-01
4.409274756908416748e-01,-8.185292482376098633e-01
-3.098807632923126221e-01,8.937232494354248047e-01
9.777278304100036621e-01,-1.003945842385292053e-01
-9.444420933723449707e-01,-2.198104709386825562e-01
5.591135621070861816e-01,-8.754156827926635742e-01
6.659955531358718872e-02,-1.015003681182861328e+00
2.708493471145629883e-01,-6.806979179382324219e-01
-9.508007168769836426e-01,-2.091355621814727783e-01
-7.151651978492736816e-01,-6.484613418579101562e-01
-3.592882305383682251e-02,9.340319633483886719e-01
-7.282642126083374023e-01,6.369812488555908203e-01
-4.076671600341796875e-01,8.610934019088745117e-01
6.294215917587280273e-01,-8.273389339447021484e-01
-3.285510838031768799e-01,-9.374958276748657227e-01
2.322363853454589844e-01,-9.984887838363647461e-01
3.483169078826904297e-01,-9.735186100006103516e-01
-3.829544037580490112e-02,5.894799232482910156e-01
-9.080319404602050781e-01,3.323431313037872314e-01
9.374409317970275879e-01,-3.526318371295928955e-01
9.576968550682067871e-01,-2.489210069179534912e-01
-3.913498818874359131e-01,7.777959108352661133e-01
8.635267615318298340e-01,4.406036436557769775e-01
7.304664254188537598e-01,6.200525760650634766e-01
-4.638331234455108643e-01,8.240386247634887695e-01
-6.813824772834777832e-01,6.815881729125976562e-01
7.312772870063781738e-01,6.476910114288330078e-01
1.653818190097808838e-01,9.248355627059936523e-01
-4.256991446018218994e-01,-7.982757091522216797e-01
9.349858164787292480e-01,-3.493216335773468018e-01
8.635488152503967285e-01,4.204358458518981934e-01
-2.744528949260711670e-01,-9.668567180633544922e-01
-9.681575894355773926e-01,-4.238987714052200317e-02
-7.281473278999328613e-01,5.832771062850952148e-01
1.579366624355316162e-03,-1.009007692337036133e+00
-4.001846313476562500e-01,-9.143480062484741211e-01
9.460927844047546387e-01,2.197199761867523193e-01
6.040528416633605957e-01,-7.903244495391845703e-01
7.755385637283325195e-01,-6.897053718566894531e-01
1.376611888408660889e-01,8.373044729232788086e-01
9.671980738639831543e-01,-2.102764993906021118e-01
-6.509419083595275879e-01,7.153795957565307617e-01
9.685198664665222168e-01,-8.231889456510543823e-02
8.393988013267517090e-01,-5.870267152786254883e-01
5.783362388610839844e-01,7.779419422149658203e-01
-9.656658768653869629e-01,-1.066563725471496582e-01
-3.835961520671844482e-01,8.720235824584960938e-01
8.380741477012634277e-01,-5.883060693740844727e-01
8.464618325233459473e-01,3.944980204105377197e-01
2.203776240348815918e-01,-9.918103218078613281e-01
-9.521705508232116699e-01,-1.871924549341201782e-01
-6.175120472908020020e-01,7.438575029373168945e-01
-8.780763149261474609e-01,7.213218510150909424e-02
3.473443090915679932e-01,-9.690158367156982422e-01
-9.428750723600387573e-02,-6.802282333374023438e-01
7.541506290435791016e-01,5.893685817718505859e-01
-9.219814836978912354e-02,-9.998089075088500977e-01
6.531041115522384644e-02,-9.717702865600585938e-01
-1.834372878074645996e-01,8.856757879257202148e-01
8.674622178077697754e-01,-5.067377090454101562e-01
6.724304556846618652e-01,3.609324991703033447e-02
9.169643521308898926e-01,-5.217325687408447266e-02
-8.677839636802673340e-01,-3.306556344032287598e-01
3.663827776908874512e-01,-9.146192073822021484e-01
-4.185557663440704346e-01,-2.945729494094848633e-01
-5.561776161193847656e-01,7.367345094680786133e-01
-7.313290238380432129e-01,-6.695042848587036133e-01
-5.641576051712036133e-01,7.046315670013427734e-01
-9.582379460334777832e-01,1.120944321155548096e-02
-8.051434159278869629e-01,-5.840429067611694336e-01
8.159173130989074707e-01,5.092526674270629883e-01
3.515505492687225342e-01,-9.679449796676635742e-01
-7.558741569519042969e-01,6.044749021530151367e-01
-7.260332107543945312e-01,6.418006420135498047e-01
3.439794182777404785e-01,8.754141330718994141e-01
-8.997151255607604980e-01,-3.789105415344238281e-01
3.765706419944763184e-01,8.743976354598999023e-01
8.027877211570739746e-01,-6.253403425216674805e-01
5.610248446464538574e-01,-8.635014295578002930e-01
9.659640192985534668e-01,-2.138551324605941772e-01
-8.546052128076553345e-02,9.289137125015258789e-01
-2.984669804573059082e-02,-1.012204647064208984e+00
-5.704893469810485840e-01,7.705631256103515625e-01
8.272669911384582520e-01,5.090277194976806641e-01
7.062456607818603516e-01,6.657148599624633789e-01
-7.940873503684997559e-01,4.640049636363983154e-01
8.318980336189270020e-01,5.040386915206909180e-01
6.226394772529602051e-01,6.953537464141845703e-01
-3.033019900321960449e-01,8.953256607055664062e-01
4.911009371280670166e-01,-9.211792945861816406e-01
4.889477789402008057e-01,-7.318744659423828125e-01
9.261616468429565430e-01,-3.920441865921020508e-01
-2.217305451631546021e-02,9.340556859970092773e-01
-6.643754839897155762e-01,-7.423309087753295898e-01
6.958220601081848145e-01,6.157071590423583984e-01
-2.362579703330993652e-01,7.942581176757812500e-01
5.523157715797424316e-01,-8.661091327667236328e-01
3.442283570766448975e-01,-8.155986070632934570e-01
-3.979880213737487793e-01,8.406497240066528320e-01
-8.796975016593933105e-04,9.346494674682617188e-01
-8.488079905509948730e-01,-5.146218538284301758e-01
-3.427445292472839355e-01,-9.297559261322021484e-01
8.781173229217529297e-01,-5.117597579956054688e-01
2.504182755947113037e-01,-9.986075162887573242e-01
5.152881145477294922e-01,8.153551816940307617e-01
6.896910071372985840e-01,6.466646194458007812e-01
3.398989140987396240e-01,8.853462934494018555e-01
-9.412632882595062256e-02,-1.002727866172790527e+00
-7.782027721405029297e-01,5.789660215377807617e-01
-5.366092920303344727e-01,7.900925874710083008e-01
9.402888417243957520e-01,1.664051413536071777e-01
-9.493484348058700562e-02,-1.006180524826049805e+00
8.196043968200683594e-01,-9.906569123268127441e-02
5.481338500976562500e-01,7.340142726898193359e-01
9.624080061912536621e-01,1.167928278446197510e-01
7.805801033973693848e-01,1.000374108552932739e-01
8.896563053131103516e-01,-4.484069347381591797e-01
-4.087754338979721069e-02,9.257847070693969727e-01
9.448929429054260254e-01,-3.159193098545074463e-01
1.596298068761825562e-02,-1.015490651130676270e+00
8.891929984092712402e-01,3.970389068126678467e-01
6.489364057779312134e-02,-1.016915321350097656e+00
2.203784286975860596e-01,-9.915223121643066406e-01
9.698849320411682129e-01,-1.678059399127960205e-01
6.124499440193176270e-01,5.926513671875000000e-01
9.471042752265930176e-01,2.245583236217498779e-01
-5.970174819231033325e-02,8.289483785629272461e-01
-3.807699382305145264e-01,8.722242116928100586e-01
8.680049777030944824e-01,4.154720604419708252e-01
-1.351218521595001221e-01,-1.697836369276046753e-01
2.273977994918823242e-01,-1.001608848571777344e+00
-1.063571721315383911e-01,-9.689376354217529297e-01
9.772565960884094238e-01,4.028715193271636963e-03
-9.583780169486999512e-01,-1.528939902782440186e-01
-6.588537096977233887e-01,-7.027418613433837891e-01
-8.373475074768066406e-01,3.079593777656555176e-01
7.754200100898742676e-01,-6.888008117675781250e-01
7.532047629356384277e-01,5.471061468124389648e-01
9.743959307670593262e-01,-4.636385291814804077e-02
-1.986527740955352783e-01,9.170866012573242188e-01
8.808630704879760742e-01,-5.096492767333984375e-01
-4.337212145328521729e-01,8.487750291824340820e-01
-4.689379334449768066e-01,7.838678359985351562e-01
-9.594133496284484863e-01,1.368347555398941040e-01
9.623962044715881348e-01,1.509753316640853882e-01
-7.164110541343688965e-01,-6.960026025772094727e-01
8.876102566719055176e-01,-4.707030951976776123e-01
1.235780045390129089e-01,-9.993423223495483398e-01
4.550541937351226807e-01,7.427982091903686523e-01
9.362383484840393066e-01,-3.540632128715515137e-01
-7.866713404655456543e-01,-6.145814657211303711e-01
2.827391326427459717e-01,-8.213865756988525391e-01
-2.040213048458099365e-01,-9.803345203399658203e-01
-6.071643829345703125e-01,-1.494546681642532349e-01
6.554105877876281738e-01,-1.774318888783454895e-02
-7.514796257019042969e-01,-5.852901935577392578e-01
-9.373661279678344727e-01,-1.541444957256317139e-01
-3.251036107540130615e-01,8.863331079483032227e-01
7.245786190032958984e-01,-6.930736303329467773e-01
-2.315908670425415039e-01,-9.737682342529296875e-01
-4.009689092636108398e-01,8.544027805328369141e-01


==> figures/toy/figure/extension/data_ext/iteration_400_x0_ddim_70.csv <==
8.349520564079284668e-01,2.172832787036895752e-01
-7.639169692993164062e-01,5.919867753982543945e-01
1.170330271124839783e-01,9.006341695785522461e-01
8.214219808578491211e-01,-6.048847436904907227e-01
-9.323344230651855469e-01,-2.584806084632873535e-01
1.772570610046386719e-01,-1.009798407554626465e+00
1.707879304885864258e-01,9.171642065048217773e-01
-2.518156170845031738e-01,-9.743206501007080078e-01
-5.175751447677612305e-01,-8.523147106170654297e-01
-8.723127841949462891e-01,3.354100286960601807e-01
9.720066189765930176e-01,-1.383827254176139832e-02
6.027343869209289551e-01,7.368502616882324219e-01
2.471842765808105469e-01,9.072099924087524414e-01
-4.726466834545135498e-01,8.253722190856933594e-01
1.565900444984436035e-02,-1.016698956489562988e+00
6.235098242759704590e-01,-7.150855064392089844e-01
-1.893446445465087891e-01,9.069398641586303711e-01
-1.101724728941917419e-01,9.198036193847656250e-01
-9.099592566490173340e-01,-3.354673087596893311e-01
-3.976097702980041504e-01,-9.230731725692749023e-01
-8.815886974334716797e-01,-3.127409219741821289e-01
2.760466188192367554e-02,-1.017544627189636230e+00
-9.589824080467224121e-01,7.150897383689880371e-02
9.657110571861267090e-01,-1.972572952508926392e-01
-7.801520228385925293e-01,-6.143280267715454102e-01
7.082362771034240723e-01,1.310521066188812256e-01
-6.402613520622253418e-01,-7.640157938003540039e-01
2.652665078639984131e-01,-9.945107698440551758e-01
-6.663008332252502441e-01,-7.451261281967163086e-01
-8.602137118577957153e-02,6.317417621612548828e-01
-7.368646264076232910e-01,5.143723487854003906e-01
3.278547823429107666e-01,8.240548372268676758e-01
-8.809577822685241699e-01,4.014422893524169922e-01
7.914041280746459961e-01,5.554932355880737305e-01
-1.888199448585510254e-01,-9.879304170608520508e-01
4.768184721469879150e-01,8.132209777832031250e-01
-9.249877929687500000e-01,1.057598888874053955e-01
9.586650729179382324e-01,-2.506359815597534180e-01
-4.076801240444183350e-03,9.003489017486572266e-01
-4.106454849243164062e-01,8.309254646301269531e-01
-4.992202520370483398e-01,8.117691278457641602e-01
1.055759862065315247e-01,-1.016675710678100586e+00
-7.896991372108459473e-01,-5.762488842010498047e-01
-3.680379986763000488e-01,-9.110805988311767578e-01
5.859869718551635742e-01,4.680778682231903076e-01
-7.836241126060485840e-01,-6.137870550155639648e-01
-7.833111882209777832e-01,-6.147519350051879883e-01
-7.981181144714355469e-01,5.439735651016235352e-01
7.287661433219909668e-01,-7.114244699478149414e-01
-5.297324657440185547e-01,7.949517965316772461e-01
3.337838351726531982e-01,8.834967613220214844e-01
4.201083779335021973e-01,-9.380546808242797852e-01
9.370913505554199219e-01,-3.494726419448852539e-01
8.579569458961486816e-01,-5.244880914688110352e-01
-1.578973233699798584e-01,-1.780585944652557373e-01
-9.452853202819824219e-01,-1.747886836528778076e-01
5.715801119804382324e-01,-8.460423946380615234e-01
8.951466679573059082e-01,3.410722911357879639e-01
9.048327803611755371e-01,-2.510955333709716797e-01
9.053855538368225098e-01,-4.248706400394439697e-01
6.661325693130493164e-01,6.387060880661010742e-01
8.491840958595275879e-01,2.922063171863555908e-01
-7.388018369674682617e-01,4.751476943492889404e-01
3.271246701478958130e-02,9.276641607284545898e-01
-6.001228094100952148e-01,7.492609024047851562e-01
-1.830835938453674316e-01,-9.916963577270507812e-01
6.702219843864440918e-01,-7.226344347000122070e-01
9.583640694618225098e-01,1.468947380781173706e-01
-5.640741586685180664e-01,-8.252609968185424805e-01
-9.180623888969421387e-01,3.043497502803802490e-01
-6.747580170631408691e-01,6.532135009765625000e-01
-3.801653981208801270e-01,-9.297139644622802734e-01
-4.824836552143096924e-01,-8.823755979537963867e-01
7.559592127799987793e-01,6.023883819580078125e-01
9.019047617912292480e-01,-4.581560790538787842e-01
-8.813862204551696777e-01,3.136378824710845947e-01
9.757587313652038574e-01,-6.940865516662597656e-02
-4.777408540248870850e-01,8.033910989761352539e-01
7.130632400512695312e-01,-6.972951889038085938e-01
-3.921621143817901611e-01,-8.255232572555541992e-01
3.669700324535369873e-01,8.756074905395507812e-01
-1.421729624271392822e-01,1.280055493116378784e-01
-2.033824920654296875e-01,9.051004648208618164e-01
8.431671857833862305e-01,2.503800094127655029e-01
6.774309277534484863e-01,-4.596064686775207520e-01
-2.586447298526763916e-01,-9.235228300094604492e-01
-7.507633566856384277e-01,-3.145904839038848877e-01
-2.095701098442077637e-01,9.028073549270629883e-01
-4.290033280849456787e-01,8.194628953933715820e-01
-3.254150152206420898e-01,-9.507302045822143555e-01
8.059986829757690430e-01,3.660835325717926025e-01
6.207419633865356445e-01,-7.967085838317871094e-01
-6.711975932121276855e-01,-7.421296834945678711e-01
-2.420195043087005615e-01,-9.547072649002075195e-01
5.249932408332824707e-01,7.990447282791137695e-01
-8.983588963747024536e-02,-8.748387098312377930e-01
-6.410096883773803711e-01,2.137202024459838867e-01
-1.114306300878524780e-01,-8.855003118515014648e-01
-1.914248466491699219e-01,9.084932804107666016e-01
-9.348787069320678711e-01,-1.304653286933898926e-01
-7.997081875801086426e-01,5.169724225997924805e-01
-4.039207473397254944e-02,-8.623943328857421875e-01
-7.464603781700134277e-01,-1.585436761379241943e-01
8.570428490638732910e-01,1.681899726390838623e-01
-9.345747828483581543e-01,-3.879735618829727173e-02
-6.934844851493835449e-01,-5.709441900253295898e-01
-9.006996750831604004e-01,-3.475582897663116455e-01
9.613135457038879395e-01,-1.077184602618217468e-01
7.235043048858642578e-01,-7.450536489486694336e-01
-6.279068440198898315e-02,9.253766536712646484e-01
-4.053079485893249512e-01,8.388614654541015625e-01
7.268946617841720581e-02,9.137566089630126953e-01
-3.948708474636077881e-01,-9.245196580886840820e-01
-3.011593520641326904e-01,8.851712942123413086e-01
-7.708081603050231934e-01,-5.972189903259277344e-01
3.069969117641448975e-01,-9.774134159088134766e-01
7.268150448799133301e-01,-7.351206541061401367e-01
-8.489181101322174072e-02,-7.426497936248779297e-01
-5.523285269737243652e-01,-8.210799694061279297e-01
-7.512065768241882324e-01,5.836225748062133789e-01
9.097759127616882324e-01,3.278093636035919189e-01
5.920537710189819336e-01,7.532747983932495117e-01
-9.476824402809143066e-01,1.756581664085388184e-01
5.616568922996520996e-01,7.808958292007446289e-01
-4.687743633985519409e-02,9.253643751144409180e-01
2.236542403697967529e-01,6.446956396102905273e-01
6.786997914314270020e-01,-7.475745677947998047e-01
6.534072756767272949e-01,-8.011294603347778320e-01
9.734302163124084473e-01,2.290965616703033447e-02
1.785441339015960693e-01,9.021663665771484375e-01
-9.482321143150329590e-01,-1.533456444740295410e-01
-2.181822061538696289e-01,9.047088623046875000e-01
7.111419439315795898e-01,-3.263264894485473633e-01
3.586066365242004395e-01,-7.394083738327026367e-01
8.628919124603271484e-01,3.119507730007171631e-01
-2.061406522989273071e-02,8.233361244201660156e-01
-6.408032029867172241e-02,8.622450828552246094e-01
-7.147622108459472656e-01,6.500723361968994141e-01
-1.204016879200935364e-01,-9.987390041351318359e-01
2.663446217775344849e-02,5.285555124282836914e-01
-5.920118838548660278e-02,-1.011857271194458008e+00
3.957523703575134277e-01,8.422213792800903320e-01
1.655685305595397949e-01,1.807493865489959717e-01
2.059839069843292236e-01,9.036496877670288086e-01
-6.996611356735229492e-01,-7.048250436782836914e-01
-7.958273291587829590e-01,5.509659051895141602e-01
-5.476229637861251831e-02,9.239464998245239258e-01
9.576243758201599121e-01,1.422854959964752197e-01
-1.733647435903549194e-01,-9.932084083557128906e-01
3.644473850727081299e-03,9.275858402252197266e-01
-9.141661524772644043e-01,-2.277745902538299561e-01
-5.126249790191650391e-01,-7.632774114608764648e-01
5.069292187690734863e-01,-9.069588184356689453e-01
1.265819370746612549e-02,5.898988246917724609e-02
-3.489021211862564087e-02,9.262357950210571289e-01
9.422792792320251465e-01,-1.252083480358123779e-01
6.687842309474945068e-03,-1.017425894737243652e+00
9.385914802551269531e-01,2.373193204402923584e-01
-5.129884928464889526e-02,-1.009847521781921387e+00
6.607517600059509277e-01,-6.990922689437866211e-01
9.627303481101989746e-01,-2.142664939165115356e-01
1.321601569652557373e-01,9.171701669692993164e-01
7.265807390213012695e-01,6.325922012329101562e-01
5.362167954444885254e-01,-4.826170504093170166e-01
-3.347623944282531738e-01,8.764299154281616211e-01
9.720866084098815918e-01,-1.253267228603363037e-01
-6.828708648681640625e-01,5.856270790100097656e-01
8.886513859033584595e-02,-1.018222808837890625e+00
-7.319548726081848145e-01,5.652949810028076172e-01
6.837199330329895020e-01,6.808421611785888672e-01
-8.294031023979187012e-01,-5.373350381851196289e-01
9.565500617027282715e-01,-2.007539868354797363e-01
-8.269929289817810059e-01,-5.274075269699096680e-01
8.191938996315002441e-01,3.315987884998321533e-01
-6.616395115852355957e-01,6.759722232818603516e-01
9.311407208442687988e-01,2.408039867877960205e-01
-5.554141998291015625e-01,7.734533548355102539e-01
-8.024117350578308105e-01,-3.384372889995574951e-01
-1.138638779520988464e-01,9.189703464508056641e-01
-5.741645693778991699e-01,7.352740764617919922e-01
-9.238757491111755371e-01,2.558973133563995361e-01
6.926590204238891602e-01,6.699336767196655273e-01
-7.355734705924987793e-01,-6.561039686203002930e-01
2.446903884410858154e-01,8.098719120025634766e-01
9.563743472099304199e-01,1.587898880243301392e-01
-6.548259854316711426e-01,-7.170073986053466797e-01
9.483893513679504395e-01,-3.031799197196960449e-01
-8.292576670646667480e-01,-4.493231475353240967e-01
-1.689197719097137451e-01,-9.941507577896118164e-01
-6.759284734725952148e-01,-7.369202375411987305e-01
2.851445078849792480e-01,-9.906359910964965820e-01
-5.605239272117614746e-01,7.719255685806274414e-01
2.869859337806701660e-03,-1.008115530014038086e+00
-9.064245223999023438e-01,3.245237767696380615e-01
-1.211355403065681458e-01,9.199939966201782227e-01
2.362297177314758301e-01,-1.002194881439208984e+00
-8.965867757797241211e-02,-1.004828810691833496e+00
7.046137005090713501e-02,8.913729190826416016e-01


==> figures/toy/figure/extension/data_ext/iteration_400_x0_ddim_80.csv <==
9.698969721794128418e-01,-9.335673600435256958e-02
2.276486903429031372e-02,9.102964401245117188e-01
7.970364689826965332e-01,5.059666633605957031e-01
1.093681901693344116e-02,-1.012305617332458496e+00
-4.648520052433013916e-01,-8.351967334747314453e-01
3.094657957553863525e-01,-9.824385643005371094e-01
-4.545673131942749023e-01,7.961367368698120117e-01
1.368929147720336914e-01,-1.004846453666687012e+00
-5.199866294860839844e-01,-8.171609640121459961e-01
-4.199434220790863037e-01,-8.605465888977050781e-01
9.290273785591125488e-01,2.651550769805908203e-01
8.424501419067382812e-01,4.631733596324920654e-01
4.308010637760162354e-01,8.365488052368164062e-01
2.579558193683624268e-01,8.926439285278320312e-01
-7.516234368085861206e-02,-1.004510402679443359e+00
9.561015963554382324e-01,-2.683171033859252930e-01
9.350673556327819824e-01,-3.519022762775421143e-01
-7.982302904129028320e-01,5.311493873596191406e-01
-9.489547014236450195e-01,-1.735215485095977783e-01
-6.244721412658691406e-01,-7.793804407119750977e-01
4.409639537334442139e-01,-2.499989569187164307e-01
-4.088322222232818604e-01,-9.148739576339721680e-01
4.427490532398223877e-01,-8.574889898300170898e-01
8.163502216339111328e-01,-6.348475217819213867e-01
-9.409535527229309082e-01,1.945511996746063232e-01
2.020032405853271484e-01,9.002944231033325195e-01
-2.833329141139984131e-01,-9.606961011886596680e-01
5.783492326736450195e-01,-8.462715148925781250e-01
8.013183623552322388e-02,-1.013220310211181641e+00
-8.133638501167297363e-01,9.846267104148864746e-02
-8.767623305320739746e-01,3.969340622425079346e-01
4.582670032978057861e-01,3.907389342784881592e-01
6.732930541038513184e-01,-3.827810883522033691e-01
8.563938140869140625e-01,4.397026002407073975e-01
3.906063735485076904e-03,-1.012856602668762207e+00
-9.325132966041564941e-01,1.603068709373474121e-01
-1.350679397583007812e-01,-2.538242936134338379e-01
9.604615569114685059e-01,1.105593740940093994e-01
9.892731904983520508e-03,-3.547043204307556152e-01
-8.671066164970397949e-01,2.155895829200744629e-01
-9.653148055076599121e-01,2.272436767816543579e-02
-3.099890649318695068e-01,-8.855459690093994141e-01
-3.236058056354522705e-01,-3.557418584823608398e-01
3.525922000408172607e-01,-9.506741762161254883e-01
8.766140937805175781e-01,-4.724328815937042236e-01
-1.988722383975982666e-01,-9.793031215667724609e-01
1.732363700866699219e-01,-1.007888793945312500e+00
-9.459388256072998047e-01,-3.469988703727722168e-03
-8.930377960205078125e-01,3.617410361766815186e-01
3.776114284992218018e-01,-9.554115533828735352e-01
-8.370767235755920410e-01,4.754563868045806885e-01
-3.949441611766815186e-01,8.421337604522705078e-01
-5.866312384605407715e-01,7.401274442672729492e-01
8.742869496345520020e-01,-5.271058678627014160e-01
9.604308009147644043e-01,-2.389602959156036377e-01
-9.619689583778381348e-01,8.571089804172515869e-02
-3.640483915805816650e-01,8.622817993164062500e-01
7.227621674537658691e-01,6.356754302978515625e-01
1.995796263217926025e-01,9.034086465835571289e-01
7.154389619827270508e-01,-7.437897920608520508e-01
9.540249705314636230e-01,1.542009562253952026e-01
7.592460513114929199e-01,5.859295129776000977e-01
5.226366519927978516e-01,-8.773289918899536133e-01
9.713239073753356934e-01,-1.515383422374725342e-01
2.322519719600677490e-01,8.893785476684570312e-01
-2.171795964241027832e-01,9.025123119354248047e-01
-4.239381849765777588e-01,-9.004805088043212891e-01
3.024991452693939209e-01,-9.700883626937866211e-01
9.677550196647644043e-01,6.710940599441528320e-02
-4.298484027385711670e-01,-8.524519205093383789e-01
-6.828235387802124023e-01,-5.251151919364929199e-01
-9.622298479080200195e-01,9.059463441371917725e-02
9.678728878498077393e-03,-1.006087779998779297e+00
4.979610145092010498e-01,-6.716197729110717773e-01
7.371944189071655273e-01,6.103320121765136719e-01
8.584740161895751953e-01,-5.613409876823425293e-01
9.727761149406433105e-01,5.815297365188598633e-03
9.478350281715393066e-01,3.398097306489944458e-02
9.516821503639221191e-01,-2.684591114521026611e-01
-1.835511326789855957e-01,-9.872649908065795898e-01
9.634634852409362793e-01,1.018210351467132568e-01
3.555491566658020020e-01,-9.006171226501464844e-01
6.562062501907348633e-01,6.872712373733520508e-01
7.827854156494140625e-01,3.898679316043853760e-01
-9.237206578254699707e-01,2.208671271800994873e-01
5.777724385261535645e-01,-8.089623451232910156e-01
9.327357411384582520e-01,-1.411108374595642090e-01
-9.443184733390808105e-01,2.068198919296264648e-01
-9.243400692939758301e-01,2.261752188205718994e-01
-1.273708641529083252e-01,9.037441015243530273e-01
-7.174519300460815430e-01,5.021051168441772461e-01
-7.719480246305465698e-02,-1.005763888359069824e+00
7.189705967903137207e-01,-5.375890731811523438e-01
4.987744987010955811e-01,7.874472141265869141e-01
-2.016982138156890869e-01,-7.992607355117797852e-01
-9.457346200942993164e-01,8.099675178527832031e-02
7.883588671684265137e-01,-6.759126186370849609e-01
7.043898701667785645e-01,-6.805107593536376953e-01
4.872342646121978760e-01,6.214684247970581055e-01
-3.626918792724609375e-01,-8.213846683502197266e-01
4.160847663879394531e-01,8.392132520675659180e-01
8.842182159423828125e-01,3.134952187538146973e-01
-6.556943655014038086e-01,6.077752113342285156e-01
-2.274480760097503662e-01,8.124710321426391602e-01
-2.756397128105163574e-01,-9.643692970275878906e-01
5.203348994255065918e-01,7.929044961929321289e-01
-7.354982495307922363e-01,-5.766361951828002930e-01
-4.343904852867126465e-01,-9.025055170059204102e-01
-8.838546276092529297e-01,3.705734312534332275e-01
5.490037798881530762e-01,7.449542284011840820e-01
-7.389129996299743652e-01,5.764752626419067383e-01
-3.690474629402160645e-01,8.598815202713012695e-01
7.968353629112243652e-01,5.246956348419189453e-01
-2.397038340568542480e-01,-9.737429618835449219e-01
-9.477067589759826660e-01,1.222980916500091553e-01
-7.850205898284912109e-01,-5.179507732391357422e-01
9.123520255088806152e-01,-6.480291485786437988e-03
9.169115424156188965e-01,-4.133489131927490234e-01
-7.899474501609802246e-01,-5.615984201431274414e-01
-3.291761875152587891e-01,-3.478841483592987061e-01
-5.044249296188354492e-01,8.015081882476806641e-01
9.438394904136657715e-01,2.022050023078918457e-01
6.224060654640197754e-01,7.157396078109741211e-01
-6.778276562690734863e-01,-1.482621729373931885e-01
5.718527436256408691e-01,7.627059221267700195e-01
-5.200566053390502930e-01,7.922061681747436523e-01
3.924130499362945557e-01,5.970703363418579102e-01
9.300506711006164551e-01,-3.436384499073028564e-01
8.607289195060729980e-01,-5.509766340255737305e-01
9.361422657966613770e-01,-3.572497963905334473e-01
1.543006002902984619e-01,6.676561832427978516e-01
-7.917604446411132812e-01,4.413704574108123779e-02
1.546728014945983887e-01,8.854339122772216797e-01
2.727417349815368652e-01,-9.898303747177124023e-01
9.371066093444824219e-01,-1.606309860944747925e-01
-3.485493361949920654e-03,9.072206020355224609e-01
1.423985064029693604e-01,-1.010675311088562012e+00
3.654970228672027588e-01,-1.251035332679748535e-01
-9.432698488235473633e-01,2.079925239086151123e-01
-5.445575118064880371e-01,-7.940021753311157227e-01
9.651359915733337402e-01,-2.127255946397781372e-01
-5.051367282867431641e-01,-8.660688400268554688e-01
7.686579823493957520e-01,5.706490278244018555e-01
-1.789365857839584351e-01,-9.485737085342407227e-01
-3.314957916736602783e-01,7.022476196289062500e-01
-8.552150726318359375e-01,-4.732050597667694092e-01
-9.599260091781616211e-01,7.920767366886138916e-02
-2.930086851119995117e-01,8.848370313644409180e-01
9.249866604804992676e-01,2.614449560642242432e-01
1.372223347425460815e-02,-1.011568903923034668e+00
3.252951204776763916e-01,8.690372705459594727e-01
8.253092318773269653e-02,-2.606879472732543945e-01
-7.995722889900207520e-01,5.345355272293090820e-01
6.084218025207519531e-01,-8.046290874481201172e-01
8.384571075439453125e-01,-4.656833112239837646e-01
5.519350767135620117e-01,7.753947973251342773e-01
8.544898629188537598e-01,-5.040448904037475586e-01
-2.542601227760314941e-01,-9.414309263229370117e-01
6.023256182670593262e-01,-1.524387598037719727e-01
9.481493830680847168e-01,1.874259412288665771e-01
-2.115806192159652710e-02,-1.007732629776000977e+00
8.331553936004638672e-01,4.599402844905853271e-01
4.483145773410797119e-01,8.127744197845458984e-01
9.485442042350769043e-01,1.737978607416152954e-01
9.337746500968933105e-01,2.355733215808868408e-01
7.752018421888351440e-02,9.195673465728759766e-01
-1.014244556427001953e-02,-9.937306642532348633e-01
4.800625145435333252e-01,1.816856861114501953e-01
3.409743607044219971e-01,-5.057877302169799805e-01
-9.191461801528930664e-01,2.999617159366607666e-01
6.750744581222534180e-01,6.442192792892456055e-01
-4.839673042297363281e-01,-8.776054382324218750e-01
3.638920933008193970e-02,9.166159629821777344e-01
-7.341631054878234863e-01,4.486634433269500732e-01
2.101664543151855469e-01,-9.986777305603027344e-01
-9.280119538307189941e-01,1.835885345935821533e-01
9.743244051933288574e-01,-3.116213157773017883e-02
5.039313435554504395e-01,-3.897526562213897705e-01
-8.393986225128173828e-01,-6.907474994659423828e-02
-2.889326214790344238e-01,8.818129301071166992e-01
-6.186676621437072754e-01,-6.081697940826416016e-01
-9.519464969635009766e-01,-1.677500307559967041e-01
1.325379312038421631e-01,-1.190258935093879700e-02
-9.608631134033203125e-01,-1.047974526882171631e-01
2.416202127933502197e-01,8.373863697052001953e-01
2.898276746273040771e-01,8.822878599166870117e-01
6.209439039230346680e-01,-1.194230020046234131e-01
7.713913917541503906e-01,5.507816076278686523e-01
7.061982154846191406e-01,5.830996036529541016e-01
-4.955429136753082275e-01,-8.716105222702026367e-01
6.224006414413452148e-02,-9.425309896469116211e-01
8.522852063179016113e-01,-5.736156702041625977e-01
-6.778563857078552246e-01,-6.590392589569091797e-01
-5.547206997871398926e-01,-8.223983049392700195e-01
-9.420070052146911621e-01,-2.203618586063385010e-01
-6.031419038772583008e-01,7.307718992233276367e-01
2.113056778907775879e-01,-9.941350221633911133e-01
-8.574247360229492188e-01,4.423703849315643311e-01


==> figures/toy/figure/extension/data_ext/iteration_400_x0_ddim_90.csv <==
9.849587082862854004e-01,-1.167429164052009583e-01
-2.508845925331115723e-01,-9.110277891159057617e-01
9.617651104927062988e-01,-1.303886622190475464e-01
-1.729828417301177979e-01,8.286126852035522461e-01
2.349032759666442871e-01,-9.949978590011596680e-01
6.968347430229187012e-01,-7.413591146469116211e-01
-7.401830554008483887e-01,3.600955903530120850e-01
-4.136183261871337891e-01,-6.234836578369140625e-01
-7.791731357574462891e-01,-6.077326536178588867e-01
7.815539240837097168e-01,-1.678923070430755615e-01
2.724435329437255859e-01,-9.833636283874511719e-01
7.435226440429687500e-01,-4.858870804309844971e-01
-2.237618565559387207e-01,5.052076578140258789e-01
-2.525343894958496094e-01,7.820993661880493164e-01
-1.857505738735198975e-01,9.010832309722900391e-01
4.767470657825469971e-01,8.091562986373901367e-01
9.537810683250427246e-01,-2.855625152587890625e-01
-4.642386436462402344e-01,5.727996826171875000e-01
-9.028933644294738770e-01,-3.348995149135589600e-01
-8.272453546524047852e-01,-4.993064105510711670e-01
1.594010889530181885e-01,-1.007650494575500488e+00
2.465886622667312622e-02,-1.012342929840087891e+00
-8.216850459575653076e-03,-9.952825307846069336e-01
3.106036186218261719e-01,-9.792127609252929688e-01
-9.138482809066772461e-01,-2.793881893157958984e-01
8.172073364257812500e-01,-2.504875659942626953e-01
1.640095412731170654e-01,-1.006250143051147461e+00
-3.570453822612762451e-01,-9.371157884597778320e-01
6.433687359094619751e-02,-9.843103885650634766e-01
-8.078410625457763672e-01,-5.621297359466552734e-01
-8.388834595680236816e-01,4.535723030567169189e-01
-9.205892682075500488e-01,-1.284927129745483398e-01
-9.316712617874145508e-01,2.006265223026275635e-01
9.266671538352966309e-01,3.176393508911132812e-01
3.146847337484359741e-02,-9.208474159240722656e-01
-6.899387240409851074e-01,-7.007063627243041992e-01
6.627026945352554321e-02,-1.008216619491577148e+00
2.258170247077941895e-01,8.564814329147338867e-01
-4.484079778194427490e-03,9.133195877075195312e-01
8.737941980361938477e-01,-3.940859735012054443e-01
-5.655048489570617676e-01,-3.994037508964538574e-01
6.468387842178344727e-01,-5.860888957977294922e-01
-8.501637578010559082e-01,-4.618722498416900635e-01
3.561095893383026123e-01,-9.588254690170288086e-01
9.845615029335021973e-01,-1.179882660508155823e-01
-3.871585428714752197e-01,-7.309976816177368164e-01
-8.174406290054321289e-01,-8.557023108005523682e-02
-6.084496378898620605e-01,-6.872017383575439453e-01
-8.935098052024841309e-01,-2.626208662986755371e-01
-4.613184034824371338e-01,-7.304463386535644531e-01
1.412534117698669434e-01,9.075604677200317383e-01
8.572931885719299316e-01,-6.559885293245315552e-02
1.837720572948455811e-01,7.479406595230102539e-01
8.664720654487609863e-01,-4.912821352481842041e-01
9.221649169921875000e-01,3.034665584564208984e-01
-9.017543792724609375e-01,-2.215778231620788574e-01
-9.037957787513732910e-01,-1.342628896236419678e-01
-2.395134270191192627e-01,8.887618780136108398e-01
-2.689413726329803467e-03,9.203439950942993164e-01
9.110503792762756348e-01,-4.194971024990081787e-01
9.630078673362731934e-01,-3.385558351874351501e-02
-1.547955423593521118e-01,5.517303943634033203e-01
1.294413208961486816e-01,-9.760596752166748047e-01
6.858002543449401855e-01,-7.588682174682617188e-01
-2.504862844944000244e-01,8.838813304901123047e-01
2.629791945219039917e-02,8.069374561309814453e-01
7.893271446228027344e-01,-5.015904903411865234e-01
4.063814878463745117e-01,-9.164992570877075195e-01
8.705959320068359375e-01,4.319376051425933838e-01
7.778343558311462402e-01,-1.345036476850509644e-01
4.218429327011108398e-01,6.202124357223510742e-01
-7.356805205345153809e-01,5.219497680664062500e-01
8.735659718513488770e-01,-5.002341270446777344e-01
-1.282462477684020996e-01,5.709549188613891602e-01
-7.815634608268737793e-01,3.433194458484649658e-01
9.399247765541076660e-01,2.620259821414947510e-01
-4.206535220146179199e-01,8.343927860260009766e-01
8.284815549850463867e-01,-4.972946941852569580e-01
2.386141121387481689e-01,-9.872589111328125000e-01
9.377515912055969238e-01,2.185201346874237061e-01
-3.610836267471313477e-01,-8.885284662246704102e-01
-4.514173567295074463e-01,-2.485255599021911621e-01
9.229056835174560547e-01,-3.964076340198516846e-01
-6.623416543006896973e-01,-6.473008394241333008e-01
6.588050723075866699e-01,3.994756340980529785e-01
1.556550264358520508e-01,8.631796836853027344e-01
-6.632559895515441895e-01,-1.522856354713439941e-01
-8.827989697456359863e-01,3.063265681266784668e-01
5.017014741897583008e-01,8.198002576828002930e-01
-3.512966930866241455e-01,-8.633016347885131836e-01
-6.495987772941589355e-01,-7.630312442779541016e-01
3.481249511241912842e-01,5.977507829666137695e-01
8.536247611045837402e-01,3.402302563190460205e-01
8.991653323173522949e-01,-4.554555118083953857e-01
-9.363836646080017090e-01,-1.634848415851593018e-01
-1.715201139450073242e-01,-9.908996820449829102e-01
8.890410065650939941e-01,-4.788853228092193604e-01
9.814977049827575684e-01,6.928312778472900391e-02
6.111184954643249512e-01,6.370487213134765625e-01
8.073098063468933105e-01,5.294313430786132812e-01
8.685382008552551270e-01,4.108574688434600830e-01
2.827624380588531494e-01,8.358088731765747070e-01
7.393360733985900879e-01,-6.311635971069335938e-01
-7.946239113807678223e-01,-5.862094163894653320e-01
3.617676198482513428e-01,-5.657604932785034180e-01
-3.314938247203826904e-01,-9.303940534591674805e-01
9.779963642358779907e-02,-1.001070618629455566e+00
-9.254390597343444824e-01,-2.319156527519226074e-01
3.867661058902740479e-01,-8.752820491790771484e-01
2.862407267093658447e-01,8.938661813735961914e-01
-5.172221064567565918e-01,-8.435374498367309570e-01
-8.383097648620605469e-01,3.296017050743103027e-01
-6.595689654350280762e-01,-6.361234188079833984e-01
7.008227109909057617e-01,4.778953492641448975e-01
-6.889851093292236328e-01,-7.243679761886596680e-01
7.528792023658752441e-01,-2.580191493034362793e-01
-2.452613711357116699e-01,-9.158954620361328125e-01
9.005237221717834473e-01,-3.222312629222869873e-01
6.029829978942871094e-01,-7.582293748855590820e-01
-6.817857623100280762e-01,1.547176241874694824e-01
-3.611934781074523926e-01,-8.654465675354003906e-01
9.536446928977966309e-01,-2.451251149177551270e-01
8.997711539268493652e-01,-9.827970713376998901e-02
3.063742816448211670e-01,8.694165945053100586e-01
4.048863053321838379e-01,8.012623786926269531e-01
6.724515557289123535e-01,5.914145708084106445e-01
-2.485609650611877441e-01,5.463315248489379883e-01
9.742279648780822754e-01,-1.989614963531494141e-01
-7.242215275764465332e-01,-6.808099746704101562e-01
5.483332872390747070e-01,7.193099260330200195e-01
5.857033729553222656e-01,6.557899713516235352e-01
-6.395498514175415039e-01,-2.170512974262237549e-01
-1.121407672762870789e-01,8.968808650970458984e-01
5.756296515464782715e-01,-1.973493695259094238e-01
6.792888045310974121e-01,6.943385601043701172e-01
-8.620577305555343628e-02,4.372514784336090088e-01
-9.258574843406677246e-01,-1.121902689337730408e-01
3.864540755748748779e-01,7.702069282531738281e-01
-9.497734904289245605e-01,4.558305442333221436e-02
-8.160038590431213379e-01,-3.959263861179351807e-01
4.830681979656219482e-01,7.340445518493652344e-01
-1.442458629608154297e-01,-9.815814495086669922e-01
-3.351190388202667236e-01,-7.858799695968627930e-01
-3.117553293704986572e-01,-9.453539848327636719e-01
6.422812491655349731e-02,-9.921092987060546875e-01
3.820903003215789795e-01,-9.257749319076538086e-01
9.042420983314514160e-01,3.622640967369079590e-01
2.896584868431091309e-01,-9.389572143554687500e-01
-3.585697114467620850e-01,-2.796877920627593994e-01
5.168671607971191406e-01,-8.718256950378417969e-01
9.648676514625549316e-01,1.570186018943786621e-01
9.396248459815979004e-01,-8.947854489088058472e-02
4.769426286220550537e-01,3.863966464996337891e-01
1.712102591991424561e-01,-7.574770450592041016e-01
4.227293431758880615e-01,-9.093639850616455078e-01
-8.423841595649719238e-01,2.128361165523529053e-01
-8.742300868034362793e-01,1.437610387802124023e-01
9.645014405250549316e-01,1.782111078500747681e-01
8.103168010711669922e-01,4.172182679176330566e-01
8.070871233940124512e-01,-5.848368406295776367e-01
4.482821524143218994e-01,-9.179664850234985352e-01
-8.822207450866699219e-01,2.122698128223419189e-01
-4.777903258800506592e-01,-3.568053543567657471e-01
-5.472868680953979492e-01,5.281292200088500977e-01
9.382984042167663574e-01,2.532314360141754150e-01
7.654989361763000488e-01,-6.486037969589233398e-01
-2.777461111545562744e-01,-9.171330928802490234e-01
8.442252278327941895e-01,4.542375504970550537e-01
-8.927519917488098145e-01,-1.855077296495437622e-01
-9.323256611824035645e-01,4.284497350454330444e-02
8.464568257331848145e-01,4.277685880661010742e-01
-2.395987808704376221e-01,-9.613623619079589844e-01
2.459828555583953857e-01,-7.953412532806396484e-01
6.875520348548889160e-01,-7.583612203598022461e-01
6.110928952693939209e-03,8.064128160476684570e-01
7.523171305656433105e-01,-6.956939697265625000e-01
-9.149981141090393066e-01,-3.110330551862716675e-02
-1.504782140254974365e-01,-7.227528095245361328e-01
1.050382331013679504e-01,8.406032323837280273e-01
-8.197432756423950195e-01,-3.551878035068511963e-01
-5.041542053222656250e-01,7.275558710098266602e-01
-1.113402470946311951e-01,8.559434413909912109e-01
-7.604309916496276855e-01,5.710847377777099609e-01
-5.420992970466613770e-01,7.692283391952514648e-01
7.999504208564758301e-01,-5.624105930328369141e-01
8.665849566459655762e-01,-3.088248521089553833e-02
2.774903774261474609e-01,8.955701589584350586e-01
1.303554773330688477e-01,-1.008613824844360352e+00
-4.218045622110366821e-02,-1.007101774215698242e+00
1.060993149876594543e-01,-1.010509490966796875e+00
4.411885142326354980e-02,-1.011697769165039062e+00
4.124082922935485840e-01,8.108404874801635742e-01
1.184875518083572388e-02,-1.011681318283081055e+00
-3.805962502956390381e-01,-8.687496185302734375e-01
-6.567827463150024414e-01,-6.619981527328491211e-01
7.797215133905410767e-02,-9.506207704544067383e-01
5.001465678215026855e-01,-8.993350267410278320e-01
5.617507100105285645e-01,7.749049663543701172e-01


==> figures/toy/figure/extension/test.csv <==
1.000000000000000000e+02,-9.420087933540344238e-01,8.454581499099731445e-01
1.000000000000000000e+02,1.952422857284545898e+00,-9.180116653442382812e-02
1.000000000000000000e+02,-3.117614388465881348e-01,8.384907245635986328e-02
1.000000000000000000e+02,3.811496198177337646e-01,2.459502696990966797e+00
1.000000000000000000e+02,-7.663744688034057617e-01,1.800695419311523438e+00
1.000000000000000000e+02,-7.458109259605407715e-01,-9.056357294321060181e-02
1.000000000000000000e+02,2.125413864850997925e-01,1.688029915094375610e-01
1.000000000000000000e+02,-3.020390570163726807e-01,-2.315582185983657837e-01
1.000000000000000000e+02,-1.467876434326171875e+00,1.569819331169128418e+00
1.000000000000000000e+02,3.568801879882812500e-01,1.321428537368774414e+00
1.000000000000000000e+02,-8.127514123916625977e-01,2.938352227210998535e-01
1.000000000000000000e+02,1.605173587799072266e+00,2.691926062107086182e-01
1.000000000000000000e+02,6.278190612792968750e-01,2.842445135116577148e+00
1.000000000000000000e+02,1.699297308921813965e+00,-1.022962570190429688e+00
1.000000000000000000e+02,1.002276659011840820e+00,-9.690265655517578125e-01
1.000000000000000000e+02,-3.360621929168701172e-01,2.455554008483886719e-01
1.000000000000000000e+02,-8.795251138508319855e-03,-4.527464136481285095e-02
1.000000000000000000e+02,-4.331661760807037354e-01,-1.122453212738037109e+00
1.000000000000000000e+02,8.201379328966140747e-02,-1.902727931737899780e-01
1.000000000000000000e+02,-4.154303967952728271e-01,3.595576882362365723e-01
1.000000000000000000e+02,-4.517998993396759033e-01,-2.476288229227066040e-01
1.000000000000000000e+02,1.692370653152465820e+00,-7.631541788578033447e-02
1.000000000000000000e+02,-1.021835803985595703e-01,-1.569415092468261719e+00
1.000000000000000000e+02,-4.920837581157684326e-01,9.948949217796325684e-01
1.000000000000000000e+02,-2.339973449707031250e-01,-6.817376017570495605e-01
1.000000000000000000e+02,1.267091929912567139e-01,8.460278511047363281e-01
1.000000000000000000e+02,2.152253091335296631e-01,-7.344065904617309570e-01
1.000000000000000000e+02,1.440537571907043457e+00,4.097056090831756592e-01
1.000000000000000000e+02,-1.201456785202026367e+00,-3.673590123653411865e-01
1.000000000000000000e+02,-4.154354929924011230e-01,-2.737171053886413574e-01
1.000000000000000000e+02,5.205209851264953613e-01,-4.813975393772125244e-01
1.000000000000000000e+02,6.965892016887664795e-02,-2.669284582138061523e+00
1.000000000000000000e+02,5.892393589019775391e-01,8.155613392591476440e-02
1.000000000000000000e+02,1.630797624588012695e+00,-7.430811226367950439e-02
1.000000000000000000e+02,-5.915735960006713867e-01,4.397442936897277832e-01
1.000000000000000000e+02,1.871825754642486572e-02,-3.225430250167846680e-01
1.000000000000000000e+02,4.207594320178031921e-02,1.102783203125000000e+00
1.000000000000000000e+02,-1.047465801239013672e+00,-1.158784329891204834e-01
1.000000000000000000e+02,-1.378333568572998047e+00,1.318839430809020996e+00
1.000000000000000000e+02,-2.379889832809567451e-03,-1.000805377960205078e+00
1.000000000000000000e+02,-1.101419687271118164e+00,7.404908537864685059e-02
1.000000000000000000e+02,-8.677408099174499512e-02,9.866141080856323242e-01
1.000000000000000000e+02,3.443205729126930237e-02,-9.486181139945983887e-01
1.000000000000000000e+02,-7.113165855407714844e-01,-3.725563585758209229e-01
1.000000000000000000e+02,-9.129050970077514648e-01,-3.754520416259765625e-01
1.000000000000000000e+02,1.307411789894104004e+00,-7.964347600936889648e-01
1.000000000000000000e+02,-6.702355295419692993e-02,-1.329107582569122314e-01
1.000000000000000000e+02,3.228482306003570557e-01,4.574475809931755066e-02
1.000000000000000000e+02,7.604048848152160645e-01,1.441957652568817139e-01
1.000000000000000000e+02,-4.021604955196380615e-01,-1.016995310783386230e+00
1.000000000000000000e+02,3.872383832931518555e-01,6.224537491798400879e-01
1.000000000000000000e+02,5.553379654884338379e-01,9.611344337463378906e-01
1.000000000000000000e+02,1.300051927566528320e+00,5.524288415908813477e-01
1.000000000000000000e+02,-1.066964030265808105e+00,5.470021367073059082e-01
1.000000000000000000e+02,-4.024101495742797852e-01,7.560300230979919434e-01
1.000000000000000000e+02,-7.291952371597290039e-01,-1.097134590148925781e+00
1.000000000000000000e+02,-6.154027581214904785e-01,4.433693587779998779e-01
1.000000000000000000e+02,-1.233614563941955566e+00,-1.586991548538208008e+00
1.000000000000000000e+02,1.272295594215393066e+00,-3.849151134490966797e-01
1.000000000000000000e+02,2.739315927028656006e-01,-5.838534832000732422e-01
1.000000000000000000e+02,8.357827663421630859e-01,8.530044555664062500e-01
1.000000000000000000e+02,-5.736865401268005371e-01,3.489448428153991699e-01
1.000000000000000000e+02,-2.558820545673370361e-01,-4.177864193916320801e-01
1.000000000000000000e+02,3.282734155654907227e-01,-1.083327293395996094e+00
1.000000000000000000e+02,-1.210402488708496094e+00,-4.068613350391387939e-01
1.000000000000000000e+02,1.253504157066345215e+00,-2.369912564754486084e-01
1.000000000000000000e+02,-4.726981818675994873e-01,-4.377784430980682373e-01
1.000000000000000000e+02,1.554000139236450195e+00,-8.881392478942871094e-01
1.000000000000000000e+02,-2.152506828308105469e+00,-6.876833438873291016e-01
1.000000000000000000e+02,6.558864712715148926e-01,1.303703188896179199e+00
1.000000000000000000e+02,-4.812103807926177979e-01,-4.204645752906799316e-01
1.000000000000000000e+02,-1.384789347648620605e+00,6.800755858421325684e-03
1.000000000000000000e+02,5.444688796997070312e-01,1.012255072593688965e+00
1.000000000000000000e+02,-1.217007517814636230e+00,2.286450147628784180e+00
1.000000000000000000e+02,-7.073583006858825684e-01,-1.213959574699401855e+00
1.000000000000000000e+02,-6.259306669235229492e-01,-1.927779912948608398e+00
1.000000000000000000e+02,-5.764830708503723145e-01,1.625878691673278809e+00
1.000000000000000000e+02,6.743972897529602051e-01,5.345436930656433105e-01
1.000000000000000000e+02,1.236321702599525452e-01,-1.600868552923202515e-01
1.000000000000000000e+02,9.908267855644226074e-02,1.164483904838562012e+00
1.000000000000000000e+02,1.819084644317626953e+00,3.668293356895446777e-01
1.000000000000000000e+02,9.585683792829513550e-02,1.696218132972717285e+00
1.000000000000000000e+02,-1.007551252841949463e-01,1.111077189445495605e+00
1.000000000000000000e+02,-3.831927850842475891e-02,5.108756422996520996e-01
1.000000000000000000e+02,4.532006978988647461e-01,8.707264065742492676e-02
1.000000000000000000e+02,-9.953616857528686523e-01,8.506841659545898438e-01
1.000000000000000000e+02,-5.185209512710571289e-01,-5.900076031684875488e-01
1.000000000000000000e+02,1.373826563358306885e-01,-8.627706766128540039e-01
1.000000000000000000e+02,-1.216946721076965332e+00,-1.021133661270141602e+00
1.000000000000000000e+02,2.745034396648406982e-01,-1.426583170890808105e+00
1.000000000000000000e+02,6.599634289741516113e-01,-2.364257536828517914e-02
1.000000000000000000e+02,1.806701421737670898e+00,-2.099287033081054688e+00
1.000000000000000000e+02,1.308673620223999023e-01,-1.552025556564331055e+00
1.000000000000000000e+02,-1.158074498176574707e+00,-3.327400386333465576e-01
1.000000000000000000e+02,-3.243717551231384277e-01,-3.201651573181152344e-01
1.000000000000000000e+02,7.294315099716186523e-01,-9.592012166976928711e-01
1.000000000000000000e+02,2.743688344955444336e+00,-6.809974908828735352e-01
1.000000000000000000e+02,6.321946978569030762e-01,-9.765948168933391571e-03
1.000000000000000000e+02,9.794311523437500000e-01,-3.685185313224792480e-01
1.000000000000000000e+02,1.015961885452270508e+00,7.436333596706390381e-02
1.000000000000000000e+02,2.678354680538177490e-01,1.175950884819030762e+00
1.000000000000000000e+02,2.940567731857299805e-01,-1.677716612815856934e+00
1.000000000000000000e+02,4.448935389518737793e-01,-1.616157531738281250e+00
1.000000000000000000e+02,1.104407384991645813e-01,1.583227396011352539e+00
1.000000000000000000e+02,-5.836271122097969055e-02,-4.254412651062011719e-01
1.000000000000000000e+02,1.836133599281311035e+00,-4.746027290821075439e-02
1.000000000000000000e+02,-5.974895358085632324e-01,2.095182180404663086e+00
1.000000000000000000e+02,5.054885745048522949e-01,-2.015739977359771729e-01
1.000000000000000000e+02,3.123619556427001953e-01,-1.099432468414306641e+00
1.000000000000000000e+02,7.481203675270080566e-01,1.891383409500122070e+00
1.000000000000000000e+02,-1.196802258491516113e+00,2.022062063217163086e+00
1.000000000000000000e+02,-5.234095454216003418e-01,1.837053418159484863e+00
1.000000000000000000e+02,-4.869655966758728027e-01,-1.393959969282150269e-01
1.000000000000000000e+02,5.450022220611572266e-01,-1.702614575624465942e-01
1.000000000000000000e+02,-1.160588383674621582e+00,3.939026892185211182e-01
1.000000000000000000e+02,-5.472484230995178223e-01,-6.261315345764160156e-01
1.000000000000000000e+02,-2.593458294868469238e-01,-2.032211273908615112e-01
1.000000000000000000e+02,4.031505286693572998e-01,-1.682589888572692871e+00
1.000000000000000000e+02,-6.108872890472412109e-01,-1.895727962255477905e-01
1.000000000000000000e+02,-9.744555354118347168e-01,4.569029211997985840e-01
1.000000000000000000e+02,2.477908611297607422e+00,4.250420033931732178e-01
1.000000000000000000e+02,-1.365337222814559937e-01,1.154291987419128418e+00
1.000000000000000000e+02,6.524907350540161133e-01,7.740871906280517578e-01
1.000000000000000000e+02,6.056081652641296387e-01,-1.348041892051696777e+00
1.000000000000000000e+02,9.597371816635131836e-01,1.572158932685852051e-01
1.000000000000000000e+02,8.705500364303588867e-01,8.154899477958679199e-01
1.000000000000000000e+02,5.162018537521362305e-01,8.088188767433166504e-01
1.000000000000000000e+02,-4.306800365447998047e-01,-8.955544829368591309e-01
1.000000000000000000e+02,1.351293683052062988e+00,1.124127581715583801e-01
1.000000000000000000e+02,3.423593938350677490e-01,8.605130314826965332e-01
1.000000000000000000e+02,1.354823708534240723e+00,4.236858785152435303e-01
1.000000000000000000e+02,-1.184686303138732910e+00,-5.398914217948913574e-01
1.000000000000000000e+02,1.389278322458267212e-01,-1.308561414480209351e-01
1.000000000000000000e+02,-1.259531825780868530e-01,9.132779240608215332e-01
1.000000000000000000e+02,-1.593874573707580566e+00,1.438520908355712891e+00
1.000000000000000000e+02,-2.367832064628601074e-01,1.186247825622558594e+00
1.000000000000000000e+02,-7.914828509092330933e-02,9.486783146858215332e-01
1.000000000000000000e+02,-1.099729388952255249e-01,2.280370593070983887e-01
1.000000000000000000e+02,-9.034512639045715332e-01,5.548402070999145508e-01
1.000000000000000000e+02,2.411879301071166992e+00,-1.276457905769348145e+00
1.000000000000000000e+02,-4.676105976104736328e-01,1.852122902870178223e+00
1.000000000000000000e+02,-6.307381987571716309e-01,4.240373075008392334e-01
1.000000000000000000e+02,1.133715987205505371e+00,9.350163936614990234e-01
1.000000000000000000e+02,-9.606662392616271973e-01,2.683786749839782715e-01
1.000000000000000000e+02,7.874718308448791504e-01,8.235422968864440918e-01
1.000000000000000000e+02,-3.808106184005737305e-01,5.568025112152099609e-01
1.000000000000000000e+02,-6.115595698356628418e-01,-5.373229980468750000e-01
1.000000000000000000e+02,-2.542701065540313721e-01,7.218277454376220703e-01
1.000000000000000000e+02,-5.372854471206665039e-01,-9.000531435012817383e-01
1.000000000000000000e+02,-5.689144730567932129e-01,3.458337187767028809e-01
1.000000000000000000e+02,6.724346280097961426e-01,1.817803025245666504e+00
1.000000000000000000e+02,2.705812752246856689e-01,-9.275522828102111816e-01
1.000000000000000000e+02,-1.311725378036499023e+00,-2.285184383392333984e+00
1.000000000000000000e+02,-1.226845860481262207e+00,2.124047279357910156e+00
1.000000000000000000e+02,2.008910655975341797e+00,-1.921058893203735352e+00
1.000000000000000000e+02,1.423775434494018555e+00,-1.490100026130676270e+00
1.000000000000000000e+02,-2.552293539047241211e-01,1.377095818519592285e+00
1.000000000000000000e+02,2.773757576942443848e-01,-1.251602053642272949e+00
1.000000000000000000e+02,1.195596098899841309e+00,-1.739330887794494629e+00
1.000000000000000000e+02,7.280358076095581055e-01,-2.683155536651611328e+00
1.000000000000000000e+02,1.955537915229797363e+00,1.348620176315307617e+00
1.000000000000000000e+02,7.970911264419555664e-01,-1.742756366729736328e+00
1.000000000000000000e+02,2.898618876934051514e-01,5.049836039543151855e-01
1.000000000000000000e+02,6.393833756446838379e-01,3.448202908039093018e-01
1.000000000000000000e+02,5.620383024215698242e-01,-4.887115657329559326e-01
1.000000000000000000e+02,-2.077648878097534180e+00,4.623537361621856689e-01
1.000000000000000000e+02,3.441458046436309814e-01,6.472348570823669434e-01
1.000000000000000000e+02,-1.061071157455444336e+00,-6.750956177711486816e-01
1.000000000000000000e+02,-5.951825976371765137e-01,1.160470366477966309e+00
1.000000000000000000e+02,-9.879014492034912109e-01,7.003358006477355957e-01
1.000000000000000000e+02,1.864625573158264160e+00,-1.703478097915649414e+00
1.000000000000000000e+02,1.743572354316711426e-01,-6.805362105369567871e-01
1.000000000000000000e+02,-1.176542401313781738e+00,-5.597816109657287598e-01
1.000000000000000000e+02,-7.221397757530212402e-01,4.995147883892059326e-01
1.000000000000000000e+02,-6.235496997833251953e-01,-8.176651597023010254e-01
1.000000000000000000e+02,-1.430713295936584473e+00,2.592863440513610840e-01
1.000000000000000000e+02,-2.556409239768981934e-01,-4.573908746242523193e-01
1.000000000000000000e+02,7.305546402931213379e-01,-1.252293586730957031e+00
1.000000000000000000e+02,1.814667508006095886e-02,-2.692828655242919922e+00
1.000000000000000000e+02,-2.316753387451171875e+00,7.087340950965881348e-01
1.000000000000000000e+02,5.995877981185913086e-01,5.455744862556457520e-01
1.000000000000000000e+02,9.009156376123428345e-02,8.314272165298461914e-01
1.000000000000000000e+02,4.190375208854675293e-01,-8.873648047447204590e-01
1.000000000000000000e+02,-1.174779534339904785e-01,-6.299853324890136719e-02
1.000000000000000000e+02,7.570917606353759766e-01,-5.712865591049194336e-01
1.000000000000000000e+02,1.455346941947937012e+00,-1.320831656455993652e+00
1.000000000000000000e+02,5.698153376579284668e-01,-2.309667587280273438e+00
1.000000000000000000e+02,2.866405248641967773e-01,-6.512629985809326172e-02
1.000000000000000000e+02,-1.770230054855346680e+00,-1.353944659233093262e+00
1.000000000000000000e+02,-2.901619076728820801e-01,4.376842081546783447e-01
1.000000000000000000e+02,9.083847403526306152e-01,-3.729949891567230225e-01
1.000000000000000000e+02,3.505285978317260742e-01,-1.989734172821044922e-01
1.000000000000000000e+02,1.314339339733123779e-01,-1.977604627609252930e+00
1.000000000000000000e+02,-3.542980551719665527e-01,-5.402197241783142090e-01
1.000000000000000000e+02,-2.774854302406311035e-01,-1.124233722686767578e+00
1.000000000000000000e+02,-1.230665370821952820e-01,-6.764029860496520996e-01
1.000000000000000000e+02,-1.004296302795410156e+00,-2.390852421522140503e-01
1.000000000000000000e+02,9.935582280158996582e-01,-1.690910816192626953e+00
9.000000000000000000e+01,2.227055788040161133e+00,1.098449945449829102e+00
9.000000000000000000e+01,8.405713438987731934e-01,-7.439138889312744141e-01
9.000000000000000000e+01,-1.973539233207702637e+00,1.641702413558959961e+00
9.000000000000000000e+01,-7.253924012184143066e-01,-4.114226698875427246e-01
9.000000000000000000e+01,5.936026573181152344e-02,-9.730908870697021484e-01
9.000000000000000000e+01,-6.024592518806457520e-01,-1.739315271377563477e+00
9.000000000000000000e+01,6.351689696311950684e-01,-1.131554007530212402e+00
9.000000000000000000e+01,-1.004244089126586914e-01,1.798294782638549805e-01
9.000000000000000000e+01,1.006550073623657227e+00,-2.385748624801635742e-01
9.000000000000000000e+01,-4.419795870780944824e-01,1.473667621612548828e-01
9.000000000000000000e+01,-3.485700190067291260e-01,-1.147131204605102539e+00
9.000000000000000000e+01,3.094962835311889648e-01,1.083129167556762695e+00
9.000000000000000000e+01,6.761133074760437012e-01,-1.444911509752273560e-01
9.000000000000000000e+01,-3.324917554855346680e-01,7.257727384567260742e-01
9.000000000000000000e+01,5.833294987678527832e-01,5.208305716514587402e-01
9.000000000000000000e+01,-1.867462694644927979e-01,-3.714932799339294434e-01
9.000000000000000000e+01,7.148411870002746582e-01,-1.049043238162994385e-02
9.000000000000000000e+01,-1.538807988166809082e+00,-3.982817530632019043e-01
9.000000000000000000e+01,-1.104402065277099609e+00,7.685402631759643555e-01
9.000000000000000000e+01,1.306406497955322266e+00,1.052615761756896973e+00
9.000000000000000000e+01,-1.705030322074890137e+00,7.447980642318725586e-01
9.000000000000000000e+01,6.130683422088623047e-02,5.440883636474609375e-01
9.000000000000000000e+01,1.937762945890426636e-01,-6.975197196006774902e-01
9.000000000000000000e+01,-3.612503111362457275e-01,5.934219956398010254e-01
9.000000000000000000e+01,-8.814808130264282227e-01,4.381750226020812988e-01
9.000000000000000000e+01,3.047487735748291016e-01,6.000585481524467468e-02
9.000000000000000000e+01,-7.042275667190551758e-01,-9.455251693725585938e-01
9.000000000000000000e+01,1.444937109947204590e+00,5.455576181411743164e-01
9.000000000000000000e+01,1.504990011453628540e-01,2.672148346900939941e-01
9.000000000000000000e+01,4.011208415031433105e-01,-2.083678245544433594e-01
9.000000000000000000e+01,-2.499977648258209229e-01,-2.587653398513793945e-01
9.000000000000000000e+01,1.827074408531188965e+00,2.979116737842559814e-01
9.000000000000000000e+01,-1.560564041137695312e+00,-6.203780174255371094e-01
9.000000000000000000e+01,-4.319787323474884033e-01,9.598599076271057129e-01
9.000000000000000000e+01,-2.824604272842407227e+00,7.595684528350830078e-01
9.000000000000000000e+01,9.100608825683593750e-01,-9.233192801475524902e-01
9.000000000000000000e+01,-8.348197340965270996e-01,1.798183917999267578e+00
9.000000000000000000e+01,6.003588438034057617e-01,2.768293321132659912e-01
9.000000000000000000e+01,-8.151975274085998535e-01,-1.033985614776611328e-02
9.000000000000000000e+01,-2.981919288635253906e+00,-4.432381093502044678e-01
9.000000000000000000e+01,1.567895174026489258e+00,-1.296461582183837891e+00
9.000000000000000000e+01,-5.238286256790161133e-01,2.125924587249755859e+00
9.000000000000000000e+01,1.843725442886352539e-01,-1.213814258575439453e+00
9.000000000000000000e+01,-1.220400631427764893e-01,-1.426835894584655762e+00
9.000000000000000000e+01,6.873135566711425781e-01,-4.559977054595947266e-01
9.000000000000000000e+01,-3.665709495544433594e-02,6.958249807357788086e-01
9.000000000000000000e+01,9.121485352516174316e-01,-1.293943047523498535e+00
9.000000000000000000e+01,-5.424851179122924805e-01,5.150514245033264160e-01
9.000000000000000000e+01,-1.945372581481933594e+00,1.244288802146911621e+00
9.000000000000000000e+01,1.124977394938468933e-01,1.201665520668029785e+00
9.000000000000000000e+01,4.768240451812744141e-02,2.869248390197753906e-01
9.000000000000000000e+01,-4.032986462116241455e-01,-2.113211452960968018e-01
9.000000000000000000e+01,1.801257729530334473e+00,7.818871140480041504e-01
9.000000000000000000e+01,1.184367179870605469e+00,2.431265413761138916e-01
9.000000000000000000e+01,1.103217601776123047e+00,7.683568000793457031e-01
9.000000000000000000e+01,1.444628834724426270e+00,-1.613417387008666992e+00
9.000000000000000000e+01,1.445447802543640137e+00,-9.719071388244628906e-01
9.000000000000000000e+01,7.162129878997802734e-01,7.327188849449157715e-01
9.000000000000000000e+01,-5.410784110426902771e-02,8.620577454566955566e-01
9.000000000000000000e+01,-9.501943588256835938e-01,2.818711698055267334e-01
9.000000000000000000e+01,-8.196821212768554688e-01,-1.436213374137878418e+00
9.000000000000000000e+01,-1.198570370674133301e+00,1.382016777992248535e+00
9.000000000000000000e+01,2.572342753410339355e-03,-8.787277936935424805e-01
9.000000000000000000e+01,1.120928645133972168e+00,-9.785592555999755859e-01
9.000000000000000000e+01,6.784784793853759766e-01,1.187407016754150391e+00
9.000000000000000000e+01,9.908288717269897461e-03,-1.690592288970947266e+00
9.000000000000000000e+01,-7.131780982017517090e-01,-1.321867942810058594e+00
9.000000000000000000e+01,-2.561591625213623047e+00,1.111570596694946289e+00
9.000000000000000000e+01,1.275253891944885254e+00,1.798825263977050781e+00
9.000000000000000000e+01,2.384455502033233643e-01,-9.465478658676147461e-01
9.000000000000000000e+01,-8.906608223915100098e-01,6.434354782104492188e-01
9.000000000000000000e+01,-1.124996095895767212e-01,2.283709764480590820e+00
9.000000000000000000e+01,-5.939222574234008789e-01,-1.515613794326782227e+00
9.000000000000000000e+01,5.842269062995910645e-01,-1.201889991760253906e+00
9.000000000000000000e+01,-7.183845639228820801e-01,1.392151117324829102e+00
9.000000000000000000e+01,-8.644614815711975098e-01,-8.472458124160766602e-01
9.000000000000000000e+01,6.703853607177734375e-01,1.092644691467285156e+00
9.000000000000000000e+01,-7.051623463630676270e-01,6.365028619766235352e-01
9.000000000000000000e+01,1.584110021591186523e+00,-1.090045869350433350e-01
9.000000000000000000e+01,4.563038349151611328e-01,6.551189422607421875e-01
9.000000000000000000e+01,1.240942925214767456e-01,3.007127523422241211e+00
9.000000000000000000e+01,-6.165257096290588379e-01,-1.128905773162841797e+00
9.000000000000000000e+01,1.802204847335815430e-01,2.050007820129394531e+00
9.000000000000000000e+01,-4.339281320571899414e-01,-1.816274523735046387e-01
9.000000000000000000e+01,7.943145632743835449e-01,-8.795756101608276367e-02
9.000000000000000000e+01,-1.372096501290798187e-02,-1.034681081771850586e+00
9.000000000000000000e+01,8.401350378990173340e-01,-2.302093803882598877e-01
9.000000000000000000e+01,-3.818169832229614258e-01,3.899742662906646729e-01
9.000000000000000000e+01,1.796901673078536987e-01,8.327270150184631348e-01
9.000000000000000000e+01,2.042982816696166992e+00,3.691283762454986572e-01
9.000000000000000000e+01,-8.057220578193664551e-01,-9.662260115146636963e-02
9.000000000000000000e+01,-5.421881675720214844e-01,-1.225660085678100586e+00
9.000000000000000000e+01,1.642195343971252441e+00,7.805640995502471924e-02
9.000000000000000000e+01,-4.105013608932495117e-01,-2.310276985168457031e+00
9.000000000000000000e+01,8.768881857395172119e-02,-1.850539445877075195e+00
9.000000000000000000e+01,7.713569700717926025e-02,1.513285398483276367e+00
9.000000000000000000e+01,1.790572702884674072e-01,3.355885148048400879e-01
9.000000000000000000e+01,5.556273460388183594e-01,-1.902970194816589355e+00
9.000000000000000000e+01,-3.382568061351776123e-01,1.030398607254028320e+00
9.000000000000000000e+01,-1.389735221862792969e+00,-9.116989970207214355e-01
9.000000000000000000e+01,-8.692789077758789062e-02,-1.956506252288818359e+00
9.000000000000000000e+01,3.255684375762939453e-01,1.654692739248275757e-01
9.000000000000000000e+01,8.199933171272277832e-01,1.481722712516784668e+00
9.000000000000000000e+01,9.351483583450317383e-01,8.586986064910888672e-01
9.000000000000000000e+01,-3.990804255008697510e-01,-4.249503612518310547e-01
9.000000000000000000e+01,9.014046788215637207e-01,-1.479093790054321289e+00
9.000000000000000000e+01,1.004573106765747070e+00,-7.317900657653808594e-02
9.000000000000000000e+01,1.385712027549743652e+00,-1.460759639739990234e+00
9.000000000000000000e+01,4.828359186649322510e-01,1.010730028152465820e+00
9.000000000000000000e+01,1.254842132329940796e-01,9.772621989250183105e-01
9.000000000000000000e+01,1.189016819000244141e+00,4.182791709899902344e-01
9.000000000000000000e+01,-2.305434346199035645e-01,1.244068980216979980e+00
9.000000000000000000e+01,-4.755909740924835205e-02,3.633144497871398926e-02
9.000000000000000000e+01,-2.339226722717285156e+00,6.350138187408447266e-01
9.000000000000000000e+01,1.528080105781555176e+00,-1.582015991210937500e+00
9.000000000000000000e+01,-8.865942955017089844e-01,-1.163420677185058594e+00
9.000000000000000000e+01,-4.579934775829315186e-01,4.100365638732910156e-01
9.000000000000000000e+01,7.544472217559814453e-01,-5.536918044090270996e-01
9.000000000000000000e+01,-2.641901016235351562e+00,9.916445612907409668e-01
9.000000000000000000e+01,-2.198349833488464355e-01,6.463316679000854492e-01
9.000000000000000000e+01,-2.038374423980712891e+00,2.384275794029235840e-01
9.000000000000000000e+01,-1.375129461288452148e+00,2.659072279930114746e-01
9.000000000000000000e+01,2.319407463073730469e-02,-1.502948999404907227e+00
9.000000000000000000e+01,6.611226797103881836e-01,7.652588486671447754e-01
9.000000000000000000e+01,-1.439897298812866211e+00,4.036638140678405762e-01
9.000000000000000000e+01,-1.435831189155578613e-01,-1.380501270294189453e+00
9.000000000000000000e+01,6.658643484115600586e-01,-1.122956991195678711e+00
9.000000000000000000e+01,-8.006221055984497070e-02,3.227163851261138916e-02
9.000000000000000000e+01,-8.622995018959045410e-01,5.533103346824645996e-01
9.000000000000000000e+01,1.709197402000427246e+00,3.786687850952148438e-01
9.000000000000000000e+01,-8.537003397941589355e-02,-9.473161697387695312e-01
9.000000000000000000e+01,3.886694908142089844e-01,-2.099646091461181641e+00
9.000000000000000000e+01,-1.781825065612792969e+00,-2.186004638671875000e+00
9.000000000000000000e+01,-6.035398840904235840e-01,2.632236480712890625e+00
9.000000000000000000e+01,-2.740726768970489502e-01,3.667532801628112793e-01
9.000000000000000000e+01,1.695415973663330078e-01,9.432791173458099365e-02
9.000000000000000000e+01,-6.045162677764892578e-02,-8.717506527900695801e-01
9.000000000000000000e+01,-2.035303264856338501e-01,1.475969672203063965e+00
9.000000000000000000e+01,4.056085348129272461e-01,4.324499070644378662e-01
9.000000000000000000e+01,-1.551357626914978027e+00,-3.902192711830139160e-01
9.000000000000000000e+01,-7.747492790222167969e-01,-8.489983677864074707e-01
9.000000000000000000e+01,9.110882282257080078e-01,-1.639826655387878418e+00
9.000000000000000000e+01,4.199545681476593018e-01,2.227551460266113281e+00
9.000000000000000000e+01,-1.867335438728332520e+00,-1.803124308586120605e+00
9.000000000000000000e+01,-2.315397858619689941e-01,-1.661522865295410156e+00
9.000000000000000000e+01,4.576613605022430420e-01,-1.335966467857360840e+00
9.000000000000000000e+01,3.748136162757873535e-01,-3.748575448989868164e-01
9.000000000000000000e+01,4.573384523391723633e-01,-2.134346961975097656e-02
9.000000000000000000e+01,-1.334662735462188721e-02,-6.813060045242309570e-01
9.000000000000000000e+01,1.595562249422073364e-01,-2.557920932769775391e+00
9.000000000000000000e+01,-7.546278089284896851e-02,8.150159120559692383e-01
9.000000000000000000e+01,-3.072563409805297852e-01,3.725205063819885254e-01
9.000000000000000000e+01,1.856575965881347656e+00,5.397526025772094727e-01
9.000000000000000000e+01,4.962777197360992432e-01,-9.229070544242858887e-01
9.000000000000000000e+01,1.439274787902832031e+00,1.555287599563598633e+00
9.000000000000000000e+01,-8.427519202232360840e-01,-1.574569463729858398e+00
9.000000000000000000e+01,-1.417816728353500366e-01,-1.062095880508422852e+00
9.000000000000000000e+01,-7.264178395271301270e-01,4.083585739135742188e-01
9.000000000000000000e+01,8.435024023056030273e-01,1.159682422876358032e-01
9.000000000000000000e+01,-4.764809906482696533e-01,-6.369363665580749512e-01
9.000000000000000000e+01,9.774327278137207031e-01,-8.748452663421630859e-01
9.000000000000000000e+01,3.072896003723144531e-01,-1.425818920135498047e+00
9.000000000000000000e+01,1.028466224670410156e+00,-1.357657551765441895e+00
9.000000000000000000e+01,-1.726503372192382812e-01,3.871467113494873047e-01
9.000000000000000000e+01,2.611184120178222656e-01,-1.698090434074401855e-01
9.000000000000000000e+01,7.506409287452697754e-02,9.671525359153747559e-01
9.000000000000000000e+01,-9.946026802062988281e-01,-1.553751707077026367e+00
9.000000000000000000e+01,-3.448448777198791504e-01,-1.132737040519714355e+00
9.000000000000000000e+01,5.716952681541442871e-01,-3.463054299354553223e-01
9.000000000000000000e+01,-7.921823263168334961e-01,7.196696400642395020e-01
9.000000000000000000e+01,-1.334102869033813477e+00,4.055608510971069336e-01
9.000000000000000000e+01,-2.252437591552734375e+00,1.002990245819091797e+00
9.000000000000000000e+01,6.212650537490844727e-01,-4.828559458255767822e-01
9.000000000000000000e+01,1.083895862102508545e-01,1.433853149414062500e+00
9.000000000000000000e+01,1.031006336212158203e+00,-1.124162435531616211e+00
9.000000000000000000e+01,-8.118045926094055176e-01,-8.754593729972839355e-01
9.000000000000000000e+01,3.578397035598754883e-01,4.616192877292633057e-01
9.000000000000000000e+01,2.157046496868133545e-01,-3.284429907798767090e-01
9.000000000000000000e+01,-2.683642804622650146e-01,-1.762214660644531250e+00
9.000000000000000000e+01,2.774209678173065186e-01,-1.789096593856811523e+00
9.000000000000000000e+01,6.438015103340148926e-01,-1.142815470695495605e+00
9.000000000000000000e+01,-6.210055351257324219e-01,1.025880813598632812e+00
9.000000000000000000e+01,-1.708692550659179688e+00,-5.694928169250488281e-01
9.000000000000000000e+01,-3.539501130580902100e-01,-8.267777562141418457e-01
9.000000000000000000e+01,-6.702218055725097656e-01,-1.607456505298614502e-01
9.000000000000000000e+01,-1.854189634323120117e+00,3.098455369472503662e-01
9.000000000000000000e+01,-1.490103125572204590e+00,3.345995545387268066e-01
9.000000000000000000e+01,-1.660848855972290039e+00,6.737145185470581055e-01
9.000000000000000000e+01,1.047877192497253418e+00,-9.800918102264404297e-01
9.000000000000000000e+01,-1.723784685134887695e+00,-1.508017897605895996e+00
9.000000000000000000e+01,-2.856949090957641602e+00,-3.204565048217773438e-01
9.000000000000000000e+01,7.722321748733520508e-01,8.144498467445373535e-01
9.000000000000000000e+01,1.011506915092468262e-01,-1.871387004852294922e+00
9.000000000000000000e+01,-1.790659904479980469e+00,-2.979547083377838135e-01
9.000000000000000000e+01,-9.898598194122314453e-01,-1.546536922454833984e+00
9.000000000000000000e+01,2.474404722452163696e-01,-2.064754486083984375e+00
9.000000000000000000e+01,4.767596423625946045e-01,-7.049740552902221680e-01
9.000000000000000000e+01,-8.298430442810058594e-01,7.625623941421508789e-01
8.000000000000000000e+01,1.013176321983337402e+00,7.875134050846099854e-02
8.000000000000000000e+01,2.299257993698120117e+00,-7.709086537361145020e-01
8.000000000000000000e+01,-1.344018220901489258e+00,2.348634153604507446e-01
8.000000000000000000e+01,-5.541737079620361328e-01,-1.387667655944824219e-02
8.000000000000000000e+01,8.515373468399047852e-01,-7.216284275054931641e-01
8.000000000000000000e+01,-6.275695562362670898e-01,-3.904663026332855225e-01
8.000000000000000000e+01,1.802646398544311523e+00,-7.047626972198486328e-01
8.000000000000000000e+01,-2.929832935333251953e-01,8.182972669601440430e-01
8.000000000000000000e+01,3.194952309131622314e-01,-7.208311557769775391e-01
8.000000000000000000e+01,-5.443147420883178711e-01,-1.556420773267745972e-01
8.000000000000000000e+01,1.168017983436584473e+00,-5.038011074066162109e-01
8.000000000000000000e+01,-4.309226870536804199e-01,-9.669553041458129883e-01
8.000000000000000000e+01,2.311486005783081055e-02,1.187839061021804810e-01
8.000000000000000000e+01,1.691895127296447754e-01,-1.108199357986450195e-02
8.000000000000000000e+01,-3.392878174781799316e-01,-5.975963473320007324e-01
8.000000000000000000e+01,-1.291468977928161621e+00,1.108170628547668457e+00
8.000000000000000000e+01,-8.811896443367004395e-01,2.571056783199310303e-02
8.000000000000000000e+01,-1.094217896461486816e+00,-3.137882053852081299e-02
8.000000000000000000e+01,-6.102649867534637451e-02,4.049003720283508301e-01
8.000000000000000000e+01,4.323795437812805176e-01,7.440282106399536133e-01
8.000000000000000000e+01,-6.990778446197509766e-01,8.370989561080932617e-02
8.000000000000000000e+01,2.743402123451232910e-01,9.346374869346618652e-02
8.000000000000000000e+01,4.968497157096862793e-01,-7.305054664611816406e-01
8.000000000000000000e+01,-4.971166551113128662e-01,3.532219827175140381e-01
8.000000000000000000e+01,-1.032686233520507812e-01,1.507311582565307617e+00
8.000000000000000000e+01,-8.490304946899414062e-01,-5.166124105453491211e-01
8.000000000000000000e+01,5.767512321472167969e-02,4.276048541069030762e-01
8.000000000000000000e+01,9.909798502922058105e-01,-4.199182987213134766e-01
8.000000000000000000e+01,1.212682962417602539e+00,1.453667044639587402e+00
8.000000000000000000e+01,-5.778790712356567383e-01,-1.405649423599243164e+00
8.000000000000000000e+01,3.775350153446197510e-01,1.273091912269592285e+00
8.000000000000000000e+01,1.993071287870407104e-01,-8.569440841674804688e-01
8.000000000000000000e+01,2.322362184524536133e+00,-3.968954384326934814e-01
8.000000000000000000e+01,-1.117236137390136719e+00,2.702514231204986572e-01
8.000000000000000000e+01,1.753711849451065063e-01,-4.636092483997344971e-02
8.000000000000000000e+01,-1.080541849136352539e+00,-8.954373598098754883e-01
8.000000000000000000e+01,-8.076826333999633789e-01,-2.369676530361175537e-01
8.000000000000000000e+01,-6.197940111160278320e-01,8.107516169548034668e-01
8.000000000000000000e+01,-4.416287541389465332e-01,6.797790527343750000e-01
8.000000000000000000e+01,-5.336720347404479980e-01,5.744310617446899414e-01
8.000000000000000000e+01,-8.097680807113647461e-01,3.088346421718597412e-01
8.000000000000000000e+01,3.691547214984893799e-01,-8.025682568550109863e-01
8.000000000000000000e+01,1.619332581758499146e-01,6.803496479988098145e-01
8.000000000000000000e+01,9.886134266853332520e-01,-1.205017566680908203e+00
8.000000000000000000e+01,1.308999419212341309e+00,-3.456279039382934570e-01
8.000000000000000000e+01,4.209835231304168701e-01,1.444542706012725830e-01
8.000000000000000000e+01,4.338497519493103027e-01,1.046839579939842224e-01
8.000000000000000000e+01,1.978593707084655762e+00,-3.511190414428710938e-02
8.000000000000000000e+01,-5.228328704833984375e-02,5.375947952270507812e-01
8.000000000000000000e+01,8.365169912576675415e-02,1.909287273883819580e-01
8.000000000000000000e+01,-1.812497228384017944e-01,9.825561046600341797e-01
8.000000000000000000e+01,1.005293875932693481e-01,1.480680942535400391e+00
8.000000000000000000e+01,-1.651142477989196777e+00,-5.911895632743835449e-01
8.000000000000000000e+01,1.116771578788757324e+00,8.127984404563903809e-01
8.000000000000000000e+01,2.911140024662017822e-01,-1.193473577499389648e+00
8.000000000000000000e+01,5.967425107955932617e-01,-8.045392036437988281e-01
8.000000000000000000e+01,9.375710487365722656e-01,4.964977204799652100e-01
8.000000000000000000e+01,-1.362522721290588379e+00,9.751382470130920410e-01
8.000000000000000000e+01,1.053639411926269531e+00,7.611473798751831055e-01
8.000000000000000000e+01,-6.772233247756958008e-01,8.717048764228820801e-01
8.000000000000000000e+01,-1.414260029792785645e+00,5.211224555969238281e-01
8.000000000000000000e+01,2.508362829685211182e-01,1.255809962749481201e-01
8.000000000000000000e+01,-9.977488517761230469e-01,-2.486871242523193359e+00
8.000000000000000000e+01,1.840718388557434082e-01,7.966029644012451172e-02
8.000000000000000000e+01,1.079214811325073242e+00,2.883048951625823975e-01
8.000000000000000000e+01,4.651030898094177246e-02,-4.742180705070495605e-01
8.000000000000000000e+01,1.407500356435775757e-01,-3.929790258407592773e-01
8.000000000000000000e+01,-4.025664925575256348e-01,1.819300651550292969e+00
8.000000000000000000e+01,1.887032628059387207e+00,1.294140934944152832e+00
8.000000000000000000e+01,1.726765155792236328e+00,-2.407645702362060547e+00
8.000000000000000000e+01,1.316897630691528320e+00,8.429102301597595215e-01
8.000000000000000000e+01,-1.346887350082397461e-01,8.465932607650756836e-01
8.000000000000000000e+01,-7.481595277786254883e-01,-8.492544293403625488e-04
8.000000000000000000e+01,-2.210050821304321289e-02,-1.619640111923217773e+00
8.000000000000000000e+01,-6.221914291381835938e-01,8.522019386291503906e-01
8.000000000000000000e+01,-1.336805462837219238e+00,-4.333890080451965332e-01
8.000000000000000000e+01,1.983337998390197754e+00,7.575938701629638672e-01
8.000000000000000000e+01,-4.872994124889373779e-01,2.325974702835083008e-01
8.000000000000000000e+01,-1.947849690914154053e-01,-1.844203472137451172e-02
8.000000000000000000e+01,1.773138940334320068e-01,5.902341008186340332e-01
8.000000000000000000e+01,-1.746707677841186523e+00,2.194060325622558594e+00
8.000000000000000000e+01,-1.355615258216857910e+00,1.551416516304016113e-02
8.000000000000000000e+01,-3.803872466087341309e-01,5.633246302604675293e-01
8.000000000000000000e+01,-1.403403520584106445e+00,-5.855962634086608887e-03
8.000000000000000000e+01,-2.361041307449340820e-02,1.505182623863220215e+00
8.000000000000000000e+01,-4.903796613216400146e-01,4.272218421101570129e-02
8.000000000000000000e+01,9.458136558532714844e-01,2.418019920587539673e-01
8.000000000000000000e+01,1.607912421226501465e+00,2.163820564746856689e-01
8.000000000000000000e+01,1.261296749114990234e+00,1.398061037063598633e+00
8.000000000000000000e+01,8.474555611610412598e-02,8.151754140853881836e-01
8.000000000000000000e+01,-8.864403367042541504e-01,-1.975174993276596069e-01
8.000000000000000000e+01,-7.184069156646728516e-01,7.516101598739624023e-01
8.000000000000000000e+01,2.008525848388671875e+00,7.125052809715270996e-01
8.000000000000000000e+01,-5.901171267032623291e-02,-1.686174154281616211e+00
8.000000000000000000e+01,2.220745086669921875e-01,-6.707211732864379883e-01
8.000000000000000000e+01,6.346973031759262085e-02,3.000619888305664062e+00
8.000000000000000000e+01,3.487894684076309204e-02,2.928458452224731445e-01
8.000000000000000000e+01,2.454002946615219116e-01,4.293930530548095703e-01
8.000000000000000000e+01,-1.103587150573730469e+00,-5.104671716690063477e-01
8.000000000000000000e+01,-1.374273777008056641e+00,-5.542600154876708984e-01
8.000000000000000000e+01,1.725379526615142822e-01,-4.612770676612854004e-01
8.000000000000000000e+01,7.736365795135498047e-01,-1.079355716705322266e+00
8.000000000000000000e+01,1.294468998908996582e+00,1.173187494277954102e+00
8.000000000000000000e+01,2.358115673065185547e+00,9.885326623916625977e-01
8.000000000000000000e+01,-6.368119716644287109e-01,1.373017072677612305e+00
8.000000000000000000e+01,-1.025724530220031738e+00,7.545830011367797852e-01
8.000000000000000000e+01,1.604094266891479492e+00,-4.600206017494201660e-01
8.000000000000000000e+01,1.590076208114624023e+00,-8.949626237154006958e-02
8.000000000000000000e+01,2.095184087753295898e+00,1.986535906791687012e+00
8.000000000000000000e+01,-1.404926538467407227e+00,-3.526366651058197021e-01
8.000000000000000000e+01,6.566444635391235352e-01,4.760459065437316895e-01
8.000000000000000000e+01,8.479731082916259766e-01,6.095281839370727539e-01
8.000000000000000000e+01,1.032438755035400391e+00,5.960484147071838379e-01
8.000000000000000000e+01,-2.405739068984985352e+00,3.592791259288787842e-01
8.000000000000000000e+01,1.173958182334899902e+00,-1.813062667846679688e+00
8.000000000000000000e+01,-6.155094504356384277e-01,-6.847713589668273926e-01
8.000000000000000000e+01,-2.125550985336303711e+00,4.081676900386810303e-02
8.000000000000000000e+01,1.238290548324584961e+00,-1.013401597738265991e-01
8.000000000000000000e+01,-2.309571981430053711e+00,1.606381893157958984e+00
8.000000000000000000e+01,1.130887791514396667e-01,5.228221416473388672e-01
8.000000000000000000e+01,-2.544981956481933594e+00,-1.216266989707946777e+00
8.000000000000000000e+01,-8.542593717575073242e-01,6.696514487266540527e-01
8.000000000000000000e+01,-4.546276330947875977e-01,1.551008522510528564e-01
8.000000000000000000e+01,8.995298743247985840e-01,2.998055219650268555e-01
8.000000000000000000e+01,-5.873608589172363281e-01,1.783725261688232422e+00
8.000000000000000000e+01,-4.439494013786315918e-01,7.839523553848266602e-01
8.000000000000000000e+01,-2.520151138305664062e-01,-9.680985212326049805e-01
8.000000000000000000e+01,1.351500272750854492e+00,-7.812242507934570312e-01
8.000000000000000000e+01,2.687842249870300293e-01,-3.328799009323120117e-01
8.000000000000000000e+01,-6.456132531166076660e-01,5.988569259643554688e-01
8.000000000000000000e+01,4.263014793395996094e-01,5.115051269531250000e-01
8.000000000000000000e+01,2.586242556571960449e-01,-2.020006179809570312e-01
8.000000000000000000e+01,2.268950223922729492e+00,1.177287340164184570e+00
8.000000000000000000e+01,-1.681843876838684082e+00,-1.029192328453063965e+00
8.000000000000000000e+01,2.413928508758544922e-01,7.515228986740112305e-01
8.000000000000000000e+01,-1.488158702850341797e+00,-7.056129574775695801e-01
8.000000000000000000e+01,-5.647644996643066406e-01,6.507520079612731934e-01
8.000000000000000000e+01,-1.330503344535827637e+00,-1.159471422433853149e-01
8.000000000000000000e+01,-8.790559172630310059e-01,2.057621479034423828e+00
8.000000000000000000e+01,-3.842639327049255371e-01,9.361481666564941406e-01
8.000000000000000000e+01,-8.171992897987365723e-01,-8.486255407333374023e-01
8.000000000000000000e+01,2.334237098693847656e-01,-5.248537659645080566e-01
8.000000000000000000e+01,6.660299897193908691e-01,-1.091133952140808105e+00
8.000000000000000000e+01,-2.922549247741699219e-01,9.165907502174377441e-01
8.000000000000000000e+01,-2.491364479064941406e-01,-5.102105736732482910e-01
8.000000000000000000e+01,-9.532837867736816406e-01,-9.111713767051696777e-01
8.000000000000000000e+01,1.295291543006896973e+00,-1.876116394996643066e+00
8.000000000000000000e+01,5.714010596275329590e-01,-5.818201899528503418e-01
8.000000000000000000e+01,-7.728257775306701660e-02,2.032528072595596313e-02
8.000000000000000000e+01,8.328130245208740234e-01,-3.114235699176788330e-01
8.000000000000000000e+01,-1.978387236595153809e-01,3.194880485534667969e-01
8.000000000000000000e+01,3.465481996536254883e-01,1.494898200035095215e+00
8.000000000000000000e+01,1.011366844177246094e+00,-4.430781006813049316e-01
8.000000000000000000e+01,1.071739345788955688e-01,-1.740831851959228516e+00
8.000000000000000000e+01,1.267127037048339844e+00,2.327684164047241211e+00
8.000000000000000000e+01,-1.202566146850585938e+00,-1.306731343269348145e+00
8.000000000000000000e+01,8.356665968894958496e-01,-1.146791815757751465e+00
8.000000000000000000e+01,-6.042926907539367676e-01,7.002976536750793457e-02
8.000000000000000000e+01,-1.215368807315826416e-01,4.838295876979827881e-01
8.000000000000000000e+01,-5.892773866653442383e-01,-4.186725020408630371e-01
8.000000000000000000e+01,8.948732614517211914e-01,-1.920171231031417847e-01
8.000000000000000000e+01,4.027238786220550537e-01,-4.300930202007293701e-01
8.000000000000000000e+01,1.826434373855590820e+00,-2.643850147724151611e-01
8.000000000000000000e+01,8.575208783149719238e-01,-1.310909628868103027e+00
8.000000000000000000e+01,8.508813381195068359e-01,-7.416802644729614258e-01
8.000000000000000000e+01,-4.400612711906433105e-01,2.056661993265151978e-02
8.000000000000000000e+01,-2.442470192909240723e-01,-1.435184717178344727e+00
8.000000000000000000e+01,-7.535420060157775879e-01,-2.916949093341827393e-01
8.000000000000000000e+01,-8.719306439161300659e-03,-5.416609346866607666e-02
8.000000000000000000e+01,4.523023664951324463e-01,7.839208245277404785e-01
8.000000000000000000e+01,-1.458910703659057617e-01,-1.684694141149520874e-01
8.000000000000000000e+01,-6.178299188613891602e-01,1.113674283027648926e+00
8.000000000000000000e+01,-1.091983795166015625e+00,-6.596694886684417725e-02
8.000000000000000000e+01,1.262651443481445312e+00,-6.907528638839721680e-01
8.000000000000000000e+01,5.315345525741577148e-01,5.573608875274658203e-01
8.000000000000000000e+01,-1.168863534927368164e+00,-3.462735414505004883e-01
8.000000000000000000e+01,1.180416584014892578e+00,-2.899161279201507568e-01
8.000000000000000000e+01,1.011664390563964844e+00,-5.058976411819458008e-01
8.000000000000000000e+01,-7.720598578453063965e-02,-1.793289780616760254e-01
8.000000000000000000e+01,-1.040577888488769531e-01,-9.182499051094055176e-01
8.000000000000000000e+01,3.602304756641387939e-01,-1.770304560661315918e+00
8.000000000000000000e+01,-4.308887124061584473e-01,-1.965222716331481934e+00
8.000000000000000000e+01,-9.969034790992736816e-01,-1.105986475944519043e+00
8.000000000000000000e+01,8.550077676773071289e-01,6.794683337211608887e-01
8.000000000000000000e+01,-1.092726290225982666e-01,1.789546132087707520e+00
8.000000000000000000e+01,-2.151646614074707031e+00,1.513739347457885742e+00
8.000000000000000000e+01,-6.249554753303527832e-01,-5.510188937187194824e-01
8.000000000000000000e+01,-6.377984285354614258e-01,-1.919366419315338135e-02
8.000000000000000000e+01,1.245095133781433105e+00,5.204448103904724121e-02
8.000000000000000000e+01,-7.250053286552429199e-01,-6.738087534904479980e-01
8.000000000000000000e+01,-2.276708841323852539e+00,-6.747652292251586914e-01
8.000000000000000000e+01,5.327939987182617188e-01,1.875431835651397705e-01
8.000000000000000000e+01,-5.664125084877014160e-02,-1.633014321327209473e+00
8.000000000000000000e+01,-1.642302632331848145e+00,6.748397946357727051e-01
8.000000000000000000e+01,3.510268330574035645e-01,-2.416429758071899414e+00
8.000000000000000000e+01,5.201858878135681152e-01,-1.338941454887390137e-01
8.000000000000000000e+01,-3.865388035774230957e-01,-3.144830167293548584e-01
8.000000000000000000e+01,2.881654798984527588e-01,1.952172368764877319e-01
7.000000000000000000e+01,1.553233623504638672e+00,-1.234054118394851685e-01
7.000000000000000000e+01,-9.869125485420227051e-01,-9.479671716690063477e-02
7.000000000000000000e+01,-2.813895225524902344e+00,-6.372720003128051758e-01
7.000000000000000000e+01,-8.335856199264526367e-01,-1.013001501560211182e-01
7.000000000000000000e+01,8.271596431732177734e-01,-9.188922643661499023e-01
7.000000000000000000e+01,-6.480199098587036133e-01,-1.196834802627563477e+00
7.000000000000000000e+01,6.638168096542358398e-01,-1.115076780319213867e+00
7.000000000000000000e+01,-1.300773859024047852e+00,-7.734204530715942383e-01
7.000000000000000000e+01,9.805648326873779297e-01,-1.439777165651321411e-01
7.000000000000000000e+01,-9.299986958503723145e-01,-6.776785254478454590e-01
7.000000000000000000e+01,-5.413472652435302734e-03,5.500519275665283203e-01
7.000000000000000000e+01,-1.139274597167968750e+00,-1.637188553810119629e+00
7.000000000000000000e+01,6.875102519989013672e-01,2.705113589763641357e-01
7.000000000000000000e+01,-1.339081406593322754e+00,3.725133240222930908e-01
7.000000000000000000e+01,1.426798105239868164e-02,-4.958415031433105469e-01
7.000000000000000000e+01,-3.475949168205261230e-01,7.197620868682861328e-01
7.000000000000000000e+01,-1.592655539512634277e+00,6.202563643455505371e-01
7.000000000000000000e+01,3.855175077915191650e-01,-5.526235103607177734e-01
7.000000000000000000e+01,5.025141239166259766e-01,-1.775617897510528564e-01
7.000000000000000000e+01,-1.700242519378662109e+00,-1.225243687629699707e+00
7.000000000000000000e+01,-1.696850538253784180e+00,9.654414653778076172e-02
7.000000000000000000e+01,-8.813998699188232422e-01,4.568919539451599121e-01
7.000000000000000000e+01,-2.318784445524215698e-01,4.748925566673278809e-02
7.000000000000000000e+01,-7.379896044731140137e-01,-7.559152245521545410e-01
7.000000000000000000e+01,3.391432762145996094e-01,8.110985755920410156e-01
7.000000000000000000e+01,-6.383286714553833008e-01,-1.182894706726074219e+00
7.000000000000000000e+01,6.284533143043518066e-01,9.454642236232757568e-02
7.000000000000000000e+01,8.700982332229614258e-01,-1.605335712432861328e+00
7.000000000000000000e+01,-1.975367367267608643e-01,1.279961585998535156e+00
7.000000000000000000e+01,-8.485904335975646973e-01,-2.359271049499511719e-01
7.000000000000000000e+01,-1.174441576004028320e-01,1.220898747444152832e+00
7.000000000000000000e+01,-5.830852389335632324e-01,6.577548384666442871e-02
7.000000000000000000e+01,2.173955917358398438e+00,3.761381283402442932e-02
7.000000000000000000e+01,-3.248250484466552734e-02,4.244978725910186768e-01
7.000000000000000000e+01,-3.057748675346374512e-01,-1.543018221855163574e-02
7.000000000000000000e+01,1.280889391899108887e+00,1.493344306945800781e+00
7.000000000000000000e+01,8.132846355438232422e-01,4.510589540004730225e-01
7.000000000000000000e+01,5.087587237358093262e-01,1.472605109214782715e+00
7.000000000000000000e+01,-1.150888085365295410e+00,1.252807855606079102e+00
7.000000000000000000e+01,1.017746999859809875e-01,-9.041848778724670410e-02
7.000000000000000000e+01,-7.225587964057922363e-01,9.051416516304016113e-01
7.000000000000000000e+01,6.090443730354309082e-01,3.146827220916748047e-02
7.000000000000000000e+01,1.267989635467529297e+00,4.199627935886383057e-01
7.000000000000000000e+01,1.671346187591552734e+00,-1.335482358932495117e+00
7.000000000000000000e+01,9.840195178985595703e-01,7.938246726989746094e-01
7.000000000000000000e+01,-1.953123509883880615e-01,9.034434556961059570e-01
7.000000000000000000e+01,8.040871620178222656e-01,4.335471689701080322e-01
7.000000000000000000e+01,1.225591301918029785e+00,-1.070300817489624023e+00
7.000000000000000000e+01,-5.561453700065612793e-01,4.976838231086730957e-01
7.000000000000000000e+01,4.490412175655364990e-01,7.474648356437683105e-01
7.000000000000000000e+01,-7.186737656593322754e-01,1.202923417091369629e+00
7.000000000000000000e+01,-1.247354269027709961e+00,7.107864618301391602e-01
7.000000000000000000e+01,-6.555626988410949707e-01,-1.378268003463745117e-01
7.000000000000000000e+01,1.114336967468261719e+00,1.884678751230239868e-01
7.000000000000000000e+01,1.242550373077392578e+00,-6.811447739601135254e-01
7.000000000000000000e+01,2.676167190074920654e-01,-1.410791993141174316e+00
7.000000000000000000e+01,1.521613836288452148e+00,6.729133129119873047e-01
7.000000000000000000e+01,1.853746414184570312e+00,6.352612376213073730e-01
7.000000000000000000e+01,-1.010140180587768555e+00,-8.339157700538635254e-01
7.000000000000000000e+01,-3.759866952896118164e-01,1.600259780883789062e+00
7.000000000000000000e+01,-1.648257017135620117e+00,-7.386915087699890137e-01
7.000000000000000000e+01,-1.060069561004638672e+00,3.537871539592742920e-01
7.000000000000000000e+01,9.966697692871093750e-01,5.275340676307678223e-01
7.000000000000000000e+01,-3.386497199535369873e-01,-2.007833242416381836e+00
7.000000000000000000e+01,-1.091378778219223022e-01,-7.049168348312377930e-01
7.000000000000000000e+01,-1.561336815357208252e-01,-1.384064108133316040e-01
7.000000000000000000e+01,-1.593787550926208496e+00,-1.017497658729553223e+00
7.000000000000000000e+01,-1.279429495334625244e-01,1.531229466199874878e-01
7.000000000000000000e+01,1.064357042312622070e+00,1.081577897071838379e+00
7.000000000000000000e+01,1.086544632911682129e+00,7.202094197273254395e-01
7.000000000000000000e+01,1.328874230384826660e+00,-1.064792156219482422e+00
7.000000000000000000e+01,2.192395687103271484e+00,2.562685012817382812e-01
7.000000000000000000e+01,1.050052881240844727e+00,6.034565567970275879e-01
7.000000000000000000e+01,-1.229579895734786987e-01,6.205742359161376953e-01
7.000000000000000000e+01,-6.252804994583129883e-01,-1.456073164939880371e+00
7.000000000000000000e+01,3.328998684883117676e-01,7.610086798667907715e-01
7.000000000000000000e+01,-5.610259175300598145e-01,-1.059404015541076660e+00
7.000000000000000000e+01,1.945349574089050293e+00,-1.511774659156799316e-01
7.000000000000000000e+01,-1.382915735244750977e+00,-6.048836708068847656e-01
7.000000000000000000e+01,4.318177998065948486e-01,1.823824793100357056e-01
7.000000000000000000e+01,6.478380560874938965e-01,9.538072943687438965e-01
7.000000000000000000e+01,-6.089113950729370117e-01,9.674212336540222168e-01
7.000000000000000000e+01,-1.289871931076049805e+00,3.572224378585815430e-01
7.000000000000000000e+01,-1.209068894386291504e-01,8.771427869796752930e-01
7.000000000000000000e+01,-1.023294210433959961e+00,-8.105930089950561523e-01
7.000000000000000000e+01,-1.218636035919189453e+00,8.466413021087646484e-01
7.000000000000000000e+01,-2.139095962047576904e-01,7.082248330116271973e-01
7.000000000000000000e+01,4.165851473808288574e-01,9.583274126052856445e-01
7.000000000000000000e+01,1.276879310607910156e+00,-1.160972833633422852e+00
7.000000000000000000e+01,7.103585004806518555e-01,1.067877173423767090e+00
7.000000000000000000e+01,2.032145857810974121e-01,1.218893408775329590e+00
7.000000000000000000e+01,-3.120322823524475098e-01,-6.430867910385131836e-01
7.000000000000000000e+01,-1.881210207939147949e-01,1.645326375961303711e+00
7.000000000000000000e+01,1.900176644325256348e+00,5.867121815681457520e-01
7.000000000000000000e+01,4.319285154342651367e-01,-7.129867672920227051e-01
7.000000000000000000e+01,-4.211917519569396973e-01,3.357250988483428955e-01
7.000000000000000000e+01,-8.867031335830688477e-01,2.183726072311401367e+00
7.000000000000000000e+01,-4.034369587898254395e-01,-1.021339178085327148e+00
7.000000000000000000e+01,-2.835619151592254639e-01,4.280477166175842285e-01
7.000000000000000000e+01,-9.348680377006530762e-01,-2.317497730255126953e-01
7.000000000000000000e+01,-1.561587452888488770e+00,2.407033741474151611e-01
7.000000000000000000e+01,-4.882261753082275391e-01,3.283179402351379395e-01
7.000000000000000000e+01,-3.635300397872924805e-01,-2.531005442142486572e-01
7.000000000000000000e+01,2.428306102752685547e+00,8.610221147537231445e-01
7.000000000000000000e+01,2.043707132339477539e+00,1.712371349334716797e+00
7.000000000000000000e+01,-1.639621257781982422e+00,7.109724879264831543e-01
7.000000000000000000e+01,-9.812693595886230469e-01,-2.596565783023834229e-01
7.000000000000000000e+01,1.109208345413208008e+00,-1.322041273117065430e+00
7.000000000000000000e+01,8.853183388710021973e-01,-1.895773708820343018e-01
7.000000000000000000e+01,8.044040203094482422e-01,1.242676019668579102e+00
7.000000000000000000e+01,-1.457528710365295410e+00,-3.343614935874938965e-01
7.000000000000000000e+01,1.134378910064697266e+00,-4.245671331882476807e-01
7.000000000000000000e+01,3.481106460094451904e-01,-1.408285379409790039e+00
7.000000000000000000e+01,8.472182154655456543e-01,5.978273153305053711e-01
7.000000000000000000e+01,-1.736041426658630371e+00,-1.664745807647705078e-01
7.000000000000000000e+01,-4.479551017284393311e-01,-6.163218021392822266e-01
7.000000000000000000e+01,-8.394200801849365234e-01,4.954324662685394287e-01
7.000000000000000000e+01,1.233379602432250977e+00,-1.146186709403991699e+00
7.000000000000000000e+01,-2.568526268005371094e+00,8.383625745773315430e-01
7.000000000000000000e+01,-4.502837359905242920e-02,-3.688884377479553223e-01
7.000000000000000000e+01,-8.750328421592712402e-01,-1.501338601112365723e+00
7.000000000000000000e+01,-6.469851732254028320e-01,7.521115541458129883e-01
7.000000000000000000e+01,-1.120908379554748535e+00,1.163105368614196777e+00
7.000000000000000000e+01,-4.163128733634948730e-01,5.453553199768066406e-01
7.000000000000000000e+01,-2.503564953804016113e-02,8.317360281944274902e-01
7.000000000000000000e+01,-3.336146771907806396e-01,-2.815500199794769287e-01
7.000000000000000000e+01,2.872012257575988770e-01,-6.822601556777954102e-01
7.000000000000000000e+01,7.673108577728271484e-02,-8.937172889709472656e-01
7.000000000000000000e+01,8.162608146667480469e-01,5.559182167053222656e-02
7.000000000000000000e+01,1.781039088964462280e-01,1.585059285163879395e+00
7.000000000000000000e+01,1.525921940803527832e+00,6.365058422088623047e-01
7.000000000000000000e+01,1.316137552261352539e+00,7.847822904586791992e-01
7.000000000000000000e+01,2.062949657440185547e+00,2.463982701301574707e-01
7.000000000000000000e+01,-2.295559048652648926e-01,-1.433717370033264160e+00
7.000000000000000000e+01,8.898771405220031738e-01,5.070453286170959473e-01
7.000000000000000000e+01,-1.522361040115356445e+00,-1.156383872032165527e+00
7.000000000000000000e+01,-9.546640515327453613e-01,7.463872432708740234e-01
7.000000000000000000e+01,-1.375692605972290039e+00,8.482235670089721680e-01
7.000000000000000000e+01,-8.216518759727478027e-01,9.490501880645751953e-01
7.000000000000000000e+01,-1.198259145021438599e-01,1.405578851699829102e+00
7.000000000000000000e+01,9.238696098327636719e-01,1.342238783836364746e-01
7.000000000000000000e+01,-7.149997949600219727e-01,-8.353674411773681641e-01
7.000000000000000000e+01,2.845728099346160889e-01,-8.582301735877990723e-01
7.000000000000000000e+01,6.099818944931030273e-01,1.495959281921386719e+00
7.000000000000000000e+01,-1.261707782745361328e+00,-3.760141432285308838e-01
7.000000000000000000e+01,-1.290239572525024414e+00,9.653027653694152832e-01
7.000000000000000000e+01,-3.284210562705993652e-01,-1.857021093368530273e+00
7.000000000000000000e+01,3.391370773315429688e-01,6.300298571586608887e-01
7.000000000000000000e+01,-9.242977201938629150e-02,2.609273791313171387e-01
7.000000000000000000e+01,1.566376447677612305e+00,3.364416360855102539e-01
7.000000000000000000e+01,3.095397055149078369e-01,-2.260070562362670898e+00
7.000000000000000000e+01,-3.239712715148925781e-01,-2.260136902332305908e-01
7.000000000000000000e+01,-2.442865669727325439e-01,1.176977872848510742e+00
7.000000000000000000e+01,1.871228814125061035e+00,9.430468082427978516e-02
7.000000000000000000e+01,-5.933858454227447510e-02,-2.894056558609008789e+00
7.000000000000000000e+01,1.583456158638000488e+00,-1.654180884361267090e-01
7.000000000000000000e+01,-9.282795190811157227e-01,-1.463891506195068359e+00
7.000000000000000000e+01,-2.531036734580993652e-02,6.648817658424377441e-02
7.000000000000000000e+01,-6.235576868057250977e-01,4.591917991638183594e-02
7.000000000000000000e+01,-8.428744077682495117e-01,9.062041044235229492e-01
7.000000000000000000e+01,2.589854896068572998e-01,5.664407014846801758e-01
7.000000000000000000e+01,8.680909872055053711e-01,7.097944617271423340e-02
7.000000000000000000e+01,6.502082943916320801e-02,5.592907071113586426e-01
7.000000000000000000e+01,8.097587227821350098e-01,7.665700912475585938e-01
7.000000000000000000e+01,5.844772458076477051e-01,9.876034259796142578e-01
7.000000000000000000e+01,7.294160127639770508e-01,1.161259114742279053e-01
7.000000000000000000e+01,1.709206104278564453e-01,-5.299583673477172852e-01
7.000000000000000000e+01,-1.347052574157714844e+00,-7.111861705780029297e-01
7.000000000000000000e+01,-1.167539477348327637e+00,1.086191892623901367e+00
7.000000000000000000e+01,9.761973619461059570e-01,-1.499287188053131104e-01
7.000000000000000000e+01,-9.606004357337951660e-01,-4.554117918014526367e-01
7.000000000000000000e+01,-6.738240718841552734e-01,2.623604536056518555e-01
7.000000000000000000e+01,-4.548519849777221680e-01,-1.285290479660034180e+00
7.000000000000000000e+01,9.326938986778259277e-01,1.673982441425323486e-01
7.000000000000000000e+01,-1.153617799282073975e-01,1.619355976581573486e-01
7.000000000000000000e+01,-2.125538825988769531e+00,-1.544023454189300537e-01
7.000000000000000000e+01,1.372740119695663452e-01,-4.114409983158111572e-01
7.000000000000000000e+01,1.027484297752380371e+00,-1.205725669860839844e+00
7.000000000000000000e+01,-1.995719671249389648e-01,1.443754553794860840e+00
7.000000000000000000e+01,1.073180556297302246e+00,-1.504977703094482422e+00
7.000000000000000000e+01,1.159840375185012817e-01,-1.454244375228881836e+00
7.000000000000000000e+01,8.534710407257080078e-01,-1.089767336845397949e+00
7.000000000000000000e+01,-1.180614709854125977e+00,-4.759557843208312988e-01
7.000000000000000000e+01,2.094388008117675781e-01,1.341610312461853027e+00
7.000000000000000000e+01,2.791232466697692871e-01,6.872677803039550781e-01
7.000000000000000000e+01,-2.368005990982055664e+00,1.277037620544433594e+00
7.000000000000000000e+01,-5.764657855033874512e-01,6.155854463577270508e-01
7.000000000000000000e+01,-1.574877798557281494e-01,1.317491412162780762e+00
7.000000000000000000e+01,1.938394308090209961e+00,9.139198660850524902e-01
7.000000000000000000e+01,-1.081062912940979004e+00,6.041008830070495605e-01
7.000000000000000000e+01,-1.538692474365234375e+00,-1.217301338911056519e-01
7.000000000000000000e+01,2.569431066513061523e-02,-9.123145341873168945e-01
7.000000000000000000e+01,-5.736858248710632324e-01,2.891770005226135254e-02
7.000000000000000000e+01,-2.195303440093994141e+00,1.151534557342529297e+00
7.000000000000000000e+01,3.879838585853576660e-01,-8.391235470771789551e-01
7.000000000000000000e+01,2.197545766830444336e+00,-4.792780876159667969e-01
7.000000000000000000e+01,2.099036425352096558e-01,-8.442896604537963867e-01
7.000000000000000000e+01,5.230108499526977539e-01,1.188621997833251953e+00
6.000000000000000000e+01,1.863761425018310547e+00,-2.184195071458816528e-01
6.000000000000000000e+01,-6.442641019821166992e-01,5.751781165599822998e-03
6.000000000000000000e+01,-2.595808982849121094e+00,-5.976632237434387207e-02
6.000000000000000000e+01,-5.509991645812988281e-01,9.326946735382080078e-01
6.000000000000000000e+01,3.231148421764373779e-01,-1.161458134651184082e+00
6.000000000000000000e+01,-5.956100225448608398e-01,-1.538209915161132812e+00
6.000000000000000000e+01,-2.467917948961257935e-01,-4.137138128280639648e-01
6.000000000000000000e+01,-9.326483011245727539e-01,-1.296098083257675171e-01
6.000000000000000000e+01,6.216037869453430176e-01,-4.329144358634948730e-01
6.000000000000000000e+01,-1.045497536659240723e+00,-4.889826774597167969e-01
6.000000000000000000e+01,-8.996010422706604004e-01,1.252170205116271973e-01
6.000000000000000000e+01,-1.346866488456726074e+00,-4.462438225746154785e-01
6.000000000000000000e+01,7.001259922981262207e-01,6.025041341781616211e-01
6.000000000000000000e+01,-1.252033114433288574e+00,1.657896637916564941e-01
6.000000000000000000e+01,8.894881606101989746e-02,-1.044799983501434326e-01
6.000000000000000000e+01,1.197376549243927002e-01,7.235735058784484863e-01
6.000000000000000000e+01,-2.821418046951293945e-01,-6.244860291481018066e-01
6.000000000000000000e+01,4.267168641090393066e-01,-3.848322033882141113e-01
6.000000000000000000e+01,9.560996294021606445e-01,-2.773017287254333496e-01
6.000000000000000000e+01,-8.684348464012145996e-01,-9.488209486007690430e-01
6.000000000000000000e+01,-2.210746705532073975e-01,3.201617598533630371e-01
6.000000000000000000e+01,2.810820937156677246e-03,4.378977715969085693e-01
6.000000000000000000e+01,-4.468787014484405518e-01,5.306822657585144043e-01
6.000000000000000000e+01,-1.291290163993835449e+00,-1.526688218116760254e+00
6.000000000000000000e+01,3.453396558761596680e-01,4.150750339031219482e-01
6.000000000000000000e+01,1.213652044534683228e-01,-4.735869169235229492e-01
6.000000000000000000e+01,7.177731990814208984e-01,-1.412624418735504150e-01
6.000000000000000000e+01,1.596384644508361816e-01,-9.535969495773315430e-01
6.000000000000000000e+01,8.526154756546020508e-01,1.030232906341552734e+00
6.000000000000000000e+01,-1.022670030593872070e+00,-9.040468931198120117e-02
6.000000000000000000e+01,-5.031082034111022949e-01,1.229701399803161621e+00
6.000000000000000000e+01,-1.238859534263610840e+00,5.271908640861511230e-01
6.000000000000000000e+01,1.715673089027404785e+00,-1.107641607522964478e-01
6.000000000000000000e+01,6.979973912239074707e-01,5.429878830909729004e-01
6.000000000000000000e+01,-1.229873418807983398e+00,5.967295765876770020e-01
6.000000000000000000e+01,1.426299691200256348e+00,1.599437355995178223e+00
6.000000000000000000e+01,1.647431135177612305e+00,-4.820392131805419922e-01
6.000000000000000000e+01,-3.170366883277893066e-01,1.006376624107360840e+00
6.000000000000000000e+01,-2.895103693008422852e-01,7.409977316856384277e-01
6.000000000000000000e+01,-1.783388555049896240e-01,7.781174033880233765e-02
6.000000000000000000e+01,-1.105991601943969727e+00,1.898090243339538574e-01
6.000000000000000000e+01,5.043489933013916016e-01,1.466048359870910645e-01
6.000000000000000000e+01,1.054865002632141113e+00,2.001908421516418457e-02
6.000000000000000000e+01,1.524804592132568359e+00,-2.236708700656890869e-01
6.000000000000000000e+01,3.765874803066253662e-01,1.331018686294555664e+00
6.000000000000000000e+01,-4.001615047454833984e-01,9.858169555664062500e-01
6.000000000000000000e+01,8.924984931945800781e-01,2.357869148254394531e-01
6.000000000000000000e+01,1.910713315010070801e+00,-5.034876465797424316e-01
6.000000000000000000e+01,-8.604787588119506836e-01,5.210277438163757324e-01
6.000000000000000000e+01,1.417119383811950684e+00,5.712416172027587891e-01
6.000000000000000000e+01,5.116956233978271484e-01,-5.841939449310302734e-01
6.000000000000000000e+01,-1.407384157180786133e+00,2.824690639972686768e-01
6.000000000000000000e+01,-4.169149398803710938e-01,-2.213803082704544067e-01
6.000000000000000000e+01,8.971975445747375488e-01,-5.444856286048889160e-01
6.000000000000000000e+01,1.758553385734558105e+00,-2.680670022964477539e-01
6.000000000000000000e+01,-4.679111540317535400e-01,-5.599764585494995117e-01
6.000000000000000000e+01,9.914677143096923828e-01,3.513472080230712891e-01
6.000000000000000000e+01,2.217484265565872192e-01,8.901280760765075684e-01
6.000000000000000000e+01,-8.381584882736206055e-01,-5.300631523132324219e-01
6.000000000000000000e+01,-1.269645690917968750e+00,1.401564002037048340e+00
6.000000000000000000e+01,-1.019676208496093750e+00,-5.501298904418945312e-01
6.000000000000000000e+01,-1.357403159141540527e+00,6.804608106613159180e-01
6.000000000000000000e+01,1.882826328277587891e+00,4.401956200599670410e-01
6.000000000000000000e+01,-3.464750349521636963e-01,-1.473474025726318359e+00
6.000000000000000000e+01,3.223039507865905762e-01,-5.064572095870971680e-01
6.000000000000000000e+01,9.030117988586425781e-01,-3.522126078605651855e-01
6.000000000000000000e+01,-1.760003566741943359e+00,-6.543445587158203125e-01
6.000000000000000000e+01,-3.638764619827270508e-01,-1.043038129806518555e+00
6.000000000000000000e+01,6.211766600608825684e-01,8.638179898262023926e-01
6.000000000000000000e+01,6.909821629524230957e-01,5.843148827552795410e-01
6.000000000000000000e+01,-3.489858508110046387e-01,-6.178542375564575195e-01
6.000000000000000000e+01,1.447051882743835449e+00,6.193642616271972656e-01
6.000000000000000000e+01,8.802043199539184570e-01,3.602679371833801270e-01
6.000000000000000000e+01,2.753913402557373047e-01,6.064885854721069336e-01
6.000000000000000000e+01,-1.047781944274902344e+00,-1.219509840011596680e+00
6.000000000000000000e+01,4.866907298564910889e-01,4.208891391754150391e-01
6.000000000000000000e+01,-2.786622047424316406e-01,6.105500459671020508e-02
6.000000000000000000e+01,8.654820919036865234e-01,-4.165876209735870361e-01
6.000000000000000000e+01,-4.325745105743408203e-01,7.994383573532104492e-03
6.000000000000000000e+01,-3.170540034770965576e-01,-2.721296846866607666e-01
6.000000000000000000e+01,-1.539996117353439331e-01,-8.273422718048095703e-01
6.000000000000000000e+01,-1.059847831726074219e+00,1.267503201961517334e-01
6.000000000000000000e+01,-6.203134059906005859e-01,1.620100021362304688e+00
6.000000000000000000e+01,-2.318836927413940430e+00,1.382037043571472168e+00
6.000000000000000000e+01,-8.813741803169250488e-01,-2.292390465736389160e-01
6.000000000000000000e+01,-9.154639840126037598e-01,1.050636172294616699e-01
6.000000000000000000e+01,-1.236864477396011353e-01,1.327511191368103027e+00
6.000000000000000000e+01,3.089515566825866699e-01,3.246091902256011963e-01
6.000000000000000000e+01,1.069045424461364746e+00,-6.884532570838928223e-01
6.000000000000000000e+01,3.542952537536621094e-01,7.064397335052490234e-01
6.000000000000000000e+01,-6.280862092971801758e-01,1.461466789245605469e+00
6.000000000000000000e+01,-7.307542562484741211e-01,-1.287597656250000000e+00
6.000000000000000000e+01,-6.095485687255859375e-01,9.659520983695983887e-01
6.000000000000000000e+01,1.817911386489868164e+00,8.091489672660827637e-01
6.000000000000000000e+01,4.093803465366363525e-01,-5.173835158348083496e-01
6.000000000000000000e+01,1.215395331382751465e-01,9.055064618587493896e-02
6.000000000000000000e+01,-2.205161154270172119e-01,2.123662471771240234e+00
6.000000000000000000e+01,-1.095121860504150391e+00,-1.349175810813903809e+00
6.000000000000000000e+01,-8.734056949615478516e-01,4.216543138027191162e-01
6.000000000000000000e+01,-1.804506897926330566e+00,-4.174755513668060303e-01
6.000000000000000000e+01,-1.230165123939514160e+00,5.370826274156570435e-02
6.000000000000000000e+01,3.036862015724182129e-01,-5.285532772541046143e-02
6.000000000000000000e+01,3.981175124645233154e-01,2.143273800611495972e-01
6.000000000000000000e+01,1.381336450576782227e+00,-3.104211688041687012e-01
6.000000000000000000e+01,1.468711018562316895e+00,1.773495316505432129e+00
6.000000000000000000e+01,-9.284160137176513672e-01,1.367286086082458496e+00
6.000000000000000000e+01,-1.210899829864501953e+00,5.092207789421081543e-01
6.000000000000000000e+01,1.300203919410705566e+00,-7.897934913635253906e-01
6.000000000000000000e+01,7.004376649856567383e-01,9.654127806425094604e-02
6.000000000000000000e+01,6.137309670448303223e-01,2.971687912940979004e-01
6.000000000000000000e+01,-1.249972939491271973e+00,-1.833282709121704102e-01
6.000000000000000000e+01,1.202570438385009766e+00,-8.198907375335693359e-01
6.000000000000000000e+01,1.428313970565795898e+00,-8.602631688117980957e-01
6.000000000000000000e+01,1.593210697174072266e+00,4.000926017761230469e-01
6.000000000000000000e+01,-1.981529831886291504e+00,2.679851055145263672e-01
6.000000000000000000e+01,4.365701973438262939e-02,-1.940110921859741211e+00
6.000000000000000000e+01,2.041266560554504395e-01,-1.874023526906967163e-01
6.000000000000000000e+01,-3.526099324226379395e-01,1.372822403907775879e+00
6.000000000000000000e+01,6.848779320716857910e-01,-1.295728325843811035e+00
6.000000000000000000e+01,-1.956157088279724121e+00,2.954151034355163574e-01
6.000000000000000000e+01,5.509312748908996582e-01,-2.100167572498321533e-01
6.000000000000000000e+01,-4.243665337562561035e-01,-1.022775888442993164e+00
6.000000000000000000e+01,-1.130114793777465820e+00,-2.341700047254562378e-01
6.000000000000000000e+01,-9.871088266372680664e-01,9.677219986915588379e-01
6.000000000000000000e+01,-4.153518378734588623e-02,-3.159781694412231445e-01
6.000000000000000000e+01,-1.899114251136779785e-02,4.933018684387207031e-01
6.000000000000000000e+01,-9.923508167266845703e-01,-6.814813017845153809e-01
6.000000000000000000e+01,-3.799851238727569580e-01,-7.956517338752746582e-01
6.000000000000000000e+01,6.438177227973937988e-01,-3.501915037631988525e-01
6.000000000000000000e+01,-3.014039099216461182e-01,5.175739526748657227e-01
6.000000000000000000e+01,-6.316412091255187988e-01,1.408698081970214844e+00
6.000000000000000000e+01,1.416498899459838867e+00,-5.115774869918823242e-01
6.000000000000000000e+01,1.883974552154541016e+00,1.166969656944274902e+00
6.000000000000000000e+01,8.067964911460876465e-01,-4.285899996757507324e-01
6.000000000000000000e+01,-3.209766447544097900e-01,-1.372406959533691406e+00
6.000000000000000000e+01,1.463375538587570190e-01,9.782056808471679688e-01
6.000000000000000000e+01,-1.383512973785400391e+00,-1.171735763549804688e+00
6.000000000000000000e+01,-6.291682720184326172e-01,1.220951378345489502e-01
6.000000000000000000e+01,-1.325073957443237305e+00,8.500661849975585938e-01
6.000000000000000000e+01,1.206840947270393372e-01,1.273658752441406250e+00
6.000000000000000000e+01,-5.580857396125793457e-02,1.289045095443725586e+00
6.000000000000000000e+01,-4.332201480865478516e-01,9.005817770957946777e-01
6.000000000000000000e+01,-6.159454584121704102e-02,9.536193609237670898e-01
6.000000000000000000e+01,1.469522833824157715e+00,-7.160214781761169434e-01
6.000000000000000000e+01,-1.239249706268310547e-01,1.728429198265075684e+00
6.000000000000000000e+01,3.798052966594696045e-01,2.370138466358184814e-02
6.000000000000000000e+01,-1.106724619865417480e+00,6.648921966552734375e-01
6.000000000000000000e+01,3.299745321273803711e-01,-1.006014347076416016e+00
6.000000000000000000e+01,-8.997876644134521484e-01,1.286003589630126953e+00
6.000000000000000000e+01,-8.466261625289916992e-01,3.138089776039123535e-01
6.000000000000000000e+01,9.789327979087829590e-01,7.717129588127136230e-01
6.000000000000000000e+01,4.093348979949951172e-02,6.539156436920166016e-01
6.000000000000000000e+01,6.984655857086181641e-01,1.407511472702026367e+00
6.000000000000000000e+01,1.032781004905700684e+00,1.106574177742004395e+00
6.000000000000000000e+01,2.900177836418151855e-01,-2.168415307998657227e+00
6.000000000000000000e+01,1.226674020290374756e-01,-8.067003488540649414e-01
6.000000000000000000e+01,-4.591344594955444336e-01,-1.571302890777587891e+00
6.000000000000000000e+01,-1.473362296819686890e-01,-1.080709695816040039e-02
6.000000000000000000e+01,7.437558770179748535e-01,8.545284271240234375e-01
6.000000000000000000e+01,-6.694666147232055664e-01,9.046456217765808105e-01
6.000000000000000000e+01,-2.628768086433410645e-01,-8.472336530685424805e-01
6.000000000000000000e+01,1.886260956525802612e-01,-8.153261542320251465e-01
6.000000000000000000e+01,5.879344344139099121e-01,2.831459045410156250e-03
6.000000000000000000e+01,8.732323646545410156e-01,-1.222325265407562256e-01
6.000000000000000000e+01,-4.838150739669799805e-01,2.798720598220825195e-01
6.000000000000000000e+01,2.117227911949157715e-01,3.664116561412811279e-02
6.000000000000000000e+01,6.740835309028625488e-01,-8.886117935180664062e-01
6.000000000000000000e+01,-1.482655048370361328e+00,-7.864294052124023438e-01
6.000000000000000000e+01,-1.332237720489501953e+00,1.632483601570129395e-01
6.000000000000000000e+01,8.702403306961059570e-01,-4.357151389122009277e-01
6.000000000000000000e+01,-2.086421251296997070e-01,1.962639391422271729e-02
6.000000000000000000e+01,-3.114181458950042725e-01,5.596889853477478027e-01
6.000000000000000000e+01,-1.629528641700744629e+00,-1.801553249359130859e+00
6.000000000000000000e+01,-1.323130726814270020e-02,-2.544549107551574707e-01
6.000000000000000000e+01,-9.985069036483764648e-01,-2.593663930892944336e-01
6.000000000000000000e+01,-7.198619246482849121e-01,-9.571318626403808594e-01
6.000000000000000000e+01,6.489735841751098633e-01,4.774307310581207275e-01
6.000000000000000000e+01,7.078852653503417969e-01,-9.026461839675903320e-01
6.000000000000000000e+01,2.004976421594619751e-01,6.282515525817871094e-01
6.000000000000000000e+01,1.344650983810424805e+00,-4.966369867324829102e-01
6.000000000000000000e+01,4.712735414505004883e-01,-1.407213330268859863e+00
6.000000000000000000e+01,6.196813583374023438e-01,-2.569061517715454102e-01
6.000000000000000000e+01,-1.258381485939025879e+00,-4.779601395130157471e-01
6.000000000000000000e+01,-6.409748792648315430e-01,3.232419490814208984e-03
6.000000000000000000e+01,2.242340803146362305e+00,9.789646267890930176e-01
6.000000000000000000e+01,-1.242166042327880859e+00,5.737191438674926758e-01
6.000000000000000000e+01,-1.544926285743713379e+00,-5.166733264923095703e-01
6.000000000000000000e+01,-5.297672152519226074e-01,1.388473629951477051e+00
6.000000000000000000e+01,-2.780353724956512451e-01,5.292940139770507812e-01
6.000000000000000000e+01,3.516874909400939941e-01,1.523186445236206055e+00
6.000000000000000000e+01,-2.578583717346191406e+00,7.827709615230560303e-02
6.000000000000000000e+01,-9.182262420654296875e-01,-1.505103230476379395e+00
6.000000000000000000e+01,-4.623796641826629639e-01,4.721101224422454834e-01
6.000000000000000000e+01,-1.595727682113647461e+00,1.088817358016967773e+00
6.000000000000000000e+01,-1.641734540462493896e-01,-1.769551038742065430e+00
6.000000000000000000e+01,1.305572748184204102e+00,-1.976699680089950562e-01
6.000000000000000000e+01,7.638992667198181152e-01,1.741418242454528809e-02
6.000000000000000000e+01,8.275951743125915527e-01,1.205551147460937500e+00
5.000000000000000000e+01,1.723374247550964355e+00,-5.366370677947998047e-01
5.000000000000000000e+01,7.192245125770568848e-02,3.416403830051422119e-01
5.000000000000000000e+01,2.819079905748367310e-02,1.088321566581726074e+00
5.000000000000000000e+01,-5.083308219909667969e-01,-1.266311526298522949e+00
5.000000000000000000e+01,-7.664479017257690430e-01,-3.511028885841369629e-01
5.000000000000000000e+01,-5.805118083953857422e-01,1.251544058322906494e-01
5.000000000000000000e+01,-2.223320960998535156e+00,1.276891529560089111e-01
5.000000000000000000e+01,1.021645307540893555e+00,-5.823149085044860840e-01
5.000000000000000000e+01,-6.651993989944458008e-01,-1.352978706359863281e+00
5.000000000000000000e+01,3.665812909603118896e-01,-5.520376563072204590e-01
5.000000000000000000e+01,-1.370896339416503906e+00,4.618801474571228027e-01
5.000000000000000000e+01,4.427319765090942383e-01,3.470831811428070068e-01
5.000000000000000000e+01,3.902993798255920410e-01,-4.393773972988128662e-01
5.000000000000000000e+01,2.273251116275787354e-01,-5.151422023773193359e-01
5.000000000000000000e+01,-3.692999109625816345e-02,-1.351692229509353638e-01
5.000000000000000000e+01,-7.682669162750244141e-01,-8.993107676506042480e-01
5.000000000000000000e+01,3.580615222454071045e-01,4.782807826995849609e-01
5.000000000000000000e+01,-1.376514434814453125e-01,-3.052390813827514648e-01
5.000000000000000000e+01,-1.641836017370223999e-01,-7.634629607200622559e-01
5.000000000000000000e+01,-2.375857532024383545e-01,1.588048040866851807e-01
5.000000000000000000e+01,-3.114763498306274414e-01,5.767748355865478516e-01
5.000000000000000000e+01,-1.814325004816055298e-01,1.374018937349319458e-01
5.000000000000000000e+01,-1.192955493927001953e+00,-5.209515094757080078e-01
5.000000000000000000e+01,8.405226469039916992e-01,9.017058014869689941e-01
5.000000000000000000e+01,5.750175714492797852e-01,-9.456441402435302734e-01
5.000000000000000000e+01,7.893178462982177734e-01,-3.379454612731933594e-01
5.000000000000000000e+01,-3.467407226562500000e-01,-2.033163160085678101e-01
5.000000000000000000e+01,7.861605286598205566e-01,1.183732628822326660e+00
5.000000000000000000e+01,-1.046426057815551758e+00,2.725130021572113037e-01
5.000000000000000000e+01,-4.081724286079406738e-01,2.757065296173095703e-01
5.000000000000000000e+01,-1.491743326187133789e+00,1.438476741313934326e-01
5.000000000000000000e+01,1.296975135803222656e+00,-2.332118004560470581e-01
5.000000000000000000e+01,4.021766185760498047e-01,7.479241490364074707e-01
5.000000000000000000e+01,-5.693809986114501953e-01,-1.022976487874984741e-01
5.000000000000000000e+01,1.201347351074218750e+00,2.306085586547851562e+00
5.000000000000000000e+01,6.275471448898315430e-01,3.145097568631172180e-02
5.000000000000000000e+01,6.141247153282165527e-01,1.024485588073730469e+00
5.000000000000000000e+01,1.574679017066955566e-01,2.756005525588989258e-01
5.000000000000000000e+01,-3.461972773075103760e-01,8.365344405174255371e-01
5.000000000000000000e+01,-8.879110813140869141e-01,-5.839597582817077637e-01
5.000000000000000000e+01,7.829790711402893066e-01,-1.199840009212493896e-01
5.000000000000000000e+01,1.800472736358642578e+00,-1.331872642040252686e-01
5.000000000000000000e+01,1.146561980247497559e+00,3.220587968826293945e-01
5.000000000000000000e+01,9.199956059455871582e-01,1.083787083625793457e+00
5.000000000000000000e+01,2.778170108795166016e-01,-3.238436579704284668e-01
5.000000000000000000e+01,2.053623795509338379e-01,1.525585204362869263e-01
5.000000000000000000e+01,1.359492778778076172e+00,-8.068795204162597656e-01
5.000000000000000000e+01,4.357117414474487305e-02,6.437863111495971680e-01
5.000000000000000000e+01,1.985760927200317383e+00,1.195198059082031250e+00
5.000000000000000000e+01,-4.639530181884765625e-02,-1.005322098731994629e+00
5.000000000000000000e+01,-1.492684364318847656e+00,6.153114438056945801e-01
5.000000000000000000e+01,-7.954509854316711426e-01,4.314730763435363770e-01
5.000000000000000000e+01,6.830517053604125977e-01,-1.662825793027877808e-01
5.000000000000000000e+01,1.242960453033447266e+00,-3.294037878513336182e-01
5.000000000000000000e+01,3.247109055519104004e-01,-3.650434613227844238e-01
5.000000000000000000e+01,5.288884639739990234e-01,4.569435715675354004e-01
5.000000000000000000e+01,-2.776373624801635742e-01,-1.942563056945800781e-01
5.000000000000000000e+01,-1.391837477684020996e+00,-1.101553201675415039e+00
5.000000000000000000e+01,-9.860241413116455078e-01,5.699701905250549316e-01
5.000000000000000000e+01,-4.758545756340026855e-01,-5.526167154312133789e-01
5.000000000000000000e+01,-1.274078845977783203e+00,2.881523668766021729e-01
5.000000000000000000e+01,8.701927661895751953e-01,-4.864585101604461670e-01
5.000000000000000000e+01,-3.208840191364288330e-01,-2.019500494003295898e+00
5.000000000000000000e+01,-1.193270310759544373e-01,1.934599578380584717e-01
5.000000000000000000e+01,2.728341519832611084e-01,-1.994292438030242920e-01
5.000000000000000000e+01,-8.256486654281616211e-01,-5.060484409332275391e-01
5.000000000000000000e+01,-1.048643708229064941e+00,-1.202062010765075684e+00
5.000000000000000000e+01,1.873860359191894531e-01,1.604646444320678711e-02
5.000000000000000000e+01,1.221668049693107605e-01,6.012783050537109375e-01
5.000000000000000000e+01,1.585152745246887207e-01,-9.487565755844116211e-01
5.000000000000000000e+01,1.594094276428222656e+00,9.429132938385009766e-01
5.000000000000000000e+01,1.009956002235412598e-03,1.548141986131668091e-01
5.000000000000000000e+01,-1.576605588197708130e-01,1.763022541999816895e-01
5.000000000000000000e+01,-1.236499428749084473e+00,-9.711084365844726562e-01
5.000000000000000000e+01,-6.376507133245468140e-02,6.010051965713500977e-01
5.000000000000000000e+01,-1.657506108283996582e+00,-6.524702906608581543e-01
5.000000000000000000e+01,1.253843784332275391e+00,5.063343048095703125e-02
5.000000000000000000e+01,-2.566561400890350342e-01,-1.318890005350112915e-01
5.000000000000000000e+01,-5.728871822357177734e-01,-6.156341433525085449e-01
5.000000000000000000e+01,-9.844459295272827148e-01,-2.592872977256774902e-01
5.000000000000000000e+01,-5.188282728195190430e-01,1.272083997726440430e+00
5.000000000000000000e+01,-1.535598397254943848e+00,1.651600241661071777e+00
5.000000000000000000e+01,-1.758599162101745605e+00,9.560343027114868164e-01
5.000000000000000000e+01,-1.104943513870239258e+00,-5.445426702499389648e-01
5.000000000000000000e+01,-9.772354364395141602e-01,2.993173897266387939e-02
5.000000000000000000e+01,6.825200468301773071e-02,6.091181039810180664e-01
5.000000000000000000e+01,-5.377613306045532227e-01,-1.363161504268646240e-01
5.000000000000000000e+01,8.829597234725952148e-01,1.364438384771347046e-01
5.000000000000000000e+01,8.262174129486083984e-01,8.931823968887329102e-01
5.000000000000000000e+01,4.903832376003265381e-01,8.440294861793518066e-01
5.000000000000000000e+01,1.882025152444839478e-01,-1.029199838638305664e+00
5.000000000000000000e+01,-1.347304105758666992e+00,1.076749205589294434e+00
5.000000000000000000e+01,1.870014429092407227e+00,1.315210223197937012e+00
5.000000000000000000e+01,2.232940495014190674e-01,-5.102073550224304199e-01
5.000000000000000000e+01,-1.704698801040649414e-01,-1.960667371749877930e-01
5.000000000000000000e+01,7.526696920394897461e-01,1.885243415832519531e+00
5.000000000000000000e+01,-1.324442028999328613e+00,-2.040400356054306030e-01
5.000000000000000000e+01,-8.926706910133361816e-01,5.562368035316467285e-01
5.000000000000000000e+01,-1.681594252586364746e+00,-4.336877465248107910e-01
5.000000000000000000e+01,-1.251622319221496582e+00,-1.927881985902786255e-01
5.000000000000000000e+01,5.952916741371154785e-01,1.790991067886352539e+00
5.000000000000000000e+01,6.419489383697509766e-01,4.202130436897277832e-02
5.000000000000000000e+01,8.641155362129211426e-01,8.903678506612777710e-02
5.000000000000000000e+01,1.688561558723449707e+00,1.617695808410644531e+00
5.000000000000000000e+01,-9.531158804893493652e-01,1.340459585189819336e+00
5.000000000000000000e+01,-1.277367025613784790e-01,2.018727660179138184e-01
5.000000000000000000e+01,1.072632193565368652e+00,-1.091486930847167969e+00
5.000000000000000000e+01,9.362206459045410156e-01,-2.375759035348892212e-01
5.000000000000000000e+01,2.240975797176361084e-01,5.900372862815856934e-01
5.000000000000000000e+01,-8.264753222465515137e-01,-1.156851649284362793e-01
5.000000000000000000e+01,9.735552668571472168e-01,-9.552304744720458984e-01
5.000000000000000000e+01,1.381075024604797363e+00,-5.463395118713378906e-01
5.000000000000000000e+01,1.743749380111694336e+00,2.105412185192108154e-01
5.000000000000000000e+01,-1.513337612152099609e+00,-2.560719847679138184e-01
5.000000000000000000e+01,-4.819214940071105957e-01,-2.051047801971435547e+00
5.000000000000000000e+01,1.211855173110961914e+00,2.796915769577026367e-01
5.000000000000000000e+01,-1.641841381788253784e-01,1.408093690872192383e+00
5.000000000000000000e+01,1.633638590574264526e-01,-1.090865015983581543e+00
5.000000000000000000e+01,-2.163879156112670898e+00,6.475248932838439941e-01
5.000000000000000000e+01,1.197504281997680664e+00,-2.083276063203811646e-01
5.000000000000000000e+01,-2.207534909248352051e-01,-7.922520041465759277e-01
5.000000000000000000e+01,-1.233360886573791504e+00,-1.072570085525512695e+00
5.000000000000000000e+01,-5.317211747169494629e-01,5.066411495208740234e-01
5.000000000000000000e+01,-1.461102068424224854e-01,-4.182710349559783936e-01
5.000000000000000000e+01,7.211316823959350586e-01,1.428404152393341064e-01
5.000000000000000000e+01,-1.016583681106567383e+00,4.599364846944808960e-02
5.000000000000000000e+01,-7.345385551452636719e-01,-9.372404217720031738e-01
5.000000000000000000e+01,1.783523857593536377e-01,-8.448445796966552734e-01
5.000000000000000000e+01,-2.646469771862030029e-01,7.353746294975280762e-01
5.000000000000000000e+01,-2.102722078561782837e-01,1.474516272544860840e+00
5.000000000000000000e+01,2.036022424697875977e+00,-9.170760512351989746e-01
5.000000000000000000e+01,3.553923666477203369e-01,1.972106933593750000e+00
5.000000000000000000e+01,4.720611274242401123e-01,5.105603933334350586e-01
5.000000000000000000e+01,-5.240772962570190430e-01,-1.499490976333618164e+00
5.000000000000000000e+01,2.843454480171203613e-02,7.307847142219543457e-01
5.000000000000000000e+01,-9.972715377807617188e-01,-4.661898016929626465e-01
5.000000000000000000e+01,-1.989813894033432007e-01,1.198067516088485718e-01
5.000000000000000000e+01,-1.827930361032485962e-01,7.318926453590393066e-01
5.000000000000000000e+01,2.488991618156433105e-02,4.350198805332183838e-01
5.000000000000000000e+01,-8.008172363042831421e-02,1.337196707725524902e+00
5.000000000000000000e+01,-4.283873140811920166e-01,9.952709078788757324e-01
5.000000000000000000e+01,-5.730460286140441895e-01,7.398717403411865234e-01
5.000000000000000000e+01,9.677564501762390137e-01,-8.280479162931442261e-02
5.000000000000000000e+01,2.571959793567657471e-02,5.235027670860290527e-01
5.000000000000000000e+01,1.075260043144226074e+00,-4.826726317405700684e-01
5.000000000000000000e+01,-1.444841980934143066e+00,-2.378497719764709473e-01
5.000000000000000000e+01,2.058031558990478516e-01,6.111596524715423584e-02
5.000000000000000000e+01,-1.261450409889221191e+00,7.539147734642028809e-01
5.000000000000000000e+01,-1.223587989807128906e+00,2.903333306312561035e-01
5.000000000000000000e+01,1.386726200580596924e-01,6.323248147964477539e-01
5.000000000000000000e+01,-2.052698135375976562e-01,-2.422255516052246094e+00
5.000000000000000000e+01,-4.763708114624023438e-01,4.597598314285278320e-01
5.000000000000000000e+01,1.078362107276916504e+00,1.974882006645202637e+00
5.000000000000000000e+01,7.984615564346313477e-01,1.246464967727661133e+00
5.000000000000000000e+01,-3.899989724159240723e-01,-1.305781960487365723e+00
5.000000000000000000e+01,-5.420442223548889160e-01,-1.016506910324096680e+00
5.000000000000000000e+01,-7.254598289728164673e-02,-1.664386749267578125e+00
5.000000000000000000e+01,4.932614788413047791e-02,2.139923870563507080e-01
5.000000000000000000e+01,1.332915663719177246e+00,1.037687897682189941e+00
5.000000000000000000e+01,-1.421033740043640137e+00,1.656770467758178711e+00
5.000000000000000000e+01,-3.219309076666831970e-02,-1.665012240409851074e-01
5.000000000000000000e+01,9.952480792999267578e-01,-9.049357473850250244e-02
5.000000000000000000e+01,5.223988294601440430e-01,9.863208532333374023e-01
5.000000000000000000e+01,7.217286825180053711e-01,4.067335724830627441e-01
5.000000000000000000e+01,1.092768311500549316e+00,-1.665783882141113281e+00
5.000000000000000000e+01,-2.298203259706497192e-01,4.881677031517028809e-01
5.000000000000000000e+01,8.482600450515747070e-01,-5.656753182411193848e-01
5.000000000000000000e+01,1.622334122657775879e-02,-8.648878931999206543e-01
5.000000000000000000e+01,-4.063701033592224121e-01,-7.990752458572387695e-01
5.000000000000000000e+01,-6.568949222564697266e-01,8.161997199058532715e-01
5.000000000000000000e+01,8.994060754776000977e-01,-5.118799209594726562e-01
5.000000000000000000e+01,-1.215922236442565918e+00,4.261324405670166016e-01
5.000000000000000000e+01,-2.181327193975448608e-01,2.266517579555511475e-01
5.000000000000000000e+01,-2.498751163482666016e+00,-9.405979514122009277e-01
5.000000000000000000e+01,-1.749656498432159424e-01,-2.161428630352020264e-01
5.000000000000000000e+01,-1.390358090400695801e+00,7.742210626602172852e-01
5.000000000000000000e+01,-8.261809349060058594e-01,1.559022814035415649e-03
5.000000000000000000e+01,7.537103891372680664e-01,1.271754950284957886e-01
5.000000000000000000e+01,5.687981843948364258e-03,-8.192866444587707520e-01
5.000000000000000000e+01,-1.591719388961791992e-01,1.011919021606445312e+00
5.000000000000000000e+01,1.310756802558898926e+00,-6.691932678222656250e-03
5.000000000000000000e+01,9.616168737411499023e-01,-5.176807045936584473e-01
5.000000000000000000e+01,7.478356361389160156e-01,2.056853026151657104e-01
5.000000000000000000e+01,-7.875502109527587891e-01,1.840184330940246582e-01
5.000000000000000000e+01,1.438099503517150879e+00,6.071383953094482422e-01
5.000000000000000000e+01,-3.556445240974426270e-01,5.440170764923095703e-01
5.000000000000000000e+01,6.609573960304260254e-03,-1.096484422683715820e+00
5.000000000000000000e+01,5.077619105577468872e-02,1.306864261627197266e+00
5.000000000000000000e+01,3.619457185268402100e-01,-7.310257554054260254e-01
5.000000000000000000e+01,1.296942234039306641e+00,2.122729063034057617e+00
5.000000000000000000e+01,-8.110195398330688477e-01,2.018828839063644409e-01
5.000000000000000000e+01,-1.124221920967102051e+00,-7.158503532409667969e-01
5.000000000000000000e+01,-4.559133648872375488e-01,-9.109085798263549805e-02
5.000000000000000000e+01,-2.173788547515869141e+00,-2.771522700786590576e-01
5.000000000000000000e+01,5.398715138435363770e-01,-1.110963225364685059e+00
5.000000000000000000e+01,9.542036056518554688e-01,-6.386798024177551270e-01
5.000000000000000000e+01,6.810131669044494629e-01,3.405274748802185059e-01
5.000000000000000000e+01,6.304782032966613770e-01,6.258314251899719238e-01
4.000000000000000000e+01,4.033746123313903809e-01,-1.681054383516311646e-01
4.000000000000000000e+01,7.156510353088378906e-01,2.641000151634216309e-01
4.000000000000000000e+01,-1.180755615234375000e+00,5.052720308303833008e-01
4.000000000000000000e+01,8.545588850975036621e-01,6.218425631523132324e-01
4.000000000000000000e+01,-9.479616284370422363e-01,-1.324956178665161133e+00
4.000000000000000000e+01,-7.360937595367431641e-01,2.061282992362976074e-01
4.000000000000000000e+01,-3.991363942623138428e-01,7.102045416831970215e-01
4.000000000000000000e+01,-2.210636854171752930e+00,3.118169903755187988e-01
4.000000000000000000e+01,1.138279199600219727e+00,-9.377462863922119141e-01
4.000000000000000000e+01,-2.466100454330444336e-02,-1.755162835121154785e+00
4.000000000000000000e+01,5.835946202278137207e-01,-6.445211768150329590e-01
4.000000000000000000e+01,-1.428986787796020508e+00,3.461266160011291504e-01
4.000000000000000000e+01,6.684538722038269043e-02,2.052670568227767944e-01
4.000000000000000000e+01,1.103739738464355469e-01,3.727900981903076172e-01
4.000000000000000000e+01,5.693300962448120117e-01,-1.465459823608398438e+00
4.000000000000000000e+01,-5.797963142395019531e-01,-9.147297739982604980e-01
4.000000000000000000e+01,4.379238784313201904e-01,-7.398189902305603027e-01
4.000000000000000000e+01,2.214875519275665283e-01,-2.930375635623931885e-01
4.000000000000000000e+01,1.552232801914215088e-01,-1.850584894418716431e-01
4.000000000000000000e+01,-2.081018686294555664e-01,-7.936209440231323242e-04
4.000000000000000000e+01,-7.710063457489013672e-02,4.185860157012939453e-01
4.000000000000000000e+01,-3.648644983768463135e-01,1.151051759719848633e+00
4.000000000000000000e+01,-5.569205284118652344e-01,-1.416869163513183594e-01
4.000000000000000000e+01,-1.251357436180114746e+00,-6.917381286621093750e-02
4.000000000000000000e+01,6.374650001525878906e-01,1.127572298049926758e+00
4.000000000000000000e+01,3.571129441261291504e-01,-9.797226786613464355e-01
4.000000000000000000e+01,3.391933441162109375e-01,4.701397716999053955e-01
4.000000000000000000e+01,8.835777640342712402e-02,-7.443171143531799316e-01
4.000000000000000000e+01,4.670217037200927734e-01,1.227823019027709961e+00
4.000000000000000000e+01,-6.741490960121154785e-01,-7.086856663227081299e-02
4.000000000000000000e+01,-3.435101807117462158e-01,7.646976113319396973e-01
4.000000000000000000e+01,-8.838135600090026855e-01,9.141646623611450195e-01
4.000000000000000000e+01,9.453890323638916016e-01,-4.021828472614288330e-01
4.000000000000000000e+01,-3.349173665046691895e-01,6.204123497009277344e-01
4.000000000000000000e+01,-3.062649071216583252e-02,-7.123419642448425293e-02
4.000000000000000000e+01,5.405036211013793945e-01,2.191097259521484375e+00
4.000000000000000000e+01,5.591452121734619141e-01,3.023670911788940430e-01
4.000000000000000000e+01,7.762496471405029297e-01,8.237490057945251465e-01
4.000000000000000000e+01,5.926696658134460449e-01,6.370853185653686523e-01
4.000000000000000000e+01,-1.896804720163345337e-01,4.840101599693298340e-01
4.000000000000000000e+01,-5.826783180236816406e-01,-7.255257368087768555e-01
4.000000000000000000e+01,8.100504875183105469e-01,-8.214792609214782715e-01
4.000000000000000000e+01,1.204371452331542969e+00,-5.692083835601806641e-01
4.000000000000000000e+01,6.337027549743652344e-01,-2.301471233367919922e-01
4.000000000000000000e+01,1.506979227066040039e+00,2.819297611713409424e-01
4.000000000000000000e+01,1.795636713504791260e-01,-1.100136518478393555e+00
4.000000000000000000e+01,-1.103118062019348145e-02,6.182222962379455566e-01
4.000000000000000000e+01,2.005550146102905273e+00,-8.643850088119506836e-01
4.000000000000000000e+01,-1.822876930236816406e-01,3.888982236385345459e-01
4.000000000000000000e+01,-4.154042154550552368e-02,-1.237212657928466797e+00
4.000000000000000000e+01,-3.403089046478271484e-01,3.235095143318176270e-01
4.000000000000000000e+01,-1.013222575187683105e+00,9.895639419555664062e-01
4.000000000000000000e+01,-4.132749140262603760e-02,1.476614736020565033e-02
4.000000000000000000e+01,1.069112181663513184e+00,-8.694426417350769043e-01
4.000000000000000000e+01,5.743041634559631348e-02,-8.105682134628295898e-01
4.000000000000000000e+01,-4.325028359889984131e-01,3.737446069717407227e-01
4.000000000000000000e+01,-9.747180342674255371e-01,-4.714114069938659668e-01
4.000000000000000000e+01,-1.057351469993591309e+00,-1.676165461540222168e+00
4.000000000000000000e+01,-1.112887382507324219e+00,1.087935328483581543e+00
4.000000000000000000e+01,-7.483190298080444336e-02,-5.531214475631713867e-01
4.000000000000000000e+01,2.391213774681091309e-01,2.410106658935546875e-01
4.000000000000000000e+01,2.333269268274307251e-01,-3.240400552749633789e-01
4.000000000000000000e+01,-5.803395509719848633e-01,-1.636815667152404785e+00
4.000000000000000000e+01,1.320112198591232300e-01,4.367838799953460693e-01
4.000000000000000000e+01,3.339147865772247314e-01,-4.694029688835144043e-01
4.000000000000000000e+01,-9.251967817544937134e-02,-7.583558559417724609e-01
4.000000000000000000e+01,-1.713877320289611816e+00,-3.487119674682617188e-01
4.000000000000000000e+01,3.421967327594757080e-01,-2.404986172914505005e-01
4.000000000000000000e+01,8.617254495620727539e-01,5.735465884208679199e-01
4.000000000000000000e+01,-9.247905015945434570e-02,-1.351592898368835449e+00
4.000000000000000000e+01,1.237956643104553223e+00,7.798921465873718262e-01
4.000000000000000000e+01,-4.591977596282958984e-01,3.543161153793334961e-01
4.000000000000000000e+01,1.847558021545410156e-01,8.573094606399536133e-01
4.000000000000000000e+01,-7.889170050621032715e-01,-8.210077881813049316e-01
4.000000000000000000e+01,3.274984657764434814e-01,3.215200901031494141e-01
4.000000000000000000e+01,-8.892176151275634766e-01,-1.250766158103942871e+00
4.000000000000000000e+01,1.178342580795288086e+00,-6.616772413253784180e-01
4.000000000000000000e+01,-3.912858963012695312e-01,-7.448294758796691895e-01
4.000000000000000000e+01,-4.729799926280975342e-01,-4.172138869762420654e-02
4.000000000000000000e+01,-2.540465295314788818e-01,3.169237449765205383e-02
4.000000000000000000e+01,3.405272066593170166e-01,9.953548908233642578e-01
4.000000000000000000e+01,-1.462757110595703125e+00,1.193090677261352539e+00
4.000000000000000000e+01,-1.140013098716735840e+00,4.208846390247344971e-01
4.000000000000000000e+01,-6.111842393875122070e-01,-9.110311269760131836e-01
4.000000000000000000e+01,-6.642743945121765137e-01,3.817636966705322266e-01
4.000000000000000000e+01,-8.690500259399414062e-01,8.793934583663940430e-01
4.000000000000000000e+01,-5.788724422454833984e-01,-5.180436372756958008e-01
4.000000000000000000e+01,-2.089190483093261719e-01,7.707949876785278320e-01
4.000000000000000000e+01,1.051708102226257324e+00,3.269352316856384277e-01
4.000000000000000000e+01,7.272059917449951172e-01,-6.107656359672546387e-01
4.000000000000000000e+01,8.719986677169799805e-01,-3.679500222206115723e-01
4.000000000000000000e+01,-1.156392931938171387e+00,6.520043611526489258e-01
4.000000000000000000e+01,1.480488419532775879e+00,1.339480161666870117e+00
4.000000000000000000e+01,1.002622723579406738e+00,-4.069193005561828613e-01
4.000000000000000000e+01,3.153710067272186279e-01,4.143747985363006592e-01
4.000000000000000000e+01,4.328535199165344238e-01,1.454262614250183105e+00
4.000000000000000000e+01,-9.938866496086120605e-01,3.013585209846496582e-01
4.000000000000000000e+01,-4.074890017509460449e-01,1.468373537063598633e-01
4.000000000000000000e+01,-9.113907217979431152e-01,-6.593566536903381348e-01
4.000000000000000000e+01,-1.343577384948730469e+00,5.091913938522338867e-01
4.000000000000000000e+01,7.574814558029174805e-01,1.438723564147949219e+00
4.000000000000000000e+01,7.682301402091979980e-01,3.121772408485412598e-02
4.000000000000000000e+01,3.592698574066162109e-01,5.792505741119384766e-01
4.000000000000000000e+01,1.146346330642700195e+00,9.637324213981628418e-01
4.000000000000000000e+01,-9.898298978805541992e-01,8.571151494979858398e-01
4.000000000000000000e+01,2.405200712382793427e-02,3.649616241455078125e-01
4.000000000000000000e+01,4.301543831825256348e-01,-4.676097333431243896e-01
4.000000000000000000e+01,1.421955823898315430e+00,1.784585416316986084e-01
4.000000000000000000e+01,6.989558339118957520e-01,2.801827788352966309e-01
4.000000000000000000e+01,-6.938661336898803711e-01,-5.615501403808593750e-01
4.000000000000000000e+01,1.379996180534362793e+00,-1.508058428764343262e+00
4.000000000000000000e+01,4.309449493885040283e-01,-2.203587591648101807e-01
4.000000000000000000e+01,1.283615469932556152e+00,-1.999144256114959717e-02
4.000000000000000000e+01,-1.836203455924987793e+00,-2.376970201730728149e-01
4.000000000000000000e+01,-4.304353594779968262e-01,-1.552917718887329102e+00
4.000000000000000000e+01,5.942921042442321777e-01,5.609821677207946777e-01
4.000000000000000000e+01,-8.070312440395355225e-03,1.156948447227478027e+00
4.000000000000000000e+01,1.121270060539245605e+00,-3.109876513481140137e-01
4.000000000000000000e+01,-1.516522765159606934e+00,3.793117105960845947e-01
4.000000000000000000e+01,8.984855413436889648e-01,-2.045536339282989502e-01
4.000000000000000000e+01,-3.410956859588623047e-01,-3.418267369270324707e-01
4.000000000000000000e+01,-2.167433500289916992e+00,-1.371605396270751953e+00
4.000000000000000000e+01,-2.958843111991882324e-01,5.809994935989379883e-01
4.000000000000000000e+01,-5.344449281692504883e-01,-9.217674732208251953e-01
4.000000000000000000e+01,7.309821844100952148e-01,3.935226202011108398e-01
4.000000000000000000e+01,-2.768438160419464111e-01,-1.759836822748184204e-01
4.000000000000000000e+01,-9.955468773841857910e-01,-1.061424255371093750e+00
4.000000000000000000e+01,1.867395937442779541e-01,-8.162846565246582031e-01
4.000000000000000000e+01,-2.315353304147720337e-01,1.147105455398559570e+00
4.000000000000000000e+01,-5.489872097969055176e-01,8.346015810966491699e-01
4.000000000000000000e+01,7.368770837783813477e-01,-1.265715479850769043e+00
4.000000000000000000e+01,-3.392276167869567871e-01,5.193413496017456055e-01
4.000000000000000000e+01,-1.488824784755706787e-01,7.196120619773864746e-01
4.000000000000000000e+01,-6.152908205986022949e-01,-1.328169345855712891e+00
4.000000000000000000e+01,-6.900796294212341309e-01,6.185135841369628906e-01
4.000000000000000000e+01,-1.043984770774841309e+00,-3.969649970531463623e-01
4.000000000000000000e+01,4.773373007774353027e-01,-3.843823373317718506e-01
4.000000000000000000e+01,6.184852123260498047e-01,9.645134210586547852e-02
4.000000000000000000e+01,-1.351088136434555054e-01,-2.631670236587524414e-01
4.000000000000000000e+01,-3.952894806861877441e-01,1.269524693489074707e+00
4.000000000000000000e+01,-1.250429302453994751e-01,8.661710619926452637e-01
4.000000000000000000e+01,-4.952504038810729980e-01,7.562821507453918457e-01
4.000000000000000000e+01,3.162731230258941650e-01,3.318643569946289062e-01
4.000000000000000000e+01,-7.603050470352172852e-01,5.296180248260498047e-01
4.000000000000000000e+01,3.657500743865966797e-01,-9.200031161308288574e-01
4.000000000000000000e+01,-1.281539916992187500e+00,-7.751188278198242188e-01
4.000000000000000000e+01,-9.300725907087326050e-02,2.831771075725555420e-01
4.000000000000000000e+01,-8.485003113746643066e-01,1.294373512268066406e+00
4.000000000000000000e+01,-1.047690272331237793e+00,3.776456117630004883e-01
4.000000000000000000e+01,-1.841923221945762634e-02,3.011788129806518555e-01
4.000000000000000000e+01,-4.921093881130218506e-01,-1.352839946746826172e+00
4.000000000000000000e+01,1.509120762348175049e-01,-1.333883851766586304e-01
4.000000000000000000e+01,4.085466563701629639e-01,2.207731485366821289e+00
4.000000000000000000e+01,1.356245517730712891e+00,5.066906809806823730e-01
4.000000000000000000e+01,-3.039229512214660645e-01,-6.924824714660644531e-01
4.000000000000000000e+01,-9.511247277259826660e-01,-6.312080025672912598e-01
4.000000000000000000e+01,-5.695489048957824707e-01,-4.514625072479248047e-01
4.000000000000000000e+01,-8.217577636241912842e-02,-1.447189897298812866e-01
4.000000000000000000e+01,1.275927543640136719e+00,6.794903874397277832e-01
4.000000000000000000e+01,-2.534930109977722168e-01,-7.372393608093261719e-01
4.000000000000000000e+01,3.418264985084533691e-01,5.805339813232421875e-01
4.000000000000000000e+01,7.539566159248352051e-01,1.722052842378616333e-01
4.000000000000000000e+01,2.786012887954711914e-01,5.112510919570922852e-01
4.000000000000000000e+01,4.447090029716491699e-01,-5.370333790779113770e-01
4.000000000000000000e+01,-9.207683205604553223e-01,4.395100474357604980e-01
4.000000000000000000e+01,4.497802853584289551e-01,-7.611399292945861816e-01
4.000000000000000000e+01,2.507933378219604492e-01,-1.127398729324340820e+00
4.000000000000000000e+01,-1.015515089035034180e+00,-2.583194673061370850e-01
4.000000000000000000e+01,-8.090652227401733398e-01,6.230692267417907715e-01
4.000000000000000000e+01,5.462983846664428711e-01,5.543916821479797363e-01
4.000000000000000000e+01,-9.902898669242858887e-01,8.989375233650207520e-01
4.000000000000000000e+01,2.033656835556030273e-01,9.073647260665893555e-01
4.000000000000000000e+01,-2.345578193664550781e+00,-2.218065261840820312e-01
4.000000000000000000e+01,5.781944394111633301e-01,-8.021590709686279297e-01
4.000000000000000000e+01,-1.123320102691650391e+00,6.609016060829162598e-01
4.000000000000000000e+01,-9.684697985649108887e-01,2.646453082561492920e-01
4.000000000000000000e+01,1.036650896072387695e+00,1.199113577604293823e-01
4.000000000000000000e+01,1.715442538261413574e-01,-1.078321695327758789e+00
4.000000000000000000e+01,7.019052505493164062e-01,9.325895309448242188e-01
4.000000000000000000e+01,5.448773503303527832e-01,-3.169868141412734985e-02
4.000000000000000000e+01,5.850634723901748657e-02,4.437495768070220947e-02
4.000000000000000000e+01,4.036323726177215576e-01,4.534351527690887451e-01
4.000000000000000000e+01,-2.377207756042480469e+00,-5.288655757904052734e-01
4.000000000000000000e+01,-9.785187989473342896e-02,8.802754878997802734e-01
4.000000000000000000e+01,1.508882522583007812e+00,2.575522959232330322e-01
4.000000000000000000e+01,1.273314952850341797e-01,-1.476230770349502563e-01
4.000000000000000000e+01,-2.856509685516357422e-01,-7.045577764511108398e-01
4.000000000000000000e+01,3.445512652397155762e-01,9.842187762260437012e-01
4.000000000000000000e+01,6.685484647750854492e-01,-9.616959095001220703e-01
4.000000000000000000e+01,7.019737362861633301e-01,1.937001585960388184e+00
4.000000000000000000e+01,-1.080919027328491211e+00,3.087262809276580811e-01
4.000000000000000000e+01,-1.311524391174316406e+00,-1.087234973907470703e+00
4.000000000000000000e+01,3.306633532047271729e-01,2.983351051807403564e-02
4.000000000000000000e+01,-1.975683808326721191e+00,1.022160798311233521e-01
4.000000000000000000e+01,-3.168101310729980469e-01,-1.293762564659118652e+00
4.000000000000000000e+01,-1.097055003046989441e-01,4.751541614532470703e-01
4.000000000000000000e+01,1.614061892032623291e-01,2.397452890872955322e-01
4.000000000000000000e+01,3.586238920688629150e-01,6.864854693412780762e-01
3.000000000000000000e+01,1.801753342151641846e-01,-2.341226637363433838e-01
3.000000000000000000e+01,5.055594444274902344e-01,6.841595768928527832e-01
3.000000000000000000e+01,-8.083102703094482422e-01,5.962095856666564941e-01
3.000000000000000000e+01,9.882156550884246826e-02,-7.357617467641830444e-02
3.000000000000000000e+01,-3.886020183563232422e-01,-1.357800602912902832e+00
3.000000000000000000e+01,-1.152874946594238281e+00,-2.076998949050903320e-01
3.000000000000000000e+01,-1.281810998916625977e-01,1.784534156322479248e-01
3.000000000000000000e+01,-1.490950345993041992e+00,1.561755985021591187e-01
3.000000000000000000e+01,-1.999612152576446533e-01,-6.765269041061401367e-01
3.000000000000000000e+01,-5.809113383293151855e-01,-1.440666794776916504e+00
3.000000000000000000e+01,1.879822760820388794e-01,-2.400211393833160400e-01
3.000000000000000000e+01,-9.022166728973388672e-01,7.070086896419525146e-02
3.000000000000000000e+01,6.248956322669982910e-01,-2.039449214935302734e-01
3.000000000000000000e+01,-9.668971598148345947e-02,3.092245459556579590e-01
3.000000000000000000e+01,-2.100234031677246094e-01,-1.244842171669006348e+00
3.000000000000000000e+01,-3.713416159152984619e-01,-2.950209677219390869e-01
3.000000000000000000e+01,5.090557932853698730e-01,-2.735531628131866455e-01
3.000000000000000000e+01,2.254853248596191406e-01,-8.690646290779113770e-02
3.000000000000000000e+01,-7.611210346221923828e-01,1.528095602989196777e-01
3.000000000000000000e+01,-2.278445810079574585e-01,-5.842061042785644531e-01
3.000000000000000000e+01,-3.410956561565399170e-01,4.001981616020202637e-01
3.000000000000000000e+01,1.027165651321411133e-01,7.074086666107177734e-01
3.000000000000000000e+01,-5.132404565811157227e-01,2.097736746072769165e-01
3.000000000000000000e+01,-1.100698947906494141e+00,5.882206931710243225e-02
3.000000000000000000e+01,1.957044005393981934e-01,8.898733854293823242e-01
3.000000000000000000e+01,4.603598117828369141e-01,-5.084971785545349121e-01
3.000000000000000000e+01,6.285398602485656738e-01,1.577556133270263672e-02
3.000000000000000000e+01,7.455702871084213257e-02,-9.966886043548583984e-01
3.000000000000000000e+01,6.735807061195373535e-01,6.457513570785522461e-01
3.000000000000000000e+01,-3.430314064025878906e-01,4.318786859512329102e-01
3.000000000000000000e+01,-2.371135205030441284e-01,2.580651640892028809e-01
3.000000000000000000e+01,-8.919240832328796387e-01,7.528375089168548584e-02
3.000000000000000000e+01,2.949274778366088867e-01,-1.438834071159362793e-01
3.000000000000000000e+01,-2.015807181596755981e-01,4.450316429138183594e-01
3.000000000000000000e+01,-4.795124381780624390e-02,8.750779181718826294e-02
3.000000000000000000e+01,1.324842274188995361e-01,1.410643458366394043e+00
3.000000000000000000e+01,1.041513323783874512e+00,5.849590301513671875e-01
3.000000000000000000e+01,5.401542186737060547e-01,2.724088430404663086e-01
3.000000000000000000e+01,2.578590810298919678e-01,9.686942696571350098e-01
3.000000000000000000e+01,2.373169809579849243e-01,6.696103215217590332e-01
3.000000000000000000e+01,-1.079127073287963867e+00,-8.251931071281433105e-01
3.000000000000000000e+01,9.128385186195373535e-01,9.910389780998229980e-02
3.000000000000000000e+01,7.613663077354431152e-01,-7.291035652160644531e-01
3.000000000000000000e+01,1.286867618560791016e+00,-9.969632625579833984e-01
3.000000000000000000e+01,1.032699584960937500e+00,-2.548319101333618164e-01
3.000000000000000000e+01,6.601250171661376953e-01,-1.555143594741821289e+00
3.000000000000000000e+01,2.102861255407333374e-01,5.403331518173217773e-01
3.000000000000000000e+01,6.008273363113403320e-01,-6.044430136680603027e-01
3.000000000000000000e+01,-5.386440753936767578e-01,-1.909314244985580444e-01
3.000000000000000000e+01,2.883315086364746094e-03,-6.873096823692321777e-01
3.000000000000000000e+01,-7.069829702377319336e-01,6.126585006713867188e-01
3.000000000000000000e+01,-1.453846096992492676e+00,1.214514598250389099e-01
3.000000000000000000e+01,-8.366218805313110352e-01,5.257377624511718750e-01
3.000000000000000000e+01,8.249011635780334473e-01,-1.290680170059204102e-01
3.000000000000000000e+01,1.538467407226562500e-01,-1.036089062690734863e+00
3.000000000000000000e+01,-6.050426363945007324e-01,3.009358346462249756e-01
3.000000000000000000e+01,-3.910262584686279297e-01,-9.405604004859924316e-02
3.000000000000000000e+01,-1.304281711578369141e+00,-1.762381672859191895e+00
3.000000000000000000e+01,-8.145689964294433594e-01,1.582013607025146484e+00
3.000000000000000000e+01,1.387987285852432251e-01,-5.356917381286621094e-01
3.000000000000000000e+01,2.566922903060913086e-01,9.214676022529602051e-01
3.000000000000000000e+01,-1.328828334808349609e-01,-7.536613941192626953e-01
3.000000000000000000e+01,-5.900853872299194336e-02,-1.330473423004150391e+00
3.000000000000000000e+01,8.345243334770202637e-02,-7.320208847522735596e-02
3.000000000000000000e+01,-2.100561559200286865e-01,-4.770302772521972656e-01
3.000000000000000000e+01,3.799526989459991455e-01,-4.286127686500549316e-01
3.000000000000000000e+01,-9.748439788818359375e-01,-5.926253199577331543e-01
3.000000000000000000e+01,1.005281880497932434e-01,-1.141193062067031860e-01
3.000000000000000000e+01,1.031911492347717285e+00,6.592630147933959961e-01
3.000000000000000000e+01,1.377719268202781677e-02,-9.409239888191223145e-01
3.000000000000000000e+01,7.848942875862121582e-01,5.070798397064208984e-01
3.000000000000000000e+01,-9.809775650501251221e-02,1.261134624481201172e+00
3.000000000000000000e+01,5.434401035308837891e-01,8.023818731307983398e-01
3.000000000000000000e+01,-2.180914580821990967e-01,-4.473735019564628601e-02
3.000000000000000000e+01,6.679645776748657227e-01,-8.817393332719802856e-02
3.000000000000000000e+01,-3.883758187294006348e-01,-9.558809399604797363e-01
3.000000000000000000e+01,3.433907330036163330e-01,-3.082499504089355469e-01
3.000000000000000000e+01,-3.360264003276824951e-01,-2.591480910778045654e-01
3.000000000000000000e+01,-2.629388570785522461e-01,5.778391957283020020e-01
3.000000000000000000e+01,1.497090160846710205e-01,6.404291391372680664e-01
3.000000000000000000e+01,4.402660727500915527e-01,1.360308408737182617e+00
3.000000000000000000e+01,-1.621825337409973145e+00,1.412180900573730469e+00
3.000000000000000000e+01,-1.924821734428405762e+00,5.892152786254882812e-01
3.000000000000000000e+01,-3.654478490352630615e-01,-5.641101002693176270e-01
3.000000000000000000e+01,-4.615471661090850830e-01,-4.265804588794708252e-02
3.000000000000000000e+01,-1.059320688247680664e+00,5.317450761795043945e-01
3.000000000000000000e+01,-4.187413454055786133e-01,-8.893237262964248657e-02
3.000000000000000000e+01,-3.142508864402770996e-01,7.764468789100646973e-01
3.000000000000000000e+01,7.677451372146606445e-01,-8.831969648599624634e-02
3.000000000000000000e+01,6.697046756744384766e-01,-7.562925219535827637e-01
3.000000000000000000e+01,8.043147921562194824e-01,7.531014084815979004e-02
3.000000000000000000e+01,-1.711317300796508789e+00,2.225046902894973755e-01
3.000000000000000000e+01,5.593448281288146973e-01,1.223531365394592285e+00
3.000000000000000000e+01,-9.374290704727172852e-03,-9.236202239990234375e-01
3.000000000000000000e+01,6.951203346252441406e-01,9.508488178253173828e-01
3.000000000000000000e+01,5.634539723396301270e-01,7.887803912162780762e-01
3.000000000000000000e+01,-4.679835438728332520e-01,2.886893451213836670e-01
3.000000000000000000e+01,-4.796133339405059814e-01,4.313747584819793701e-01
3.000000000000000000e+01,-7.349110841751098633e-01,-5.732357501983642578e-01
3.000000000000000000e+01,-6.394396424293518066e-01,8.063142895698547363e-01
3.000000000000000000e+01,3.751804530620574951e-01,9.842482209205627441e-01
3.000000000000000000e+01,8.434242010116577148e-01,-1.454409956932067871e-02
3.000000000000000000e+01,8.641376495361328125e-01,3.252642154693603516e-01
3.000000000000000000e+01,1.150400400161743164e+00,4.669380784034729004e-01
3.000000000000000000e+01,-1.035110592842102051e+00,7.472250461578369141e-01
3.000000000000000000e+01,1.703395545482635498e-01,-3.649227023124694824e-01
3.000000000000000000e+01,8.590539097785949707e-01,-3.519589900970458984e-01
3.000000000000000000e+01,1.693425536155700684e+00,4.687255024909973145e-01
3.000000000000000000e+01,3.830141425132751465e-01,6.808159351348876953e-01
3.000000000000000000e+01,-1.124386191368103027e+00,-1.884505301713943481e-01
3.000000000000000000e+01,1.497758507728576660e+00,-1.210145950317382812e+00
3.000000000000000000e+01,-4.287744313478469849e-02,-7.581427693367004395e-01
3.000000000000000000e+01,1.403440475463867188e+00,2.009987831115722656e-02
3.000000000000000000e+01,-1.613249301910400391e+00,-4.022230952978134155e-02
3.000000000000000000e+01,-9.063066840171813965e-01,-1.243026494979858398e+00
3.000000000000000000e+01,-6.506723761558532715e-01,1.127645850181579590e+00
3.000000000000000000e+01,-1.647418886423110962e-01,1.171967029571533203e+00
3.000000000000000000e+01,1.591763019561767578e+00,-2.434618026018142700e-01
3.000000000000000000e+01,-9.810453653335571289e-01,4.357134923338890076e-02
3.000000000000000000e+01,4.158817827701568604e-01,1.233175396919250488e-01
3.000000000000000000e+01,-4.641295373439788818e-01,-4.887526929378509521e-01
3.000000000000000000e+01,-1.033475875854492188e+00,-6.952770948410034180e-01
3.000000000000000000e+01,4.095974564552307129e-01,1.046306848526000977e+00
3.000000000000000000e+01,-7.695069909095764160e-01,-9.947916865348815918e-01
3.000000000000000000e+01,1.389998197555541992e+00,1.368453651666641235e-01
3.000000000000000000e+01,-4.097733199596405029e-01,-4.018599539995193481e-02
3.000000000000000000e+01,-9.338433742523193359e-01,-2.949718236923217773e-01
3.000000000000000000e+01,5.138217806816101074e-01,-9.289164543151855469e-01
3.000000000000000000e+01,2.896850407123565674e-01,1.052696228027343750e+00
3.000000000000000000e+01,-8.336889743804931641e-01,1.542127579450607300e-01
3.000000000000000000e+01,4.395666718482971191e-01,-1.261778593063354492e+00
3.000000000000000000e+01,-7.638104557991027832e-01,3.955632746219635010e-01
3.000000000000000000e+01,-5.938424170017242432e-02,7.824434638023376465e-01
3.000000000000000000e+01,-5.575792789459228516e-01,-1.297298789024353027e+00
3.000000000000000000e+01,-4.690079092979431152e-01,3.298363983631134033e-01
3.000000000000000000e+01,-8.960466980934143066e-01,1.584846526384353638e-01
3.000000000000000000e+01,-6.035813689231872559e-01,1.845557689666748047e-01
3.000000000000000000e+01,8.678438663482666016e-01,1.020469427108764648e+00
3.000000000000000000e+01,5.569061040878295898e-01,9.042947292327880859e-01
3.000000000000000000e+01,-2.435161024332046509e-01,4.036456346511840820e-01
3.000000000000000000e+01,9.022324085235595703e-01,4.854131042957305908e-01
3.000000000000000000e+01,-8.082080483436584473e-01,2.043490409851074219e-01
3.000000000000000000e+01,9.777480363845825195e-02,3.448097705841064453e-01
3.000000000000000000e+01,-1.137052774429321289e+00,1.992631852626800537e-01
3.000000000000000000e+01,4.887514710426330566e-01,1.014781370759010315e-02
3.000000000000000000e+01,-9.783380031585693359e-01,-1.255717158317565918e+00
3.000000000000000000e+01,-1.586864441633224487e-01,2.301152348518371582e-01
3.000000000000000000e+01,-7.545152306556701660e-01,3.532517254352569580e-01
3.000000000000000000e+01,-1.507906317710876465e+00,8.095198869705200195e-01
3.000000000000000000e+01,-4.282639324665069580e-01,8.143097162246704102e-01
3.000000000000000000e+01,-6.897741556167602539e-02,-1.355029463768005371e+00
3.000000000000000000e+01,1.403063237667083740e-01,-9.350149631500244141e-01
3.000000000000000000e+01,5.520392656326293945e-01,2.020112752914428711e+00
3.000000000000000000e+01,1.703569769859313965e+00,4.759891629219055176e-01
3.000000000000000000e+01,3.171238303184509277e-01,-8.542801737785339355e-01
3.000000000000000000e+01,-5.560070276260375977e-01,-7.144458293914794922e-01
3.000000000000000000e+01,-3.456561863422393799e-01,-6.005315184593200684e-01
3.000000000000000000e+01,2.523704767227172852e-01,-3.490270376205444336e-01
3.000000000000000000e+01,9.357593059539794922e-01,7.266162037849426270e-01
3.000000000000000000e+01,-1.124648332595825195e+00,1.564034819602966309e+00
3.000000000000000000e+01,2.277556806802749634e-01,-3.781843185424804688e-01
3.000000000000000000e+01,8.582971990108489990e-03,7.049558162689208984e-01
3.000000000000000000e+01,1.022506952285766602e+00,5.471470355987548828e-01
3.000000000000000000e+01,5.223890542984008789e-01,-1.690188497304916382e-01
3.000000000000000000e+01,4.225884675979614258e-01,-4.482746124267578125e-02
3.000000000000000000e+01,-8.693962693214416504e-01,3.301179409027099609e-01
3.000000000000000000e+01,6.454433798789978027e-01,4.122568666934967041e-01
3.000000000000000000e+01,-1.226005405187606812e-01,-6.267715692520141602e-01
3.000000000000000000e+01,-1.054865837097167969e+00,-4.905361533164978027e-01
3.000000000000000000e+01,-8.325959444046020508e-01,2.586782574653625488e-01
3.000000000000000000e+01,4.724207222461700439e-01,4.429167807102203369e-01
3.000000000000000000e+01,-7.320081591606140137e-01,4.037991464138031006e-01
3.000000000000000000e+01,2.027307003736495972e-01,3.733530640602111816e-02
3.000000000000000000e+01,6.272379159927368164e-01,-4.788665473461151123e-01
3.000000000000000000e+01,-6.046947240829467773e-01,9.528442621231079102e-01
3.000000000000000000e+01,-7.585241794586181641e-01,6.271551847457885742e-01
3.000000000000000000e+01,4.420117437839508057e-01,5.601824522018432617e-01
3.000000000000000000e+01,1.875392794609069824e-01,-1.812335610389709473e+00
3.000000000000000000e+01,6.323574781417846680e-01,9.269014596939086914e-01
3.000000000000000000e+01,4.807369112968444824e-01,1.065849065780639648e-01
3.000000000000000000e+01,1.032375842332839966e-01,-6.135404706001281738e-01
3.000000000000000000e+01,-1.427011787891387939e-01,9.645114839076995850e-02
3.000000000000000000e+01,-1.477617621421813965e+00,2.802163958549499512e-01
3.000000000000000000e+01,2.915135920047760010e-01,4.711234867572784424e-01
3.000000000000000000e+01,2.222971439361572266e+00,2.878390848636627197e-01
3.000000000000000000e+01,-3.800171613693237305e-01,-3.268862366676330566e-01
3.000000000000000000e+01,-6.175802350044250488e-01,1.985213458538055420e-01
3.000000000000000000e+01,1.001384973526000977e+00,7.019436359405517578e-01
3.000000000000000000e+01,2.796180248260498047e-01,-8.145893812179565430e-01
3.000000000000000000e+01,-4.878959804773330688e-02,1.932248353958129883e+00
3.000000000000000000e+01,-9.218369722366333008e-01,1.034542694687843323e-01
3.000000000000000000e+01,-1.185008406639099121e+00,-7.252799868583679199e-01
3.000000000000000000e+01,-2.020795494318008423e-01,5.693832039833068848e-01
3.000000000000000000e+01,-1.302573561668395996e+00,3.797858953475952148e-01
3.000000000000000000e+01,1.118543148040771484e-01,-1.119859099388122559e+00
3.000000000000000000e+01,-2.416797280311584473e-01,1.585569828748703003e-01
3.000000000000000000e+01,-1.582024991512298584e-01,1.334826648235321045e-01
3.000000000000000000e+01,5.261299610137939453e-01,4.681364297866821289e-01
2.000000000000000000e+01,2.388894110918045044e-01,1.463790833950042725e-01
2.000000000000000000e+01,5.254034399986267090e-01,4.571579098701477051e-01
2.000000000000000000e+01,-2.475927770137786865e-01,8.166588544845581055e-01
2.000000000000000000e+01,2.779952585697174072e-01,-6.115627288818359375e-01
2.000000000000000000e+01,-4.901320040225982666e-01,-8.910444974899291992e-01
2.000000000000000000e+01,-9.344719648361206055e-01,-9.248889088630676270e-01
2.000000000000000000e+01,2.003017663955688477e-01,5.355528593063354492e-01
2.000000000000000000e+01,-7.772745490074157715e-01,1.062281876802444458e-01
2.000000000000000000e+01,-3.073987066745758057e-01,-7.026973962783813477e-01
2.000000000000000000e+01,-8.887667655944824219e-01,-7.227509021759033203e-01
2.000000000000000000e+01,-4.500003159046173096e-01,-2.503789067268371582e-01
2.000000000000000000e+01,-6.530365943908691406e-01,1.268410235643386841e-01
2.000000000000000000e+01,9.159216880798339844e-01,-8.269397169351577759e-02
2.000000000000000000e+01,-5.468152165412902832e-01,9.591725468635559082e-01
2.000000000000000000e+01,1.012927889823913574e-01,-1.033052086830139160e+00
2.000000000000000000e+01,-8.136979341506958008e-01,8.370307087898254395e-02
2.000000000000000000e+01,1.294855922460556030e-01,-1.274171918630599976e-01
2.000000000000000000e+01,4.878655374050140381e-01,2.345769107341766357e-01
2.000000000000000000e+01,-1.242270469665527344e+00,7.156965881586074829e-02
2.000000000000000000e+01,-2.054204232990741730e-02,-6.130001544952392578e-01
2.000000000000000000e+01,-9.728340506553649902e-01,9.627429842948913574e-01
2.000000000000000000e+01,3.601875603199005127e-01,-1.472570002079010010e-04
2.000000000000000000e+01,2.114535272121429443e-01,3.758077919483184814e-01
2.000000000000000000e+01,-1.163883686065673828e+00,-4.067422747611999512e-01
2.000000000000000000e+01,2.944124042987823486e-01,1.780160427093505859e+00
2.000000000000000000e+01,3.837903141975402832e-01,-5.828842520713806152e-01
2.000000000000000000e+01,9.263257682323455811e-02,3.720116615295410156e-01
2.000000000000000000e+01,8.850632905960083008e-01,-4.420796036720275879e-01
2.000000000000000000e+01,7.397739887237548828e-01,4.393679201602935791e-01
2.000000000000000000e+01,-2.134262397885322571e-02,-3.042242527008056641e-01
2.000000000000000000e+01,-3.675841689109802246e-01,-6.431922316551208496e-02
2.000000000000000000e+01,-5.562585592269897461e-01,3.521314561367034912e-01
2.000000000000000000e+01,-7.293231040239334106e-02,-5.686205029487609863e-01
2.000000000000000000e+01,-1.026726663112640381e-01,1.142383217811584473e-01
2.000000000000000000e+01,-9.939685463905334473e-03,-2.028276026248931885e-01
2.000000000000000000e+01,-1.235149949789047241e-01,1.171361684799194336e+00
2.000000000000000000e+01,9.486320614814758301e-01,4.257994890213012695e-01
2.000000000000000000e+01,7.679829597473144531e-01,3.864054083824157715e-01
2.000000000000000000e+01,7.527396082878112793e-03,4.231120347976684570e-01
2.000000000000000000e+01,-3.174847960472106934e-01,4.137422740459442139e-01
2.000000000000000000e+01,-1.030097246170043945e+00,-3.334244489669799805e-01
2.000000000000000000e+01,1.028275251388549805e+00,4.032572805881500244e-01
2.000000000000000000e+01,4.680676460266113281e-01,-1.126780629158020020e+00
2.000000000000000000e+01,1.514824986457824707e+00,-4.016664922237396240e-01
2.000000000000000000e+01,1.031317949295043945e+00,-4.803164005279541016e-01
2.000000000000000000e+01,2.759045064449310303e-01,-1.237549424171447754e+00
2.000000000000000000e+01,-2.885344624519348145e-01,1.570116281509399414e-01
2.000000000000000000e+01,-1.468655467033386230e-02,-4.963702559471130371e-01
2.000000000000000000e+01,-3.935337960720062256e-01,3.367035686969757080e-01
2.000000000000000000e+01,1.030182719230651855e+00,1.098303079605102539e+00
2.000000000000000000e+01,-3.022508323192596436e-01,-5.926202535629272461e-01
2.000000000000000000e+01,-2.013792097568511963e-01,2.905600965023040771e-01
2.000000000000000000e+01,-1.362873911857604980e+00,-1.710868626832962036e-02
2.000000000000000000e+01,-5.761674642562866211e-01,6.579591035842895508e-01
2.000000000000000000e+01,4.255285561084747314e-01,-4.042072892189025879e-01
2.000000000000000000e+01,-3.662415742874145508e-01,-9.955171346664428711e-01
2.000000000000000000e+01,-1.015334129333496094e+00,5.294048786163330078e-01
2.000000000000000000e+01,-5.948432683944702148e-01,-1.148370653390884399e-02
2.000000000000000000e+01,-1.253305077552795410e+00,-1.667781710624694824e+00
2.000000000000000000e+01,-7.117384076118469238e-01,1.186291456222534180e+00
2.000000000000000000e+01,-2.351776659488677979e-01,-3.292486071586608887e-01
2.000000000000000000e+01,2.362841814756393433e-01,4.405323863029479980e-01
2.000000000000000000e+01,-6.199178695678710938e-01,-9.505246877670288086e-01
2.000000000000000000e+01,-9.149305522441864014e-02,-1.263897299766540527e+00
2.000000000000000000e+01,-6.565795838832855225e-02,3.443850874900817871e-01
2.000000000000000000e+01,-2.887471318244934082e-01,2.272450029850006104e-01
2.000000000000000000e+01,6.151938438415527344e-01,-2.312476187944412231e-01
2.000000000000000000e+01,-8.669242262840270996e-01,-8.180259466171264648e-01
2.000000000000000000e+01,-1.531736552715301514e-01,-2.307588011026382446e-01
2.000000000000000000e+01,1.004205346107482910e+00,4.180279374122619629e-01
2.000000000000000000e+01,-6.144963204860687256e-02,-9.691349267959594727e-01
2.000000000000000000e+01,1.198098897933959961e+00,1.119570970535278320e+00
2.000000000000000000e+01,2.097694873809814453e-01,1.320925474166870117e+00
2.000000000000000000e+01,1.099696680903434753e-01,2.417596727609634399e-01
2.000000000000000000e+01,-5.099190473556518555e-01,-5.617313385009765625e-01
2.000000000000000000e+01,7.534435391426086426e-01,-1.014491766691207886e-01
2.000000000000000000e+01,-1.561340242624282837e-01,-1.306769967079162598e+00
2.000000000000000000e+01,2.361271530389785767e-01,-1.372020244598388672e-01
2.000000000000000000e+01,-2.928599119186401367e-01,-8.856342434883117676e-01
2.000000000000000000e+01,1.354085206985473633e-01,-7.489444315433502197e-02
2.000000000000000000e+01,-3.117753863334655762e-01,2.388630509376525879e-01
2.000000000000000000e+01,7.796871066093444824e-01,1.194229364395141602e+00
2.000000000000000000e+01,-1.271758198738098145e+00,1.119545936584472656e+00
2.000000000000000000e+01,-1.342726349830627441e+00,5.093871355056762695e-01
2.000000000000000000e+01,-4.875646233558654785e-01,-9.538009017705917358e-02
2.000000000000000000e+01,1.134142503142356873e-01,-2.743207812309265137e-01
2.000000000000000000e+01,-3.658704459667205811e-01,1.676183640956878662e-01
2.000000000000000000e+01,-1.380737870931625366e-01,-8.850727230310440063e-02
2.000000000000000000e+01,-3.236864507198333740e-01,1.141064167022705078e+00
2.000000000000000000e+01,9.855178594589233398e-01,5.142700672149658203e-01
2.000000000000000000e+01,1.390202045440673828e+00,-3.857921361923217773e-01
2.000000000000000000e+01,4.871335327625274658e-01,4.196820557117462158e-01
2.000000000000000000e+01,-1.554721951484680176e+00,2.297706156969070435e-01
2.000000000000000000e+01,1.199836656451225281e-01,6.342135667800903320e-01
2.000000000000000000e+01,-9.683333337306976318e-03,-7.397791147232055664e-01
2.000000000000000000e+01,6.008091568946838379e-01,8.938109874725341797e-01
2.000000000000000000e+01,1.358463168144226074e-01,1.261642813682556152e+00
2.000000000000000000e+01,-1.569770425558090210e-01,1.720035970211029053e-01
2.000000000000000000e+01,-4.549977779388427734e-01,2.441169768571853638e-01
2.000000000000000000e+01,-6.894507408142089844e-01,-3.059233427047729492e-01
2.000000000000000000e+01,-3.268756866455078125e-01,8.347383737564086914e-01
2.000000000000000000e+01,5.732576251029968262e-01,8.897627592086791992e-01
2.000000000000000000e+01,1.177295923233032227e+00,1.681958436965942383e-01
2.000000000000000000e+01,7.091222405433654785e-01,4.320118129253387451e-01
2.000000000000000000e+01,1.356415152549743652e+00,3.417846560478210449e-01
2.000000000000000000e+01,-5.335310697555541992e-01,6.712443381547927856e-02
2.000000000000000000e+01,2.424805164337158203e-01,-4.725953936576843262e-01
2.000000000000000000e+01,1.298970460891723633e+00,-1.557769775390625000e-01
2.000000000000000000e+01,1.760803341865539551e+00,2.984719276428222656e-01
2.000000000000000000e+01,2.167123183608055115e-02,2.771779894828796387e-01
2.000000000000000000e+01,-8.812478780746459961e-01,-3.658774793148040771e-01
2.000000000000000000e+01,1.118649721145629883e+00,-1.204501628875732422e+00
2.000000000000000000e+01,-3.330570459365844727e-02,-7.281015515327453613e-01
2.000000000000000000e+01,2.218964248895645142e-01,-2.497358620166778564e-01
2.000000000000000000e+01,-1.074927568435668945e+00,-4.297888576984405518e-01
2.000000000000000000e+01,-1.157184362411499023e+00,-1.045662879943847656e+00
2.000000000000000000e+01,-8.633828759193420410e-01,7.052658200263977051e-01
2.000000000000000000e+01,-1.570785939693450928e-01,1.012840747833251953e+00
2.000000000000000000e+01,1.182490706443786621e+00,-3.922809362411499023e-01
2.000000000000000000e+01,-6.964591741561889648e-01,5.687745809555053711e-01
2.000000000000000000e+01,3.910407423973083496e-01,-2.229741960763931274e-02
2.000000000000000000e+01,9.902252256870269775e-02,-2.623856663703918457e-01
2.000000000000000000e+01,-8.756887912750244141e-01,-7.518200278282165527e-01
2.000000000000000000e+01,9.163224697113037109e-01,8.889513015747070312e-01
2.000000000000000000e+01,-7.039177417755126953e-01,-1.055028200149536133e+00
2.000000000000000000e+01,1.481235742568969727e+00,-5.655977725982666016e-01
2.000000000000000000e+01,-2.232250273227691650e-01,-8.478665351867675781e-02
2.000000000000000000e+01,-9.912135004997253418e-01,-1.177210092544555664e+00
2.000000000000000000e+01,6.739533692598342896e-02,-6.878735423088073730e-01
2.000000000000000000e+01,1.491226106882095337e-01,3.239578604698181152e-01
2.000000000000000000e+01,-4.433201849460601807e-01,3.478641211986541748e-01
2.000000000000000000e+01,3.503487408161163330e-01,-1.098903059959411621e+00
2.000000000000000000e+01,-1.205520272254943848e+00,4.819867610931396484e-01
2.000000000000000000e+01,7.385885715484619141e-02,1.687097698450088501e-01
2.000000000000000000e+01,2.827325761318206787e-01,-1.261183857917785645e+00
2.000000000000000000e+01,-5.206108838319778442e-02,5.114453434944152832e-01
2.000000000000000000e+01,-4.423175752162933350e-01,1.196504533290863037e-01
2.000000000000000000e+01,-7.045165896415710449e-01,3.837428092956542969e-01
2.000000000000000000e+01,6.921863555908203125e-01,8.471155166625976562e-01
2.000000000000000000e+01,8.561989665031433105e-01,1.034543395042419434e+00
2.000000000000000000e+01,3.777199089527130127e-01,2.776232361793518066e-01
2.000000000000000000e+01,8.675428628921508789e-01,6.032207012176513672e-01
2.000000000000000000e+01,-7.829816341400146484e-01,4.451677203178405762e-03
2.000000000000000000e+01,-1.727861911058425903e-01,3.961083889007568359e-01
2.000000000000000000e+01,-7.750154137611389160e-01,-2.912749648094177246e-01
2.000000000000000000e+01,4.872680008411407471e-01,5.167345702648162842e-02
2.000000000000000000e+01,-5.730410814285278320e-01,-9.897080659866333008e-01
2.000000000000000000e+01,-5.605037212371826172e-01,9.132072329521179199e-01
2.000000000000000000e+01,-3.115215301513671875e-01,3.190103918313980103e-02
2.000000000000000000e+01,-9.095621705055236816e-01,4.906274676322937012e-01
2.000000000000000000e+01,-4.040696620941162109e-01,1.251922130584716797e+00
2.000000000000000000e+01,3.026628792285919189e-01,-9.962406754493713379e-01
2.000000000000000000e+01,-8.482068777084350586e-02,-9.404857754707336426e-01
2.000000000000000000e+01,1.391485691070556641e+00,-8.362539112567901611e-02
2.000000000000000000e+01,5.141132473945617676e-01,-5.945828557014465332e-01
2.000000000000000000e+01,-5.620507597923278809e-01,-1.685758978128433228e-01
2.000000000000000000e+01,-2.294877171516418457e-01,-3.034376502037048340e-01
2.000000000000000000e+01,1.196855157613754272e-01,-5.122908353805541992e-01
2.000000000000000000e+01,9.587363004684448242e-01,3.638091087341308594e-01
2.000000000000000000e+01,-9.955897331237792969e-01,1.270663976669311523e+00
2.000000000000000000e+01,-1.479823887348175049e-01,-1.009251952171325684e+00
2.000000000000000000e+01,-7.262521982192993164e-02,1.271214485168457031e+00
2.000000000000000000e+01,2.325216382741928101e-01,1.055564761161804199e+00
2.000000000000000000e+01,-1.005375236272811890e-01,-3.999982178211212158e-01
2.000000000000000000e+01,7.023973464965820312e-01,3.374387919902801514e-01
2.000000000000000000e+01,-5.418139100074768066e-01,5.099253058433532715e-01
2.000000000000000000e+01,7.172853946685791016e-01,5.244860798120498657e-02
2.000000000000000000e+01,-6.125259771943092346e-02,-1.043368577957153320e-01
2.000000000000000000e+01,-5.644475817680358887e-01,-4.143379330635070801e-01
2.000000000000000000e+01,-1.079378247261047363e+00,-3.763173818588256836e-01
2.000000000000000000e+01,5.548027753829956055e-01,8.250114321708679199e-01
2.000000000000000000e+01,-4.957267940044403076e-01,5.059465169906616211e-01
2.000000000000000000e+01,1.803100556135177612e-01,-3.015780746936798096e-01
2.000000000000000000e+01,1.294727623462677002e-02,-4.766484200954437256e-01
2.000000000000000000e+01,-8.478780984878540039e-01,6.352375149726867676e-01
2.000000000000000000e+01,-1.094654917716979980e+00,8.015058636665344238e-01
2.000000000000000000e+01,-5.621098726987838745e-02,5.738919377326965332e-01
2.000000000000000000e+01,1.548969745635986328e-01,-1.732370495796203613e+00
2.000000000000000000e+01,3.067833781242370605e-01,7.080574035644531250e-01
2.000000000000000000e+01,5.655395984649658203e-01,4.620226025581359863e-01
2.000000000000000000e+01,-1.355784684419631958e-01,-5.594240427017211914e-01
2.000000000000000000e+01,6.052933633327484131e-02,4.530159235000610352e-01
2.000000000000000000e+01,-1.547157883644104004e+00,6.059709191322326660e-01
2.000000000000000000e+01,2.358587235212326050e-01,2.148164063692092896e-01
2.000000000000000000e+01,1.366939902305603027e+00,2.444118261337280273e-01
2.000000000000000000e+01,2.657673060894012451e-01,-4.480099678039550781e-01
2.000000000000000000e+01,-3.233238756656646729e-01,3.385564386844635010e-01
2.000000000000000000e+01,9.474046230316162109e-01,8.367955088615417480e-01
2.000000000000000000e+01,1.937616616487503052e-01,-7.567907571792602539e-01
2.000000000000000000e+01,3.553536236286163330e-01,1.763329386711120605e+00
2.000000000000000000e+01,-2.681588232517242432e-01,-2.930046916007995605e-01
2.000000000000000000e+01,-1.887394428253173828e+00,-5.877323746681213379e-01
2.000000000000000000e+01,-6.018027067184448242e-01,8.483576029539108276e-02
2.000000000000000000e+01,-7.520190477371215820e-01,3.887361884117126465e-01
2.000000000000000000e+01,-4.833031296730041504e-01,-9.120281934738159180e-01
2.000000000000000000e+01,-4.586110711097717285e-01,3.936255276203155518e-01
2.000000000000000000e+01,-5.246941447257995605e-01,2.105087339878082275e-01
2.000000000000000000e+01,5.655308365821838379e-01,2.028319537639617920e-01
1.000000000000000000e+00,2.803293764591217041e-01,-3.882755637168884277e-01
1.000000000000000000e+00,5.015575885772705078e-01,4.568693935871124268e-01
1.000000000000000000e+00,8.395924419164657593e-02,6.164250969886779785e-01
1.000000000000000000e+00,1.069066375494003296e-01,1.269862949848175049e-01
1.000000000000000000e+00,-4.621058702468872070e-01,-6.791675686836242676e-01
1.000000000000000000e+00,-7.404634356498718262e-01,-7.972496151924133301e-01
1.000000000000000000e+00,-1.626372933387756348e-01,1.903838366270065308e-01
1.000000000000000000e+00,-4.756827354431152344e-01,-2.282168529927730560e-02
1.000000000000000000e+00,-2.992987334728240967e-01,-8.525432944297790527e-01
1.000000000000000000e+00,-1.286460012197494507e-01,-7.540451884269714355e-01
1.000000000000000000e+00,-5.939348936080932617e-01,-3.194695711135864258e-02
1.000000000000000000e+00,-7.752349972724914551e-01,-1.096455529332160950e-01
1.000000000000000000e+00,8.021355271339416504e-01,-1.197515428066253662e-01
1.000000000000000000e+00,-3.284434676170349121e-01,5.951103568077087402e-01
1.000000000000000000e+00,1.881368905305862427e-01,-7.339786887168884277e-01
1.000000000000000000e+00,-6.461800336837768555e-01,-1.565286517143249512e-02
1.000000000000000000e+00,1.609276235103607178e-01,3.573619574308395386e-02
1.000000000000000000e+00,6.596310734748840332e-01,7.855574488639831543e-01
1.000000000000000000e+00,-1.189530611038208008e+00,-2.063663750886917114e-01
1.000000000000000000e+00,7.930092513561248779e-02,-6.293590068817138672e-01
1.000000000000000000e+00,-7.484585046768188477e-01,1.200505256652832031e+00
1.000000000000000000e+00,-2.478116378188133240e-02,3.885848224163055420e-01
1.000000000000000000e+00,8.240174651145935059e-01,5.520395040512084961e-01
1.000000000000000000e+00,-7.383129596710205078e-01,8.881445229053497314e-02
1.000000000000000000e+00,-6.568618118762969971e-02,9.251265525817871094e-01
1.000000000000000000e+00,-3.577180206775665283e-01,1.281008273363113403e-01
1.000000000000000000e+00,2.648550868034362793e-01,8.237014412879943848e-01
1.000000000000000000e+00,8.570535182952880859e-01,-4.985880851745605469e-01
1.000000000000000000e+00,4.986281394958496094e-01,6.617443561553955078e-01
1.000000000000000000e+00,-8.255837112665176392e-02,1.486134231090545654e-01
1.000000000000000000e+00,-1.306838512420654297e+00,-3.275446593761444092e-01
1.000000000000000000e+00,-1.930700056254863739e-02,1.644903421401977539e-01
1.000000000000000000e+00,2.678561508655548096e-01,3.163131177425384521e-01
1.000000000000000000e+00,-5.461626499891281128e-02,-3.836789727210998535e-02
1.000000000000000000e+00,-2.262168675661087036e-01,-1.908910423517227173e-01
1.000000000000000000e+00,-1.704610437154769897e-01,1.122611284255981445e+00
1.000000000000000000e+00,1.219505190849304199e+00,1.089087426662445068e-01
1.000000000000000000e+00,1.487138628959655762e+00,5.638307332992553711e-01
1.000000000000000000e+00,7.657957822084426880e-02,-2.136994153261184692e-01
1.000000000000000000e+00,-3.412386178970336914e-01,5.003502368927001953e-01
1.000000000000000000e+00,-9.110893607139587402e-01,-4.351056516170501709e-01
1.000000000000000000e+00,1.173984646797180176e+00,2.559670507907867432e-01
1.000000000000000000e+00,3.257091641426086426e-01,-1.068518877029418945e+00
1.000000000000000000e+00,1.265473604202270508e+00,-3.802414536476135254e-01
1.000000000000000000e+00,7.675590515136718750e-01,-7.663992643356323242e-01
1.000000000000000000e+00,7.261523604393005371e-01,-9.066898226737976074e-01
1.000000000000000000e+00,-5.248007774353027344e-01,2.103755027055740356e-01
1.000000000000000000e+00,1.255468428134918213e-01,-7.488765120506286621e-01
1.000000000000000000e+00,-6.812878698110580444e-02,-9.508108347654342651e-02
1.000000000000000000e+00,7.615960836410522461e-01,1.185503363609313965e+00
1.000000000000000000e+00,-1.174515560269355774e-01,-3.902552425861358643e-01
1.000000000000000000e+00,-6.275380253791809082e-01,-9.093534946441650391e-02
1.000000000000000000e+00,-1.214497327804565430e+00,-3.814590573310852051e-01
1.000000000000000000e+00,-1.302511841058731079e-01,2.873463332653045654e-01
1.000000000000000000e+00,3.471637666225433350e-01,-3.517434000968933105e-01
1.000000000000000000e+00,-6.570111513137817383e-01,-7.981567382812500000e-01
1.000000000000000000e+00,-7.432208061218261719e-01,7.058089971542358398e-01
1.000000000000000000e+00,-6.669200658798217773e-01,2.117115557193756104e-01
1.000000000000000000e+00,-8.043997883796691895e-01,-1.446056842803955078e+00
1.000000000000000000e+00,-4.755969047546386719e-01,1.432112336158752441e+00
1.000000000000000000e+00,9.426340460777282715e-02,1.470325887203216553e-01
1.000000000000000000e+00,1.204415410757064819e-01,3.503325879573822021e-01
1.000000000000000000e+00,-3.081980347633361816e-01,-4.777765572071075439e-01
1.000000000000000000e+00,-3.029883801937103271e-01,-6.135182976722717285e-01
1.000000000000000000e+00,-1.518065780401229858e-01,-6.402710825204849243e-02
1.000000000000000000e+00,-2.207931578159332275e-01,4.294304922223091125e-02
1.000000000000000000e+00,4.975122511386871338e-01,-2.264025211334228516e-01
1.000000000000000000e+00,-7.840287089347839355e-01,-5.351886153221130371e-01
1.000000000000000000e+00,-4.611364006996154785e-02,-4.701526463031768799e-01
1.000000000000000000e+00,1.085000276565551758e+00,5.527191758155822754e-01
1.000000000000000000e+00,-3.353569507598876953e-01,-5.134794116020202637e-01
1.000000000000000000e+00,1.262884259223937988e+00,6.390188336372375488e-01
1.000000000000000000e+00,2.745566666126251221e-01,6.320374608039855957e-01
1.000000000000000000e+00,-2.224941402673721313e-01,7.482643127441406250e-01
1.000000000000000000e+00,-3.627705276012420654e-01,-2.497278749942779541e-01
1.000000000000000000e+00,6.969228386878967285e-01,-1.659997403621673584e-01
1.000000000000000000e+00,-4.717841148376464844e-01,-1.587510585784912109e+00
1.000000000000000000e+00,-1.991686075925827026e-01,-4.232591092586517334e-01
1.000000000000000000e+00,1.398054808378219604e-01,-3.780120015144348145e-01
1.000000000000000000e+00,2.751359343528747559e-01,-2.144313901662826538e-01
1.000000000000000000e+00,-5.786359906196594238e-01,3.679481744766235352e-01
1.000000000000000000e+00,1.222886562347412109e+00,8.650884628295898438e-01
1.000000000000000000e+00,-1.313531875610351562e+00,1.297200083732604980e+00
1.000000000000000000e+00,-1.136715769767761230e+00,6.772462129592895508e-01
1.000000000000000000e+00,-3.742260932922363281e-01,1.070568263530731201e-01
1.000000000000000000e+00,1.794895678758621216e-01,-1.307639479637145996e-01
1.000000000000000000e+00,1.791231781244277954e-01,7.136113941669464111e-02
1.000000000000000000e+00,-3.063696324825286865e-01,6.006947159767150879e-01
1.000000000000000000e+00,-2.048095464706420898e-01,7.872064113616943359e-01
1.000000000000000000e+00,5.455595850944519043e-01,5.642774105072021484e-01
1.000000000000000000e+00,1.176057100296020508e+00,-3.515278697013854980e-01
1.000000000000000000e+00,7.415481209754943848e-01,1.871558837592601776e-02
1.000000000000000000e+00,-1.616879463195800781e+00,-1.532077044248580933e-02
1.000000000000000000e+00,4.021360278129577637e-01,4.549773335456848145e-01
1.000000000000000000e+00,-1.115216314792633057e-01,-1.501515507698059082e-01
1.000000000000000000e+00,6.667292118072509766e-01,6.567000746726989746e-01
1.000000000000000000e+00,-3.541587591171264648e-01,1.087733387947082520e+00
1.000000000000000000e+00,3.927025794982910156e-01,3.112116269767284393e-02
1.000000000000000000e+00,-9.876835942268371582e-01,-8.064986020326614380e-02
1.000000000000000000e+00,-1.395650207996368408e-01,-4.011290073394775391e-01
1.000000000000000000e+00,-2.843182682991027832e-01,6.484141349792480469e-01
1.000000000000000000e+00,3.111309111118316650e-01,9.628201127052307129e-01
1.000000000000000000e+00,1.064244627952575684e+00,3.581085503101348877e-01
1.000000000000000000e+00,5.970855951309204102e-01,3.102545738220214844e-01
1.000000000000000000e+00,1.054016709327697754e+00,9.652918577194213867e-02
1.000000000000000000e+00,-4.579797089099884033e-01,-5.492564439773559570e-01
1.000000000000000000e+00,-1.539346873760223389e-01,-6.023829579353332520e-01
1.000000000000000000e+00,1.198860645294189453e+00,2.754577994346618652e-01
1.000000000000000000e+00,1.708150863647460938e+00,3.081661090254783630e-02
1.000000000000000000e+00,9.044910967350006104e-02,5.406122803688049316e-01
1.000000000000000000e+00,-6.693205833435058594e-01,-6.619619727134704590e-01
1.000000000000000000e+00,8.148599267005920410e-01,-1.030147314071655273e+00
1.000000000000000000e+00,2.140435874462127686e-01,-9.217271804809570312e-01
1.000000000000000000e+00,3.478201329708099365e-01,-2.673112750053405762e-01
1.000000000000000000e+00,-1.159920573234558105e+00,-5.515507459640502930e-01
1.000000000000000000e+00,-8.065854907035827637e-01,-7.671431899070739746e-01
1.000000000000000000e+00,1.604746282100677490e-01,4.689437448978424072e-01
1.000000000000000000e+00,-5.438626557588577271e-02,8.727623820304870605e-01
1.000000000000000000e+00,8.577036261558532715e-01,-4.717205464839935303e-01
1.000000000000000000e+00,-6.557950377464294434e-01,9.385950565338134766e-01
1.000000000000000000e+00,3.400423228740692139e-01,1.427038758993148804e-02
1.000000000000000000e+00,-2.492773681879043579e-01,-6.247880458831787109e-01
1.000000000000000000e+00,-3.482140600681304932e-01,-3.958373963832855225e-01
1.000000000000000000e+00,8.268917798995971680e-01,2.765607237815856934e-01
1.000000000000000000e+00,1.039096191525459290e-01,-1.108309268951416016e+00
1.000000000000000000e+00,9.654670953750610352e-01,-9.545252323150634766e-01
1.000000000000000000e+00,4.846854805946350098e-01,2.539726197719573975e-01
1.000000000000000000e+00,-6.189745664596557617e-01,-9.814515709877014160e-01
1.000000000000000000e+00,-2.311604171991348267e-01,-1.495960354804992676e-01
1.000000000000000000e+00,1.598379909992218018e-01,5.450727343559265137e-01
1.000000000000000000e+00,-3.545345962047576904e-01,1.029058575630187988e+00
1.000000000000000000e+00,-3.838321939110755920e-02,-1.228310227394104004e+00
1.000000000000000000e+00,-3.104237914085388184e-01,5.522337555885314941e-02
1.000000000000000000e+00,5.308068394660949707e-01,2.241025120019912720e-01
1.000000000000000000e+00,-4.350659996271133423e-02,-9.717444777488708496e-01
1.000000000000000000e+00,1.904979348182678223e-01,4.793182015419006348e-01
1.000000000000000000e+00,9.616279602050781250e-02,9.556759148836135864e-02
1.000000000000000000e+00,-7.507202029228210449e-01,5.179464817047119141e-01
1.000000000000000000e+00,8.186303377151489258e-01,9.362599253654479980e-01
1.000000000000000000e+00,1.182443261146545410e+00,7.474247217178344727e-01
1.000000000000000000e+00,8.885589241981506348e-01,-6.167785823345184326e-02
1.000000000000000000e+00,2.526313960552215576e-01,-1.395483911037445068e-01
1.000000000000000000e+00,-3.087398409843444824e-01,-3.971757367253303528e-02
1.000000000000000000e+00,-6.710004210472106934e-01,1.175143718719482422e-01
1.000000000000000000e+00,-3.830775022506713867e-01,-5.081977248191833496e-01
1.000000000000000000e+00,6.202538013458251953e-01,2.102721482515335083e-03
1.000000000000000000e+00,-2.264289259910583496e-01,-6.375560760498046875e-01
1.000000000000000000e+00,-3.906010985374450684e-01,1.307039260864257812e+00
1.000000000000000000e+00,2.752227783203125000e-01,-1.894847899675369263e-01
1.000000000000000000e+00,-2.539827525615692139e-01,4.142241775989532471e-01
1.000000000000000000e+00,-4.062615931034088135e-01,5.607019662857055664e-01
1.000000000000000000e+00,1.677895188331604004e-01,-4.170403778553009033e-01
1.000000000000000000e+00,-7.904291152954101562e-03,-6.064295768737792969e-01
1.000000000000000000e+00,8.661209940910339355e-01,1.425454497337341309e+00
1.000000000000000000e+00,1.434815168380737305e+00,-5.343869924545288086e-01
1.000000000000000000e+00,4.667666554450988770e-01,-1.801248192787170410e-01
1.000000000000000000e+00,-3.303265571594238281e-01,5.966736003756523132e-03
1.000000000000000000e+00,-2.813122868537902832e-01,-7.325022816658020020e-01
1.000000000000000000e+00,3.672272861003875732e-01,-1.795998588204383850e-02
1.000000000000000000e+00,1.106881141662597656e+00,3.456751108169555664e-01
1.000000000000000000e+00,-3.012377619743347168e-01,-8.282589912414550781e-01
1.000000000000000000e+00,3.096495941281318665e-02,5.785609483718872070e-01
1.000000000000000000e+00,-4.647699594497680664e-01,-4.943183064460754395e-01
1.000000000000000000e+00,1.558046340942382812e-01,7.572296857833862305e-01
1.000000000000000000e+00,-3.162547945976257324e-01,3.607088923454284668e-01
1.000000000000000000e+00,8.618990182876586914e-01,-1.104049980640411377e-01
1.000000000000000000e+00,1.288815215229988098e-02,-7.925505936145782471e-02
1.000000000000000000e+00,-1.932151317596435547e-01,-3.501122891902923584e-01
1.000000000000000000e+00,-6.870521306991577148e-01,1.427016556262969971e-01
1.000000000000000000e+00,8.862771987915039062e-01,3.021841645240783691e-01
1.000000000000000000e+00,-2.941913306713104248e-01,6.319292187690734863e-01
1.000000000000000000e+00,-9.191800653934478760e-02,-1.374955028295516968e-01
1.000000000000000000e+00,-1.743839383125305176e+00,3.172385692596435547e-01
1.000000000000000000e+00,5.081366300582885742e-01,-2.292485386133193970e-01
1.000000000000000000e+00,-6.614747047424316406e-01,7.812197208404541016e-01
1.000000000000000000e+00,-5.888319611549377441e-01,7.152289748191833496e-01
1.000000000000000000e+00,-1.496005505323410034e-01,2.971146404743194580e-01
1.000000000000000000e+00,-8.533610962331295013e-03,-1.317166209220886230e+00
1.000000000000000000e+00,9.165059030055999756e-02,8.614991307258605957e-01
1.000000000000000000e+00,5.091542601585388184e-01,4.748506844043731689e-01
1.000000000000000000e+00,-1.975442469120025635e-01,-2.486751601099967957e-02
1.000000000000000000e+00,2.216911129653453827e-02,3.118726611137390137e-01
1.000000000000000000e+00,-9.617290496826171875e-01,1.051850080490112305e+00
1.000000000000000000e+00,4.626823663711547852e-01,1.634532213211059570e-01
1.000000000000000000e+00,1.338461518287658691e+00,4.464608728885650635e-01
1.000000000000000000e+00,5.489748716354370117e-01,-6.415115594863891602e-01
1.000000000000000000e+00,8.131233602762222290e-02,9.007276594638824463e-02
1.000000000000000000e+00,6.865045428276062012e-01,7.767698764801025391e-01
1.000000000000000000e+00,3.412964344024658203e-01,-5.967054963111877441e-01
1.000000000000000000e+00,5.210728049278259277e-01,1.273998618125915527e+00
1.000000000000000000e+00,2.658863365650177002e-01,1.437642872333526611e-01
1.000000000000000000e+00,-1.156645655632019043e+00,-4.166931211948394775e-01
1.000000000000000000e+00,-2.669125497341156006e-01,1.103872805833816528e-01
1.000000000000000000e+00,-4.319482445716857910e-01,2.214887589216232300e-01
1.000000000000000000e+00,-2.025120258331298828e-01,-8.384273648262023926e-01
1.000000000000000000e+00,-1.891928315162658691e-01,4.485699832439422607e-01
1.000000000000000000e+00,-4.018756747245788574e-01,3.273050785064697266e-01
1.000000000000000000e+00,5.666571259498596191e-01,5.680335164070129395e-01
0.000000000000000000e+00,2.860873937606811523e-01,-3.842339515686035156e-01
0.000000000000000000e+00,5.184381604194641113e-01,4.624274671077728271e-01
0.000000000000000000e+00,1.020723357796669006e-01,6.201152801513671875e-01
0.000000000000000000e+00,1.212219968438148499e-01,1.332346498966217041e-01
0.000000000000000000e+00,-4.387523829936981201e-01,-6.662693023681640625e-01
0.000000000000000000e+00,-7.060561776161193848e-01,-7.778309583663940430e-01
0.000000000000000000e+00,-1.461238414049148560e-01,1.972037553787231445e-01
0.000000000000000000e+00,-4.558362662792205811e-01,-1.267309859395027161e-02
0.000000000000000000e+00,-2.809498608112335205e-01,-8.430579900741577148e-01
0.000000000000000000e+00,-1.160490438342094421e-01,-7.473195791244506836e-01
0.000000000000000000e+00,-5.724261999130249023e-01,-2.066068351268768311e-02
0.000000000000000000e+00,-7.500205636024475098e-01,-9.552413970232009888e-02
0.000000000000000000e+00,8.052269816398620605e-01,-1.159774288535118103e-01
0.000000000000000000e+00,-3.116068840026855469e-01,5.979517698287963867e-01
0.000000000000000000e+00,1.910365521907806396e-01,-7.317491769790649414e-01
0.000000000000000000e+00,-6.241009831428527832e-01,-4.048570990562438965e-03
0.000000000000000000e+00,1.739042252302169800e-01,4.189263284206390381e-02
0.000000000000000000e+00,6.819029450416564941e-01,7.905812263488769531e-01
0.000000000000000000e+00,-1.154094219207763672e+00,-1.845673024654388428e-01
0.000000000000000000e+00,8.661635965108871460e-02,-6.249312162399291992e-01
0.000000000000000000e+00,-7.389251589775085449e-01,1.187596797943115234e+00
0.000000000000000000e+00,-8.076328784227371216e-03,3.938790261745452881e-01
0.000000000000000000e+00,8.423734903335571289e-01,5.583262443542480469e-01
0.000000000000000000e+00,-7.162455916404724121e-01,9.989704191684722900e-02
0.000000000000000000e+00,-4.712564125657081604e-02,9.244971275329589844e-01
0.000000000000000000e+00,-3.397489488124847412e-01,1.361973136663436890e-01
0.000000000000000000e+00,2.854816913604736328e-01,8.263592720031738281e-01
0.000000000000000000e+00,8.486074805259704590e-01,-4.989792108535766602e-01
0.000000000000000000e+00,5.185058116912841797e-01,6.666152477264404297e-01
0.000000000000000000e+00,-6.672554463148117065e-02,1.553874760866165161e-01
0.000000000000000000e+00,-1.265050292015075684e+00,-3.010060489177703857e-01
0.000000000000000000e+00,-3.831599140539765358e-03,1.709948331117630005e-01
0.000000000000000000e+00,2.832846939563751221e-01,3.219382464885711670e-01
0.000000000000000000e+00,-3.996244445443153381e-02,-3.113740682601928711e-02
0.000000000000000000e+00,-2.096683233976364136e-01,-1.820706427097320557e-01
0.000000000000000000e+00,-1.527900844812393188e-01,1.117847681045532227e+00
0.000000000000000000e+00,1.224539995193481445e+00,1.144567281007766724e-01
0.000000000000000000e+00,1.503942489624023438e+00,5.723817348480224609e-01
0.000000000000000000e+00,8.812519162893295288e-02,-2.073658853769302368e-01
0.000000000000000000e+00,-3.242137432098388672e-01,5.044542551040649414e-01
0.000000000000000000e+00,-8.774404525756835938e-01,-4.148980081081390381e-01
0.000000000000000000e+00,1.183764100074768066e+00,2.623711228370666504e-01
0.000000000000000000e+00,3.182698786258697510e-01,-1.071957826614379883e+00
0.000000000000000000e+00,1.253188610076904297e+00,-3.798582255840301514e-01
0.000000000000000000e+00,7.531233429908752441e-01,-7.701405286788940430e-01
0.000000000000000000e+00,7.086810469627380371e-01,-9.123378992080688477e-01
0.000000000000000000e+00,-5.058892369270324707e-01,2.184765338897705078e-01
0.000000000000000000e+00,1.301466226577758789e-01,-7.459566593170166016e-01
0.000000000000000000e+00,-5.361079052090644836e-02,-8.768229186534881592e-02
0.000000000000000000e+00,7.905738353729248047e-01,1.188671708106994629e+00
0.000000000000000000e+00,-1.035245582461357117e-01,-3.824799954891204834e-01
0.000000000000000000e+00,-6.049800515174865723e-01,-7.871305942535400391e-02
0.000000000000000000e+00,-1.173685550689697266e+00,-3.558143973350524902e-01
0.000000000000000000e+00,-1.136548593640327454e-01,2.934425771236419678e-01
0.000000000000000000e+00,3.522337377071380615e-01,-3.479323089122772217e-01
0.000000000000000000e+00,-6.257381439208984375e-01,-7.807688713073730469e-01
0.000000000000000000e+00,-7.283504605293273926e-01,7.056077718734741211e-01
0.000000000000000000e+00,-6.469396948814392090e-01,2.205318510532379150e-01
0.000000000000000000e+00,-7.551689743995666504e-01,-1.422129988670349121e+00
0.000000000000000000e+00,-4.635242819786071777e-01,1.416538119316101074e+00
0.000000000000000000e+00,1.088434532284736633e-01,1.532746553421020508e-01
0.000000000000000000e+00,1.366107910871505737e-01,3.558411896228790283e-01
0.000000000000000000e+00,-2.899763882160186768e-01,-4.676153957843780518e-01
0.000000000000000000e+00,-2.847653031349182129e-01,-6.034785509109497070e-01
0.000000000000000000e+00,-1.360731124877929688e-01,-5.612401664257049561e-02
0.000000000000000000e+00,-2.040496021509170532e-01,5.085825920104980469e-02
0.000000000000000000e+00,5.023711919784545898e-01,-2.225434482097625732e-01
0.000000000000000000e+00,-7.522632479667663574e-01,-5.165309309959411621e-01
0.000000000000000000e+00,-3.423378244042396545e-02,-4.633940756320953369e-01
0.000000000000000000e+00,1.102985143661499023e+00,5.598528385162353516e-01
0.000000000000000000e+00,-3.163817524909973145e-01,-5.028995871543884277e-01
0.000000000000000000e+00,1.282592654228210449e+00,6.468960046768188477e-01
0.000000000000000000e+00,2.934050261974334717e-01,6.362401247024536133e-01
0.000000000000000000e+00,-2.053690552711486816e-01,7.492768764495849609e-01
0.000000000000000000e+00,-3.437793552875518799e-01,-2.393326461315155029e-01
0.000000000000000000e+00,7.002473473548889160e-01,-1.623736917972564697e-01
0.000000000000000000e+00,-4.413078129291534424e-01,-1.575784444808959961e+00
0.000000000000000000e+00,-1.835355907678604126e-01,-4.145533442497253418e-01
0.000000000000000000e+00,1.484947353601455688e-01,-3.727608025074005127e-01
0.000000000000000000e+00,2.835825383663177490e-01,-2.093852460384368896e-01
0.000000000000000000e+00,-5.605756044387817383e-01,3.741064965724945068e-01
0.000000000000000000e+00,1.248087406158447266e+00,8.727571964263916016e-01
0.000000000000000000e+00,-1.312225818634033203e+00,1.273874878883361816e+00
0.000000000000000000e+00,-1.121993422508239746e+00,6.769590377807617188e-01
0.000000000000000000e+00,-3.560539186000823975e-01,1.154177635908126831e-01
0.000000000000000000e+00,1.904042214155197144e-01,-1.248925253748893738e-01
0.000000000000000000e+00,1.923162639141082764e-01,7.745256274938583374e-02
0.000000000000000000e+00,-2.894861400127410889e-01,6.035060882568359375e-01
0.000000000000000000e+00,-1.875692158937454224e-01,7.877362966537475586e-01
0.000000000000000000e+00,5.640942454338073730e-01,5.696806907653808594e-01
0.000000000000000000e+00,1.166405200958251953e+00,-3.507032096385955811e-01
0.000000000000000000e+00,7.487183809280395508e-01,2.352339774370193481e-02
0.000000000000000000e+00,-1.577987432479858398e+00,8.851274847984313965e-03
0.000000000000000000e+00,4.190611243247985840e-01,4.603520929813385010e-01
0.000000000000000000e+00,-9.665597230195999146e-02,-1.423746049404144287e-01
0.000000000000000000e+00,6.869254708290100098e-01,6.622496843338012695e-01
0.000000000000000000e+00,-3.387805223464965820e-01,1.081838011741638184e+00
0.000000000000000000e+00,4.034477472305297852e-01,3.656833618879318237e-02
0.000000000000000000e+00,-9.592376351356506348e-01,-6.425835937261581421e-02
0.000000000000000000e+00,-1.252023726701736450e-01,-3.931172192096710205e-01
0.000000000000000000e+00,-2.674306929111480713e-01,6.506184339523315430e-01
0.000000000000000000e+00,3.333727717399597168e-01,9.644335508346557617e-01
0.000000000000000000e+00,1.077463388442993164e+00,3.647356033325195312e-01
0.000000000000000000e+00,6.112838387489318848e-01,3.160345852375030518e-01
0.000000000000000000e+00,1.060245037078857422e+00,1.018141508102416992e-01
0.000000000000000000e+00,-4.355216324329376221e-01,-5.366437435150146484e-01
0.000000000000000000e+00,-1.399629116058349609e-01,-5.946452617645263672e-01
0.000000000000000000e+00,1.209020137786865234e+00,2.820123732089996338e-01
0.000000000000000000e+00,1.704921245574951172e+00,3.664352744817733765e-02
0.000000000000000000e+00,1.080712005496025085e-01,5.449314117431640625e-01
0.000000000000000000e+00,-6.393495202064514160e-01,-6.448745727539062500e-01
0.000000000000000000e+00,7.905451655387878418e-01,-1.038648486137390137e+00
0.000000000000000000e+00,2.133187055587768555e-01,-9.217307567596435547e-01
0.000000000000000000e+00,3.542937040328979492e-01,-2.629608511924743652e-01
0.000000000000000000e+00,-1.116035699844360352e+00,-5.242475271224975586e-01
0.000000000000000000e+00,-7.701856493949890137e-01,-7.462502717971801758e-01
0.000000000000000000e+00,1.776037663221359253e-01,4.738651216030120850e-01
0.000000000000000000e+00,-3.587213531136512756e-02,8.729466199874877930e-01
0.000000000000000000e+00,8.500563502311706543e-01,-4.717666208744049072e-01
0.000000000000000000e+00,-6.427275538444519043e-01,9.334532022476196289e-01
0.000000000000000000e+00,3.510314822196960449e-01,1.981760561466217041e-02
0.000000000000000000e+00,-2.326237112283706665e-01,-6.156404018402099609e-01
0.000000000000000000e+00,-3.291696012020111084e-01,-3.852120339870452881e-01
0.000000000000000000e+00,8.393509387969970703e-01,2.825138270854949951e-01
0.000000000000000000e+00,1.048645600676536560e-01,-1.108495116233825684e+00
0.000000000000000000e+00,9.388951659202575684e-01,-9.627164602279663086e-01
0.000000000000000000e+00,4.983922243118286133e-01,2.596616744995117188e-01
0.000000000000000000e+00,-5.869553685188293457e-01,-9.645497798919677734e-01
0.000000000000000000e+00,-2.144878059625625610e-01,-1.408383846282958984e-01
0.000000000000000000e+00,1.776096820831298828e-01,5.495173931121826172e-01
0.000000000000000000e+00,-3.389849066734313965e-01,1.024354696273803711e+00
0.000000000000000000e+00,-3.223297372460365295e-02,-1.226763844490051270e+00
0.000000000000000000e+00,-2.927644550800323486e-01,6.359578669071197510e-02
0.000000000000000000e+00,5.437739491462707520e-01,2.297631800174713135e-01
0.000000000000000000e+00,-3.522922471165657043e-02,-9.679131507873535156e-01
0.000000000000000000e+00,2.077259868383407593e-01,4.842277467250823975e-01
0.000000000000000000e+00,1.102840825915336609e-01,1.019013822078704834e-01
0.000000000000000000e+00,-7.337242960929870605e-01,5.217238664627075195e-01
0.000000000000000000e+00,8.440938591957092285e-01,9.414522647857666016e-01
0.000000000000000000e+00,1.204921960830688477e+00,7.550096511840820312e-01
0.000000000000000000e+00,8.921293616294860840e-01,-5.754782259464263916e-02
0.000000000000000000e+00,2.624501883983612061e-01,-1.340873539447784424e-01
0.000000000000000000e+00,-2.909871935844421387e-01,-3.078559041023254395e-02
0.000000000000000000e+00,-6.500026583671569824e-01,1.276786774396896362e-01
0.000000000000000000e+00,-3.628552854061126709e-01,-4.968850016593933105e-01
0.000000000000000000e+00,6.282609105110168457e-01,6.974205374717712402e-03
0.000000000000000000e+00,-2.104599326848983765e-01,-6.288033723831176758e-01
0.000000000000000000e+00,-3.764923810958862305e-01,1.295838475227355957e+00
0.000000000000000000e+00,2.840271592140197754e-01,-1.843305528163909912e-01
0.000000000000000000e+00,-2.368910759687423706e-01,4.193462431430816650e-01
0.000000000000000000e+00,-3.894820511341094971e-01,5.639047622680664062e-01
0.000000000000000000e+00,1.754346638917922974e-01,-4.122416675090789795e-01
0.000000000000000000e+00,2.009968971833586693e-03,-6.007432937622070312e-01
0.000000000000000000e+00,8.995639085769653320e-01,1.427559018135070801e+00
0.000000000000000000e+00,1.413087368011474609e+00,-5.363573431968688965e-01
0.000000000000000000e+00,4.729734063148498535e-01,-1.758366674184799194e-01
0.000000000000000000e+00,-3.123768568038940430e-01,1.478790491819381714e-02
0.000000000000000000e+00,-2.636785507202148438e-01,-7.230390310287475586e-01
0.000000000000000000e+00,3.774517774581909180e-01,-1.257915049791336060e-02
0.000000000000000000e+00,1.119550704956054688e+00,3.523508608341217041e-01
0.000000000000000000e+00,-2.828449606895446777e-01,-8.186641931533813477e-01
0.000000000000000000e+00,4.869992658495903015e-02,5.824300050735473633e-01
0.000000000000000000e+00,-4.424453973770141602e-01,-4.817292094230651855e-01
0.000000000000000000e+00,1.752123534679412842e-01,7.599302530288696289e-01
0.000000000000000000e+00,-2.989878952503204346e-01,3.664568364620208740e-01
0.000000000000000000e+00,8.644819259643554688e-01,-1.066405326128005981e-01
0.000000000000000000e+00,2.645946666598320007e-02,-7.237970829010009766e-02
0.000000000000000000e+00,-1.775522828102111816e-01,-3.414504230022430420e-01
0.000000000000000000e+00,-6.661620736122131348e-01,1.526339203119277954e-01
0.000000000000000000e+00,8.990185260772705078e-01,3.082957565784454346e-01
0.000000000000000000e+00,-2.773177623748779297e-01,6.343368291854858398e-01
0.000000000000000000e+00,-7.728277891874313354e-02,-1.298813223838806152e-01
0.000000000000000000e+00,-1.714599609375000000e+00,3.314769566059112549e-01
0.000000000000000000e+00,5.127773880958557129e-01,-2.254549860954284668e-01
0.000000000000000000e+00,-6.470215916633605957e-01,7.796494960784912109e-01
0.000000000000000000e+00,-5.734747052192687988e-01,7.153236865997314453e-01
0.000000000000000000e+00,-1.329029798507690430e-01,3.031740486621856689e-01
0.000000000000000000e+00,-4.558470100164413452e-03,-1.317148685455322266e+00
0.000000000000000000e+00,1.112989410758018494e-01,8.627425432205200195e-01
0.000000000000000000e+00,5.263057947158813477e-01,4.803872406482696533e-01
0.000000000000000000e+00,-1.811540871858596802e-01,-1.678875088691711426e-02
0.000000000000000000e+00,3.833046182990074158e-02,3.176175355911254883e-01
0.000000000000000000e+00,-9.526953101158142090e-01,1.041155695915222168e+00
0.000000000000000000e+00,4.750217497348785400e-01,1.690581738948822021e-01
0.000000000000000000e+00,1.352656126022338867e+00,4.541271030902862549e-01
0.000000000000000000e+00,5.437069535255432129e-01,-6.419519186019897461e-01
0.000000000000000000e+00,9.550810605287551880e-02,9.646449983119964600e-02
0.000000000000000000e+00,7.087381482124328613e-01,7.819668054580688477e-01
0.000000000000000000e+00,3.422046899795532227e-01,-5.948755741119384766e-01
0.000000000000000000e+00,5.486404299736022949e-01,1.274103760719299316e+00
0.000000000000000000e+00,2.792530059814453125e-01,1.496243178844451904e-01
0.000000000000000000e+00,-1.116513013839721680e+00,-3.916697204113006592e-01
0.000000000000000000e+00,-2.497027963399887085e-01,1.181518137454986572e-01
0.000000000000000000e+00,-4.137372672557830811e-01,2.290474176406860352e-01
0.000000000000000000e+00,-1.876706331968307495e-01,-8.307851552963256836e-01
0.000000000000000000e+00,-1.721415370702743530e-01,4.533356726169586182e-01
0.000000000000000000e+00,-3.842404484748840332e-01,3.335866034030914307e-01
0.000000000000000000e+00,5.852692723274230957e-01,5.734903812408447266e-01

